Physics-Informed Neural Networks for Shell Structures

The numerical modeling of thin shell structures is a challenge, which has been met by a variety of finite element (FE) and other formulations -- many of which give rise to new challenges, from complex implementations to artificial locking. As a potential alternative, we use machine learning and present a Physics-Informed Neural Network (PINN) to predict the small-strain response of arbitrarily curved shells. To this end, the shell midsurface is described by a chart, from which the mechanical fields are derived in a curvilinear coordinate frame by adopting Naghdi's shell theory. Unlike in typical PINN applications, the corresponding strong or weak form must therefore be solved in a non-Euclidean domain. We investigate the performance of the proposed PINN in three distinct scenarios, including the well-known Scordelis-Lo roof setting widely used to test FE shell elements against locking. Results show that the PINN can accurately identify the solution field in all three benchmarks if the equations are presented in their weak form, while it may fail to do so when using the strong form. In the thin-thickness limit, where classical methods are susceptible to locking, training time notably increases as the differences in scaling of the membrane, shear, and bending energies lead to adverse numerical stiffness in the gradient flow dynamics. Nevertheless, the PINN can accurately match the ground truth and performs well in the Scordelis-Lo roof benchmark, highlighting its potential for a drastically simplified alternative to designing locking-free shell FE formulations.

==> figures/plots/L2_error_strong.csv <==
1,9.96E-01
2,9.96E-01
3,9.95E-01
4,9.95E-01
5,9.95E-01
6,9.95E-01
7,9.95E-01
8,9.95E-01
9,9.95E-01
10,9.95E-01
11,9.95E-01
12,9.96E-01
13,9.95E-01
14,9.95E-01
15,9.95E-01
16,9.95E-01
17,9.95E-01
18,9.95E-01
19,9.95E-01
20,9.95E-01
21,9.94E-01
22,9.93E-01
23,9.92E-01
24,9.92E-01
25,9.91E-01
26,9.91E-01
27,9.91E-01
28,9.92E-01
29,9.92E-01
30,9.92E-01
31,9.91E-01
32,9.91E-01
33,9.91E-01
34,9.91E-01
35,9.91E-01
36,9.91E-01
37,9.91E-01
38,9.91E-01
39,9.91E-01
40,9.91E-01
41,9.92E-01
42,9.92E-01
43,9.92E-01
44,9.92E-01
45,9.93E-01
46,9.93E-01
47,9.93E-01
48,9.93E-01
49,9.94E-01
50,9.94E-01
51,9.95E-01
52,9.95E-01
53,9.96E-01
54,9.96E-01
55,9.96E-01
56,9.97E-01
57,9.97E-01
58,9.97E-01
59,9.98E-01
60,9.98E-01
61,9.98E-01
62,9.98E-01
63,9.99E-01
64,9.99E-01
65,1.00E+00
66,1.00E+00
67,1.00E+00
68,1.00E+00
69,1.00E+00
70,1.00E+00
71,1.00E+00
72,1.00E+00
73,1.00E+00
74,1.00E+00
75,1.00E+00
76,1.00E+00
77,1.00E+00
78,1.01E+00
79,1.01E+00
80,1.01E+00
81,1.01E+00
82,1.01E+00
83,1.01E+00
84,1.01E+00
85,1.01E+00
86,1.01E+00
87,1.01E+00
88,1.01E+00
89,1.02E+00
90,1.02E+00
91,1.02E+00
92,1.02E+00
93,1.02E+00
94,1.02E+00
95,1.02E+00
96,1.02E+00
97,1.02E+00
98,1.02E+00
99,1.02E+00
100,1.02E+00


==> figures/plots/L2_error_strong_fc.csv <==
1,7.59E-01
2,7.56E-01
3,7.50E-01
4,7.44E-01
5,7.33E-01
6,7.17E-01
7,6.86E-01
8,6.33E-01
9,5.98E-01
10,5.58E-01
11,4.98E-01
12,4.65E-01
13,4.17E-01
14,3.85E-01
15,3.64E-01
16,3.53E-01
17,3.45E-01
18,3.44E-01
19,3.44E-01
20,3.41E-01
21,3.40E-01
22,3.35E-01
23,3.33E-01
24,3.32E-01
25,3.26E-01
26,3.24E-01
27,3.22E-01
28,3.19E-01
29,3.14E-01
30,3.08E-01
31,3.03E-01
32,2.95E-01
33,2.91E-01
34,2.87E-01
35,2.83E-01
36,2.81E-01
37,2.78E-01
38,2.75E-01
39,2.74E-01
40,2.71E-01
41,2.69E-01
42,2.64E-01
43,2.63E-01
44,2.60E-01
45,2.55E-01
46,2.51E-01
47,2.47E-01
48,2.45E-01
49,2.44E-01
50,2.40E-01
51,2.40E-01
52,2.38E-01
53,2.37E-01
54,2.35E-01
55,2.32E-01
56,2.32E-01
57,2.30E-01
58,2.28E-01
59,2.26E-01
60,2.24E-01
61,2.24E-01
62,2.22E-01
63,2.20E-01
64,2.18E-01
65,2.16E-01
66,2.13E-01
67,2.09E-01
68,2.08E-01
69,2.06E-01
70,2.04E-01
71,2.03E-01
72,1.99E-01
73,1.95E-01
74,1.93E-01
75,1.89E-01
76,1.86E-01
77,1.85E-01
78,1.82E-01
79,1.78E-01
80,1.73E-01
81,1.71E-01
82,1.68E-01
83,1.64E-01
84,1.60E-01
85,1.55E-01
86,1.51E-01
87,1.48E-01
88,1.45E-01
89,1.42E-01
90,1.38E-01
91,1.34E-01
92,1.29E-01
93,1.25E-01
94,1.22E-01
95,1.18E-01
96,1.16E-01
97,1.13E-01
98,1.12E-01
99,1.10E-01
100,1.07E-01


==> figures/plots/L2_error_weak.csv <==
1.000000000000000000e+00,9.439903409344518881e-01
2.000000000000000000e+00,8.783810721383786824e-01
3.000000000000000000e+00,8.074053820063090692e-01
4.000000000000000000e+00,7.531603059954742330e-01
5.000000000000000000e+00,6.848405226716645089e-01
6.000000000000000000e+00,6.622199569297804178e-01
7.000000000000000000e+00,6.270250581830584258e-01
8.000000000000000000e+00,6.051403193437405736e-01
9.000000000000000000e+00,6.043037280035267189e-01
1.000000000000000000e+01,5.891721648643015730e-01
1.100000000000000000e+01,5.762384256845429764e-01
1.200000000000000000e+01,5.619179783022077990e-01
1.300000000000000000e+01,5.321368215931588930e-01
1.400000000000000000e+01,4.997986623370265780e-01
1.500000000000000000e+01,4.377436267706851791e-01
1.600000000000000000e+01,3.991858824513992987e-01
1.700000000000000000e+01,3.620197638207262036e-01
1.800000000000000000e+01,3.269759409515154980e-01
1.900000000000000000e+01,3.016435063445135900e-01
2.000000000000000000e+01,2.777649930339447515e-01
2.100000000000000000e+01,2.634154361894394669e-01
2.200000000000000000e+01,2.501241918426808097e-01
2.300000000000000000e+01,2.320326436650316515e-01
2.400000000000000000e+01,2.028101162407447422e-01
2.500000000000000000e+01,1.872599895245166124e-01
2.600000000000000000e+01,1.858649360795595340e-01
2.700000000000000000e+01,1.747446843695447394e-01
2.800000000000000000e+01,1.572264427899467409e-01
2.900000000000000000e+01,1.507998262349222740e-01
3.000000000000000000e+01,1.393096052663291007e-01
3.100000000000000000e+01,1.393928499339671390e-01
3.200000000000000000e+01,1.365603421879219015e-01
3.300000000000000000e+01,1.276019726702162793e-01
3.400000000000000000e+01,1.199715418352211016e-01
3.500000000000000000e+01,1.179045782856520674e-01
3.600000000000000000e+01,1.104002687825518941e-01
3.700000000000000000e+01,1.055338142216506458e-01
3.800000000000000000e+01,9.976721035839694607e-02
3.900000000000000000e+01,1.001016823164379704e-01
4.000000000000000000e+01,9.211055670149030650e-02
4.100000000000000000e+01,9.189830496505639601e-02
4.200000000000000000e+01,8.764365779148945712e-02
4.300000000000000000e+01,8.150613196080466749e-02
4.400000000000000000e+01,7.117474521191480274e-02
4.500000000000000000e+01,6.718292738060456515e-02
4.600000000000000000e+01,6.477069855804665210e-02
4.700000000000000000e+01,6.872411450042596737e-02
4.800000000000000000e+01,6.197559380332488127e-02
4.900000000000000000e+01,6.112342064356800220e-02
5.000000000000000000e+01,5.877624125635064894e-02
5.100000000000000000e+01,5.538685881246657727e-02
5.200000000000000000e+01,5.761679955460942415e-02
5.300000000000000000e+01,5.207143849897109128e-02
5.400000000000000000e+01,5.103717564916936122e-02
5.500000000000000000e+01,5.002691132059640389e-02
5.600000000000000000e+01,4.761915929700803740e-02
5.700000000000000000e+01,5.026625987836567250e-02
5.800000000000000000e+01,4.360982705656345215e-02
5.900000000000000000e+01,4.121337235562016338e-02
6.000000000000000000e+01,4.219067253970611164e-02
6.100000000000000000e+01,4.495514634381508889e-02
6.200000000000000000e+01,4.346562992100200945e-02
6.300000000000000000e+01,4.785866059784789350e-02
6.400000000000000000e+01,4.844086607950173068e-02
6.500000000000000000e+01,4.443430785325019200e-02
6.600000000000000000e+01,3.695653079743346781e-02
6.700000000000000000e+01,4.854802280824214306e-02
6.800000000000000000e+01,4.392585433532440742e-02
6.900000000000000000e+01,4.335257390530612015e-02
7.000000000000000000e+01,5.012319977903688384e-02
7.100000000000000000e+01,5.366813011485018631e-02
7.200000000000000000e+01,5.622405091310250791e-02
7.300000000000000000e+01,5.440317395579882115e-02
7.400000000000000000e+01,5.110285025822114413e-02
7.500000000000000000e+01,4.695554130955582883e-02
7.600000000000000000e+01,4.826220672616997331e-02
7.700000000000000000e+01,5.226044446102652563e-02
7.800000000000000000e+01,4.755596033131000849e-02
7.900000000000000000e+01,5.800100579002918227e-02
8.000000000000000000e+01,5.411555817078137626e-02
8.100000000000000000e+01,5.364269084232133750e-02
8.200000000000000000e+01,5.285209657557328466e-02
8.300000000000000000e+01,5.345357304846968388e-02
8.400000000000000000e+01,5.766136185115595947e-02
8.500000000000000000e+01,5.400361194335736442e-02
8.600000000000000000e+01,6.025345137729672118e-02
8.700000000000000000e+01,5.512308797485234585e-02
8.800000000000000000e+01,5.870332192053678844e-02
8.900000000000000000e+01,6.726035874682043114e-02
9.000000000000000000e+01,6.956490137700310772e-02
9.100000000000000000e+01,6.646151035594004275e-02
9.200000000000000000e+01,6.342729748705730475e-02
9.300000000000000000e+01,6.176365751638983326e-02
9.400000000000000000e+01,6.953888836307670074e-02
9.500000000000000000e+01,5.814944822341375913e-02
9.600000000000000000e+01,5.949763444078381980e-02
9.700000000000000000e+01,6.344802479821931573e-02
9.800000000000000000e+01,6.156673817200179755e-02
9.900000000000000000e+01,7.160360501438803316e-02
1.000000000000000000e+02,7.392649166433193364e-02


==> figures/plots/L2_error_weak_fc.csv <==
1.000000000000000000e+00,7.269420897941578641e-01
2.000000000000000000e+00,4.177868739613382343e-01
3.000000000000000000e+00,3.477701206019244706e-01
4.000000000000000000e+00,3.206978281426947630e-01
5.000000000000000000e+00,3.108171601774008530e-01
6.000000000000000000e+00,2.988604543419012272e-01
7.000000000000000000e+00,2.826855155014075249e-01
8.000000000000000000e+00,2.656483767796520845e-01
9.000000000000000000e+00,2.526977707838527487e-01
1.000000000000000000e+01,2.038712467816432006e-01
1.100000000000000000e+01,1.750227035427681932e-01
1.200000000000000000e+01,1.527063332988511657e-01
1.300000000000000000e+01,1.244529111700660301e-01
1.400000000000000000e+01,9.561981846975406429e-02
1.500000000000000000e+01,7.293993539485796318e-02
1.600000000000000000e+01,6.729793611152065647e-02
1.700000000000000000e+01,6.157208088169684179e-02
1.800000000000000000e+01,5.743029008073895214e-02
1.900000000000000000e+01,5.159106558359157629e-02
2.000000000000000000e+01,5.324442952710271848e-02
2.100000000000000000e+01,5.410734098580301243e-02
2.200000000000000000e+01,5.042048866415060893e-02
2.300000000000000000e+01,4.904833883677210682e-02
2.400000000000000000e+01,4.823123804447701501e-02
2.500000000000000000e+01,4.785527703969054414e-02
2.600000000000000000e+01,4.684793100906289171e-02
2.700000000000000000e+01,4.596175256251926883e-02
2.800000000000000000e+01,4.453224072808659173e-02
2.900000000000000000e+01,4.210037163579936903e-02
3.000000000000000000e+01,4.070989001724044376e-02
3.100000000000000000e+01,4.113294041905889847e-02
3.200000000000000000e+01,4.005825845175564615e-02
3.300000000000000000e+01,3.914488468994820752e-02
3.400000000000000000e+01,3.916173937580515879e-02
3.500000000000000000e+01,3.840355449480219868e-02
3.600000000000000000e+01,3.723989550056296116e-02
3.700000000000000000e+01,3.610381157366591293e-02
3.800000000000000000e+01,3.540835419587791411e-02
3.900000000000000000e+01,3.491070570682724278e-02
4.000000000000000000e+01,3.438310254481842521e-02
4.100000000000000000e+01,3.409547441790289346e-02
4.200000000000000000e+01,3.210229647418122445e-02
4.300000000000000000e+01,3.112363791464447388e-02
4.400000000000000000e+01,3.025981999252313343e-02
4.500000000000000000e+01,3.039672093223538124e-02
4.600000000000000000e+01,2.972887244037276597e-02
4.700000000000000000e+01,2.836728387406475121e-02
4.800000000000000000e+01,2.800357077505679498e-02
4.900000000000000000e+01,2.674187736766233184e-02
5.000000000000000000e+01,2.610832820154716100e-02
5.100000000000000000e+01,2.503397478278226312e-02
5.200000000000000000e+01,2.493715197335052980e-02
5.300000000000000000e+01,2.458868975502102178e-02
5.400000000000000000e+01,2.423381990358070698e-02
5.500000000000000000e+01,2.335453174838312759e-02
5.600000000000000000e+01,2.282937928435544578e-02
5.700000000000000000e+01,2.179600805606242073e-02
5.800000000000000000e+01,2.163605340442210576e-02
5.900000000000000000e+01,2.134285048114716726e-02
6.000000000000000000e+01,2.146851703102498760e-02
6.100000000000000000e+01,2.104436519236910219e-02
6.200000000000000000e+01,2.073138898068540084e-02
6.300000000000000000e+01,2.043088922721149683e-02
6.400000000000000000e+01,2.018650744899665866e-02
6.500000000000000000e+01,1.965135686558085182e-02
6.600000000000000000e+01,2.003725630079789682e-02
6.700000000000000000e+01,1.934897092577910621e-02
6.800000000000000000e+01,1.880007877128336141e-02
6.900000000000000000e+01,1.857578624439341214e-02
7.000000000000000000e+01,1.884784803569629699e-02
7.100000000000000000e+01,1.831290319261663635e-02
7.200000000000000000e+01,1.716865325009200513e-02
7.300000000000000000e+01,1.689779253379804919e-02
7.400000000000000000e+01,1.719915232973501934e-02
7.500000000000000000e+01,1.732754626911967716e-02
7.600000000000000000e+01,1.694634131333046592e-02
7.700000000000000000e+01,1.669350602943952058e-02
7.800000000000000000e+01,1.648737428939490990e-02
7.900000000000000000e+01,1.595842836352533503e-02
8.000000000000000000e+01,1.579590710854707203e-02
8.100000000000000000e+01,1.583510127068325085e-02
8.200000000000000000e+01,1.557929486039536481e-02
8.300000000000000000e+01,1.583021926111510130e-02
8.400000000000000000e+01,1.558441050200176994e-02
8.500000000000000000e+01,1.532122164446084699e-02
8.600000000000000000e+01,1.530020714941723869e-02
8.700000000000000000e+01,1.517660643496997197e-02
8.800000000000000000e+01,1.519859311171601300e-02
8.900000000000000000e+01,1.516606716736211037e-02
9.000000000000000000e+01,1.509046512167434850e-02
9.100000000000000000e+01,1.507567513162042482e-02
9.200000000000000000e+01,1.506759038069047096e-02
9.300000000000000000e+01,1.470133008990377743e-02
9.400000000000000000e+01,1.437446375747434765e-02
9.500000000000000000e+01,1.423133208516594653e-02
9.600000000000000000e+01,1.399656545104980242e-02
9.700000000000000000e+01,1.385636153334859379e-02
9.800000000000000000e+01,1.371371615777489464e-02
9.900000000000000000e+01,1.362066556810297147e-02
1.000000000000000000e+02,1.355227672386173123e-02


==> figures/plots/L2_error_weak_fine.csv <==
1.000000000000000000e+00,9.406696602760682424e-01
2.000000000000000000e+00,9.078981684117064521e-01
3.000000000000000000e+00,7.995804009110243360e-01
4.000000000000000000e+00,7.258888942868817473e-01
5.000000000000000000e+00,6.858604530095316898e-01
6.000000000000000000e+00,6.611369622526288570e-01
7.000000000000000000e+00,6.401881641354346675e-01
8.000000000000000000e+00,6.108081815309088780e-01
9.000000000000000000e+00,6.079348805521325172e-01
1.000000000000000000e+01,5.815270339789050391e-01
1.100000000000000000e+01,5.529918396196752406e-01
1.200000000000000000e+01,5.075877861527743340e-01
1.300000000000000000e+01,4.504227631159373746e-01
1.400000000000000000e+01,4.136462617619963145e-01
1.500000000000000000e+01,3.763825602036086071e-01
1.600000000000000000e+01,3.217815946437636576e-01
1.700000000000000000e+01,2.999053123317263481e-01
1.800000000000000000e+01,2.727706741517363365e-01
1.900000000000000000e+01,2.347758578063826040e-01
2.000000000000000000e+01,2.092475945557647210e-01
2.100000000000000000e+01,2.120001994208358942e-01
2.200000000000000000e+01,1.759046133676762103e-01
2.300000000000000000e+01,1.689170620187974148e-01
2.400000000000000000e+01,1.502416803771316756e-01
2.500000000000000000e+01,1.319891553051234234e-01
2.600000000000000000e+01,1.208293414515631825e-01
2.700000000000000000e+01,1.081943688044317425e-01
2.800000000000000000e+01,9.157127727652017435e-02
2.900000000000000000e+01,8.505310170557582594e-02
3.000000000000000000e+01,8.662468566970020489e-02
3.100000000000000000e+01,7.893865089122129031e-02
3.200000000000000000e+01,6.941676835491232544e-02
3.300000000000000000e+01,6.578787988039555557e-02
3.400000000000000000e+01,6.458159312915993933e-02
3.500000000000000000e+01,6.499490457588862069e-02
3.600000000000000000e+01,5.879458683189316831e-02
3.700000000000000000e+01,5.409262714051681076e-02
3.800000000000000000e+01,5.241310779398981878e-02
3.900000000000000000e+01,4.752093933862572284e-02
4.000000000000000000e+01,5.233069008038513520e-02
4.100000000000000000e+01,4.388165735985101457e-02
4.200000000000000000e+01,4.076739259957996159e-02
4.300000000000000000e+01,4.267387956729945531e-02
4.400000000000000000e+01,3.845015245193157682e-02
4.500000000000000000e+01,4.069165165365425108e-02
4.600000000000000000e+01,4.117053631027309951e-02
4.700000000000000000e+01,4.074163528291555730e-02
4.800000000000000000e+01,3.744451306290429160e-02
4.900000000000000000e+01,3.288400489873642696e-02
5.000000000000000000e+01,3.119797220650965056e-02
5.100000000000000000e+01,3.168816442714265241e-02
5.200000000000000000e+01,3.351224224701721682e-02
5.300000000000000000e+01,3.447591184508635304e-02
5.400000000000000000e+01,2.982144949404003792e-02
5.500000000000000000e+01,2.976899249757725130e-02
5.600000000000000000e+01,2.851457050314360961e-02
5.700000000000000000e+01,3.001732168666515488e-02
5.800000000000000000e+01,2.503494717988994506e-02
5.900000000000000000e+01,2.303227819979836166e-02
6.000000000000000000e+01,2.442175116915426547e-02
6.100000000000000000e+01,2.162528458106175930e-02
6.200000000000000000e+01,2.112179769380253397e-02
6.300000000000000000e+01,2.115473212131661201e-02
6.400000000000000000e+01,2.154601794833836681e-02
6.500000000000000000e+01,2.336560713836143000e-02
6.600000000000000000e+01,2.552302015370989247e-02
6.700000000000000000e+01,2.212628041747879970e-02
6.800000000000000000e+01,2.234418368828611223e-02
6.900000000000000000e+01,2.182816371412875031e-02
7.000000000000000000e+01,2.238999349839002062e-02
7.100000000000000000e+01,2.098991659965777912e-02
7.200000000000000000e+01,1.967009472025050415e-02
7.300000000000000000e+01,1.913565584506896067e-02
7.400000000000000000e+01,1.753683793167340466e-02
7.500000000000000000e+01,1.858255284913020930e-02
7.600000000000000000e+01,2.059600144203874855e-02
7.700000000000000000e+01,1.822107628550655514e-02
7.800000000000000000e+01,1.840873240563649024e-02
7.900000000000000000e+01,1.806732448234566607e-02
8.000000000000000000e+01,1.719959549379847241e-02
8.100000000000000000e+01,1.561842196152447501e-02
8.200000000000000000e+01,1.582451386371244023e-02
8.300000000000000000e+01,1.563307602037968674e-02
8.400000000000000000e+01,1.569069024734515844e-02
8.500000000000000000e+01,1.684916896872109063e-02
8.600000000000000000e+01,1.621023192587137118e-02
8.700000000000000000e+01,1.673698923194707339e-02
8.800000000000000000e+01,1.566364699588552317e-02
8.900000000000000000e+01,1.648432747788298319e-02
9.000000000000000000e+01,1.464210737052800380e-02
9.100000000000000000e+01,1.473031950390410981e-02
9.200000000000000000e+01,1.425978299189309406e-02
9.300000000000000000e+01,1.369948913840045648e-02
9.400000000000000000e+01,1.607932714826573045e-02
9.500000000000000000e+01,1.373681875815585887e-02
9.600000000000000000e+01,1.471059238097104441e-02
9.700000000000000000e+01,1.462694697285782039e-02
9.800000000000000000e+01,1.293430184598665100e-02
9.900000000000000000e+01,1.139353634049065575e-02
1.000000000000000000e+02,1.185822342057186139e-02


==> figures/plots/loss_strong_form.csv <==
1.00E+00,8.88E-03,1.98E-05
2.00E+00,2.80E-04,2.72E-04
3.00E+00,1.51E-04,3.08E-04
4.00E+00,1.34E-04,3.02E-04
5.00E+00,1.06E-04,3.14E-04
6.00E+00,1.03E-04,3.06E-04
7.00E+00,1.04E-04,2.99E-04
8.00E+00,1.01E-04,2.98E-04
9.00E+00,9.96E-05,2.92E-04
1.00E+01,9.21E-05,2.92E-04
1.10E+01,9.22E-05,2.85E-04
1.20E+01,8.85E-05,2.82E-04
1.30E+01,8.55E-05,2.79E-04
1.40E+01,8.75E-05,2.72E-04
1.50E+01,8.77E-05,2.68E-04
1.60E+01,8.61E-05,2.66E-04
1.70E+01,8.03E-05,2.66E-04
1.80E+01,8.23E-05,2.61E-04
1.90E+01,7.97E-05,2.61E-04
2.00E+01,7.71E-05,2.61E-04
2.10E+01,6.96E-05,2.65E-04
2.20E+01,6.92E-05,2.62E-04
2.30E+01,6.82E-05,2.60E-04
2.40E+01,6.70E-05,2.59E-04
2.50E+01,6.58E-05,2.59E-04
2.60E+01,6.35E-05,2.60E-04
2.70E+01,6.19E-05,2.60E-04
2.80E+01,6.16E-05,2.58E-04
2.90E+01,6.17E-05,2.57E-04
3.00E+01,6.11E-05,2.57E-04
3.10E+01,6.18E-05,2.55E-04
3.20E+01,6.10E-05,2.55E-04
3.30E+01,6.09E-05,2.54E-04
3.40E+01,6.07E-05,2.53E-04
3.50E+01,5.96E-05,2.54E-04
3.60E+01,5.86E-05,2.54E-04
3.70E+01,5.79E-05,2.54E-04
3.80E+01,5.80E-05,2.54E-04
3.90E+01,5.81E-05,2.53E-04
4.00E+01,5.79E-05,2.52E-04
4.10E+01,5.82E-05,2.51E-04
4.20E+01,5.84E-05,2.50E-04
4.30E+01,5.84E-05,2.49E-04
4.40E+01,5.96E-05,2.47E-04
4.50E+01,5.86E-05,2.48E-04
4.60E+01,5.88E-05,2.47E-04
4.70E+01,5.89E-05,2.46E-04
4.80E+01,5.86E-05,2.46E-04
4.90E+01,5.80E-05,2.46E-04
5.00E+01,5.78E-05,2.46E-04


==> figures/plots/loss_weak_form.csv <==
1.000000000000000000e+00,-1.882364101198505946e-01
2.000000000000000000e+00,-4.172867207611390961e-01
3.000000000000000000e+00,-6.052162342592629640e-01
4.000000000000000000e+00,-7.819459740077997489e-01
5.000000000000000000e+00,-8.762477314926716554e-01
6.000000000000000000e+00,-9.615354412396012185e-01
7.000000000000000000e+00,-9.979584689761495930e-01
8.000000000000000000e+00,-1.020781447860723334e+00
9.000000000000000000e+00,-1.038618521162367969e+00
1.000000000000000000e+01,-1.055153927068177122e+00
1.100000000000000000e+01,-1.082278719854211202e+00
1.200000000000000000e+01,-1.116608237572925377e+00
1.300000000000000000e+01,-1.167137904543647409e+00
1.400000000000000000e+01,-1.213847082293206370e+00
1.500000000000000000e+01,-1.264128490624312651e+00
1.600000000000000000e+01,-1.307395044089517455e+00
1.700000000000000000e+01,-1.336546262647131611e+00
1.800000000000000000e+01,-1.365801139560019362e+00
1.900000000000000000e+01,-1.394561969509059640e+00
2.000000000000000000e+01,-1.414808253369257196e+00
2.100000000000000000e+01,-1.435246942809792037e+00
2.200000000000000000e+01,-1.454700087769912775e+00
2.300000000000000000e+01,-1.468575770686773918e+00
2.400000000000000000e+01,-1.483937172899014945e+00
2.500000000000000000e+01,-1.496023976433080271e+00
2.600000000000000000e+01,-1.509006319975017663e+00
2.700000000000000000e+01,-1.521372668052204391e+00
2.800000000000000000e+01,-1.531157806304723534e+00
2.900000000000000000e+01,-1.541387127532246382e+00
3.000000000000000000e+01,-1.549065786699475700e+00
3.100000000000000000e+01,-1.555092481993165521e+00
3.200000000000000000e+01,-1.561119909998934130e+00
3.300000000000000000e+01,-1.565118279155328862e+00
3.400000000000000000e+01,-1.569494307170604674e+00
3.500000000000000000e+01,-1.573501823763616247e+00
3.600000000000000000e+01,-1.576623113279868926e+00
3.700000000000000000e+01,-1.580797185461980003e+00
3.800000000000000000e+01,-1.583542844761174795e+00
3.900000000000000000e+01,-1.587796220392401425e+00
4.000000000000000000e+01,-1.591537419851844604e+00
4.100000000000000000e+01,-1.595109332010683278e+00
4.200000000000000000e+01,-1.598275263845639893e+00
4.300000000000000000e+01,-1.601490920337514279e+00
4.400000000000000000e+01,-1.603824026709222972e+00
4.500000000000000000e+01,-1.607171497983829855e+00
4.600000000000000000e+01,-1.610801283251082738e+00
4.700000000000000000e+01,-1.613742171899239963e+00
4.800000000000000000e+01,-1.616471258830663338e+00
4.900000000000000000e+01,-1.619420899580235496e+00
5.000000000000000000e+01,-1.621302565464932455e+00


==> figures/plots/thin_thickness_convergence/L2_error_00001.csv <==
1.00E+00,9.98E-01
2.00E+00,9.99E-01
3.00E+00,9.99E-01
4.00E+00,9.99E-01
5.00E+00,9.99E-01
6.00E+00,9.98E-01
7.00E+00,9.98E-01
8.00E+00,9.98E-01
9.00E+00,9.97E-01
1.00E+01,9.97E-01
1.10E+01,9.97E-01
1.20E+01,9.97E-01
1.30E+01,9.97E-01
1.40E+01,9.97E-01
1.50E+01,9.97E-01
1.60E+01,9.97E-01
1.70E+01,9.97E-01
1.80E+01,9.97E-01
1.90E+01,9.97E-01
2.00E+01,9.97E-01
2.10E+01,9.97E-01
2.20E+01,9.97E-01
2.30E+01,9.97E-01
2.40E+01,9.97E-01
2.50E+01,9.97E-01
2.60E+01,9.96E-01
2.70E+01,9.97E-01
2.80E+01,9.96E-01
2.90E+01,9.96E-01
3.00E+01,9.96E-01
3.10E+01,9.96E-01
3.20E+01,9.96E-01
3.30E+01,9.96E-01
3.40E+01,9.96E-01
3.50E+01,9.96E-01
3.60E+01,9.96E-01
3.70E+01,9.96E-01
3.80E+01,9.95E-01
3.90E+01,9.95E-01
4.00E+01,9.95E-01
4.10E+01,9.95E-01
4.20E+01,9.95E-01
4.30E+01,9.95E-01
4.40E+01,9.95E-01
4.50E+01,9.95E-01
4.60E+01,9.95E-01
4.70E+01,9.95E-01
4.80E+01,9.95E-01
4.90E+01,9.95E-01
5.00E+01,9.95E-01
5.10E+01,9.95E-01
5.20E+01,9.95E-01
5.30E+01,9.95E-01
5.40E+01,9.95E-01
5.50E+01,9.95E-01
5.60E+01,9.95E-01
5.70E+01,9.95E-01
5.80E+01,9.95E-01
5.90E+01,9.95E-01
6.00E+01,9.94E-01
6.10E+01,9.94E-01
6.20E+01,9.94E-01
6.30E+01,9.94E-01
6.40E+01,9.94E-01
6.50E+01,9.94E-01
6.60E+01,9.94E-01
6.70E+01,9.94E-01
6.80E+01,9.93E-01
6.90E+01,9.93E-01
7.00E+01,9.93E-01
7.10E+01,9.93E-01
7.20E+01,9.92E-01
7.30E+01,9.91E-01
7.40E+01,9.91E-01
7.50E+01,9.91E-01
7.60E+01,9.92E-01
7.70E+01,9.92E-01
7.80E+01,9.91E-01
7.90E+01,9.91E-01
8.00E+01,9.91E-01
8.10E+01,9.90E-01
8.20E+01,9.90E-01
8.30E+01,9.89E-01
8.40E+01,9.90E-01
8.50E+01,9.89E-01
8.60E+01,9.89E-01
8.70E+01,9.89E-01
8.80E+01,9.89E-01
8.90E+01,9.88E-01
9.00E+01,9.88E-01
9.10E+01,9.88E-01
9.20E+01,9.87E-01
9.30E+01,9.87E-01
9.40E+01,9.86E-01
9.50E+01,9.86E-01
9.60E+01,9.85E-01
9.70E+01,9.85E-01
9.80E+01,9.85E-01
9.90E+01,9.86E-01
1.00E+02,9.85E-01
1.01E+02,9.84E-01
1.02E+02,9.84E-01
1.03E+02,9.83E-01
1.04E+02,9.82E-01
1.05E+02,9.81E-01
1.06E+02,9.80E-01
1.07E+02,9.79E-01
1.08E+02,9.78E-01
1.09E+02,9.78E-01
1.10E+02,9.79E-01
1.11E+02,9.80E-01
1.12E+02,9.78E-01
1.13E+02,9.77E-01
1.14E+02,9.77E-01
1.15E+02,9.76E-01
1.16E+02,9.74E-01
1.17E+02,9.73E-01
1.18E+02,9.71E-01
1.19E+02,9.72E-01
1.20E+02,9.72E-01
1.21E+02,9.72E-01
1.22E+02,9.71E-01
1.23E+02,9.70E-01
1.24E+02,9.68E-01
1.25E+02,9.69E-01
1.26E+02,9.69E-01
1.27E+02,9.69E-01
1.28E+02,9.67E-01
1.29E+02,9.66E-01
1.30E+02,9.66E-01
1.31E+02,9.66E-01
1.32E+02,9.66E-01
1.33E+02,9.65E-01
1.34E+02,9.64E-01
1.35E+02,9.64E-01
1.36E+02,9.64E-01
1.37E+02,9.63E-01
1.38E+02,9.62E-01
1.39E+02,9.62E-01
1.40E+02,9.60E-01
1.41E+02,9.60E-01
1.42E+02,9.60E-01
1.43E+02,9.61E-01
1.44E+02,9.61E-01
1.45E+02,9.60E-01
1.46E+02,9.59E-01
1.47E+02,9.59E-01
1.48E+02,9.59E-01
1.49E+02,9.60E-01
1.50E+02,9.60E-01
1.51E+02,9.59E-01
1.52E+02,9.59E-01
1.53E+02,9.59E-01
1.54E+02,9.59E-01
1.55E+02,9.59E-01
1.56E+02,9.59E-01
1.57E+02,9.59E-01
1.58E+02,9.59E-01
1.59E+02,9.59E-01
1.60E+02,9.59E-01
1.61E+02,9.59E-01
1.62E+02,9.59E-01
1.63E+02,9.59E-01
1.64E+02,9.58E-01
1.65E+02,9.58E-01
1.66E+02,9.57E-01
1.67E+02,9.57E-01
1.68E+02,9.57E-01
1.69E+02,9.57E-01
1.70E+02,9.56E-01
1.71E+02,9.57E-01
1.72E+02,9.57E-01
1.73E+02,9.56E-01
1.74E+02,9.56E-01
1.75E+02,9.56E-01
1.76E+02,9.55E-01
1.77E+02,9.54E-01
1.78E+02,9.55E-01
1.79E+02,9.55E-01
1.80E+02,9.55E-01
1.81E+02,9.55E-01
1.82E+02,9.55E-01
1.83E+02,9.55E-01
1.84E+02,9.55E-01
1.85E+02,9.54E-01
1.86E+02,9.54E-01
1.87E+02,9.54E-01
1.88E+02,9.53E-01
1.89E+02,9.53E-01
1.90E+02,9.52E-01
1.91E+02,9.52E-01
1.92E+02,9.53E-01
1.93E+02,9.52E-01
1.94E+02,9.53E-01
1.95E+02,9.53E-01
1.96E+02,9.52E-01
1.97E+02,9.53E-01
1.98E+02,9.52E-01
1.99E+02,9.52E-01
2.00E+02,9.52E-01
2.01E+02,9.52E-01
2.02E+02,9.52E-01
2.03E+02,9.52E-01
2.04E+02,9.51E-01
2.05E+02,9.51E-01
2.06E+02,9.51E-01
2.07E+02,9.51E-01
2.08E+02,9.51E-01
2.09E+02,9.51E-01
2.10E+02,9.51E-01
2.11E+02,9.51E-01
2.12E+02,9.52E-01
2.13E+02,9.52E-01
2.14E+02,9.52E-01
2.15E+02,9.52E-01
2.16E+02,9.52E-01
2.17E+02,9.52E-01
2.18E+02,9.52E-01
2.19E+02,9.52E-01
2.20E+02,9.52E-01
2.21E+02,9.52E-01
2.22E+02,9.51E-01
2.23E+02,9.51E-01
2.24E+02,9.51E-01
2.25E+02,9.51E-01
2.26E+02,9.51E-01
2.27E+02,9.51E-01
2.28E+02,9.51E-01
2.29E+02,9.51E-01
2.30E+02,9.50E-01
2.31E+02,9.50E-01
2.32E+02,9.50E-01
2.33E+02,9.50E-01
2.34E+02,9.50E-01
2.35E+02,9.49E-01
2.36E+02,9.49E-01
2.37E+02,9.49E-01
2.38E+02,9.49E-01
2.39E+02,9.49E-01
2.40E+02,9.49E-01
2.41E+02,9.49E-01
2.42E+02,9.48E-01
2.43E+02,9.48E-01
2.44E+02,9.48E-01
2.45E+02,9.48E-01
2.46E+02,9.47E-01
2.47E+02,9.47E-01
2.48E+02,9.46E-01
2.49E+02,9.46E-01
2.50E+02,9.47E-01
2.51E+02,9.46E-01
2.52E+02,9.46E-01
2.53E+02,9.47E-01
2.54E+02,9.47E-01
2.55E+02,9.47E-01
2.56E+02,9.47E-01
2.57E+02,9.47E-01
2.58E+02,9.46E-01
2.59E+02,9.46E-01
2.60E+02,9.45E-01
2.61E+02,9.45E-01
2.62E+02,9.45E-01
2.63E+02,9.45E-01
2.64E+02,9.45E-01
2.65E+02,9.44E-01
2.66E+02,9.44E-01
2.67E+02,9.43E-01
2.68E+02,9.43E-01
2.69E+02,9.43E-01
2.70E+02,9.42E-01
2.71E+02,9.42E-01
2.72E+02,9.43E-01
2.73E+02,9.43E-01
2.74E+02,9.43E-01
2.75E+02,9.43E-01
2.76E+02,9.43E-01
2.77E+02,9.43E-01
2.78E+02,9.43E-01
2.79E+02,9.44E-01
2.80E+02,9.44E-01
2.81E+02,9.44E-01
2.82E+02,9.43E-01
2.83E+02,9.43E-01
2.84E+02,9.43E-01
2.85E+02,9.42E-01
2.86E+02,9.42E-01
2.87E+02,9.43E-01
2.88E+02,9.43E-01
2.89E+02,9.43E-01
2.90E+02,9.42E-01
2.91E+02,9.42E-01
2.92E+02,9.42E-01
2.93E+02,9.42E-01
2.94E+02,9.41E-01
2.95E+02,9.41E-01
2.96E+02,9.41E-01
2.97E+02,9.41E-01
2.98E+02,9.41E-01
2.99E+02,9.41E-01
3.00E+02,9.41E-01
3.01E+02,9.41E-01
3.02E+02,9.41E-01
3.03E+02,9.41E-01
3.04E+02,9.40E-01
3.05E+02,9.40E-01
3.06E+02,9.40E-01
3.07E+02,9.40E-01
3.08E+02,9.39E-01
3.09E+02,9.39E-01
3.10E+02,9.38E-01
3.11E+02,9.38E-01
3.12E+02,9.38E-01
3.13E+02,9.38E-01
3.14E+02,9.38E-01
3.15E+02,9.39E-01
3.16E+02,9.38E-01
3.17E+02,9.37E-01
3.18E+02,9.36E-01
3.19E+02,9.35E-01
3.20E+02,9.35E-01
3.21E+02,9.36E-01
3.22E+02,9.36E-01
3.23E+02,9.36E-01
3.24E+02,9.36E-01
3.25E+02,9.36E-01
3.26E+02,9.37E-01
3.27E+02,9.37E-01
3.28E+02,9.37E-01
3.29E+02,9.37E-01
3.30E+02,9.37E-01
3.31E+02,9.37E-01
3.32E+02,9.37E-01
3.33E+02,9.37E-01
3.34E+02,9.37E-01
3.35E+02,9.37E-01
3.36E+02,9.37E-01
3.37E+02,9.37E-01
3.38E+02,9.37E-01
3.39E+02,9.37E-01
3.40E+02,9.37E-01
3.41E+02,9.37E-01
3.42E+02,9.37E-01
3.43E+02,9.37E-01
3.44E+02,9.37E-01
3.45E+02,9.37E-01
3.46E+02,9.37E-01
3.47E+02,9.37E-01
3.48E+02,9.37E-01
3.49E+02,9.37E-01
3.50E+02,9.37E-01
3.51E+02,9.37E-01
3.52E+02,9.37E-01
3.53E+02,9.37E-01
3.54E+02,9.36E-01
3.55E+02,9.36E-01
3.56E+02,9.36E-01
3.57E+02,9.36E-01
3.58E+02,9.36E-01
3.59E+02,9.35E-01
3.60E+02,9.35E-01
3.61E+02,9.34E-01
3.62E+02,9.35E-01
3.63E+02,9.35E-01
3.64E+02,9.35E-01
3.65E+02,9.35E-01
3.66E+02,9.35E-01
3.67E+02,9.35E-01
3.68E+02,9.34E-01
3.69E+02,9.34E-01
3.70E+02,9.34E-01
3.71E+02,9.34E-01
3.72E+02,9.34E-01
3.73E+02,9.34E-01
3.74E+02,9.33E-01
3.75E+02,9.34E-01
3.76E+02,9.34E-01
3.77E+02,9.34E-01
3.78E+02,9.34E-01
3.79E+02,9.33E-01
3.80E+02,9.32E-01
3.81E+02,9.32E-01
3.82E+02,9.32E-01
3.83E+02,9.32E-01
3.84E+02,9.32E-01
3.85E+02,9.32E-01
3.86E+02,9.32E-01
3.87E+02,9.32E-01
3.88E+02,9.32E-01
3.89E+02,9.32E-01
3.90E+02,9.32E-01
3.91E+02,9.31E-01
3.92E+02,9.31E-01
3.93E+02,9.31E-01
3.94E+02,9.31E-01
3.95E+02,9.31E-01
3.96E+02,9.31E-01
3.97E+02,9.31E-01
3.98E+02,9.31E-01
3.99E+02,9.30E-01
4.00E+02,9.31E-01
4.01E+02,9.31E-01
4.02E+02,9.30E-01
4.03E+02,9.30E-01
4.04E+02,9.30E-01
4.05E+02,9.30E-01
4.06E+02,9.30E-01
4.07E+02,9.30E-01
4.08E+02,9.30E-01
4.09E+02,9.30E-01
4.10E+02,9.30E-01
4.11E+02,9.30E-01
4.12E+02,9.30E-01
4.13E+02,9.31E-01
4.14E+02,9.31E-01
4.15E+02,9.31E-01
4.16E+02,9.31E-01
4.17E+02,9.31E-01
4.18E+02,9.31E-01
4.19E+02,9.31E-01
4.20E+02,9.30E-01
4.21E+02,9.31E-01
4.22E+02,9.31E-01
4.23E+02,9.31E-01
4.24E+02,9.30E-01
4.25E+02,9.29E-01
4.26E+02,9.29E-01
4.27E+02,9.28E-01
4.28E+02,9.28E-01
4.29E+02,9.28E-01
4.30E+02,9.27E-01
4.31E+02,9.27E-01
4.32E+02,9.27E-01
4.33E+02,9.27E-01
4.34E+02,9.27E-01
4.35E+02,9.27E-01
4.36E+02,9.27E-01
4.37E+02,9.27E-01
4.38E+02,9.27E-01
4.39E+02,9.27E-01
4.40E+02,9.27E-01
4.41E+02,9.27E-01
4.42E+02,9.27E-01
4.43E+02,9.26E-01
4.44E+02,9.26E-01
4.45E+02,9.26E-01
4.46E+02,9.26E-01
4.47E+02,9.26E-01
4.48E+02,9.26E-01
4.49E+02,9.26E-01
4.50E+02,9.26E-01
4.51E+02,9.26E-01
4.52E+02,9.26E-01
4.53E+02,9.25E-01
4.54E+02,9.25E-01
4.55E+02,9.25E-01
4.56E+02,9.25E-01
4.57E+02,9.25E-01
4.58E+02,9.25E-01
4.59E+02,9.24E-01
4.60E+02,9.24E-01
4.61E+02,9.24E-01
4.62E+02,9.24E-01
4.63E+02,9.24E-01
4.64E+02,9.24E-01
4.65E+02,9.24E-01
4.66E+02,9.24E-01
4.67E+02,9.24E-01
4.68E+02,9.24E-01
4.69E+02,9.23E-01
4.70E+02,9.23E-01
4.71E+02,9.23E-01
4.72E+02,9.23E-01
4.73E+02,9.23E-01
4.74E+02,9.23E-01
4.75E+02,9.23E-01
4.76E+02,9.23E-01
4.77E+02,9.23E-01
4.78E+02,9.23E-01
4.79E+02,9.23E-01
4.80E+02,9.22E-01
4.81E+02,9.22E-01
4.82E+02,9.22E-01
4.83E+02,9.22E-01
4.84E+02,9.22E-01
4.85E+02,9.22E-01
4.86E+02,9.22E-01
4.87E+02,9.22E-01
4.88E+02,9.22E-01
4.89E+02,9.21E-01
4.90E+02,9.21E-01
4.91E+02,9.21E-01
4.92E+02,9.21E-01
4.93E+02,9.21E-01
4.94E+02,9.21E-01
4.95E+02,9.21E-01
4.96E+02,9.21E-01
4.97E+02,9.20E-01
4.98E+02,9.20E-01
4.99E+02,9.21E-01
5.00E+02,9.21E-01
5.01E+02,9.21E-01
5.02E+02,9.21E-01
5.03E+02,9.21E-01
5.04E+02,9.21E-01
5.05E+02,9.21E-01
5.06E+02,9.21E-01
5.07E+02,9.21E-01
5.08E+02,9.21E-01
5.09E+02,9.21E-01
5.10E+02,9.21E-01
5.11E+02,9.21E-01
5.12E+02,9.21E-01
5.13E+02,9.22E-01
5.14E+02,9.22E-01
5.15E+02,9.21E-01
5.16E+02,9.21E-01
5.17E+02,9.21E-01
5.18E+02,9.21E-01
5.19E+02,9.21E-01
5.20E+02,9.21E-01
5.21E+02,9.21E-01
5.22E+02,9.21E-01
5.23E+02,9.21E-01
5.24E+02,9.21E-01
5.25E+02,9.21E-01
5.26E+02,9.21E-01
5.27E+02,9.21E-01
5.28E+02,9.21E-01
5.29E+02,9.21E-01
5.30E+02,9.21E-01
5.31E+02,9.21E-01
5.32E+02,9.21E-01
5.33E+02,9.20E-01
5.34E+02,9.20E-01
5.35E+02,9.20E-01
5.36E+02,9.20E-01
5.37E+02,9.20E-01
5.38E+02,9.20E-01
5.39E+02,9.20E-01
5.40E+02,9.20E-01
5.41E+02,9.20E-01
5.42E+02,9.20E-01
5.43E+02,9.20E-01
5.44E+02,9.20E-01
5.45E+02,9.20E-01
5.46E+02,9.20E-01
5.47E+02,9.20E-01
5.48E+02,9.20E-01
5.49E+02,9.20E-01
5.50E+02,9.20E-01
5.51E+02,9.20E-01
5.52E+02,9.20E-01
5.53E+02,9.20E-01
5.54E+02,9.20E-01
5.55E+02,9.20E-01
5.56E+02,9.19E-01
5.57E+02,9.19E-01
5.58E+02,9.19E-01
5.59E+02,9.19E-01
5.60E+02,9.18E-01
5.61E+02,9.18E-01
5.62E+02,9.18E-01
5.63E+02,9.18E-01
5.64E+02,9.18E-01
5.65E+02,9.18E-01
5.66E+02,9.17E-01
5.67E+02,9.17E-01
5.68E+02,9.17E-01
5.69E+02,9.17E-01
5.70E+02,9.17E-01
5.71E+02,9.17E-01
5.72E+02,9.17E-01
5.73E+02,9.17E-01
5.74E+02,9.17E-01
5.75E+02,9.17E-01
5.76E+02,9.17E-01
5.77E+02,9.17E-01
5.78E+02,9.17E-01
5.79E+02,9.17E-01
5.80E+02,9.18E-01
5.81E+02,9.18E-01
5.82E+02,9.18E-01
5.83E+02,9.18E-01
5.84E+02,9.18E-01
5.85E+02,9.18E-01
5.86E+02,9.18E-01
5.87E+02,9.18E-01
5.88E+02,9.18E-01
5.89E+02,9.18E-01
5.90E+02,9.18E-01
5.91E+02,9.18E-01
5.92E+02,9.18E-01
5.93E+02,9.18E-01
5.94E+02,9.18E-01
5.95E+02,9.18E-01
5.96E+02,9.18E-01
5.97E+02,9.18E-01
5.98E+02,9.18E-01
5.99E+02,9.18E-01
6.00E+02,9.18E-01
6.01E+02,9.18E-01
6.02E+02,9.18E-01
6.03E+02,9.18E-01
6.04E+02,9.18E-01
6.05E+02,9.18E-01
6.06E+02,9.18E-01
6.07E+02,9.18E-01
6.08E+02,9.18E-01
6.09E+02,9.18E-01
6.10E+02,9.18E-01
6.11E+02,9.18E-01
6.12E+02,9.18E-01
6.13E+02,9.18E-01
6.14E+02,9.17E-01
6.15E+02,9.18E-01
6.16E+02,9.17E-01
6.17E+02,9.17E-01
6.18E+02,9.17E-01
6.19E+02,9.17E-01
6.20E+02,9.17E-01
6.21E+02,9.17E-01
6.22E+02,9.16E-01
6.23E+02,9.16E-01
6.24E+02,9.16E-01
6.25E+02,9.16E-01
6.26E+02,9.16E-01
6.27E+02,9.16E-01
6.28E+02,9.16E-01
6.29E+02,9.15E-01
6.30E+02,9.15E-01
6.31E+02,9.15E-01
6.32E+02,9.15E-01
6.33E+02,9.15E-01
6.34E+02,9.15E-01
6.35E+02,9.15E-01
6.36E+02,9.15E-01
6.37E+02,9.15E-01
6.38E+02,9.15E-01
6.39E+02,9.15E-01
6.40E+02,9.15E-01
6.41E+02,9.15E-01
6.42E+02,9.15E-01
6.43E+02,9.15E-01
6.44E+02,9.15E-01
6.45E+02,9.15E-01
6.46E+02,9.15E-01
6.47E+02,9.15E-01
6.48E+02,9.15E-01
6.49E+02,9.15E-01
6.50E+02,9.15E-01
6.51E+02,9.15E-01
6.52E+02,9.15E-01
6.53E+02,9.15E-01
6.54E+02,9.15E-01
6.55E+02,9.15E-01
6.56E+02,9.15E-01
6.57E+02,9.15E-01
6.58E+02,9.14E-01
6.59E+02,9.14E-01
6.60E+02,9.14E-01
6.61E+02,9.14E-01
6.62E+02,9.14E-01
6.63E+02,9.13E-01
6.64E+02,9.14E-01
6.65E+02,9.13E-01
6.66E+02,9.13E-01
6.67E+02,9.14E-01
6.68E+02,9.14E-01
6.69E+02,9.14E-01
6.70E+02,9.13E-01
6.71E+02,9.13E-01
6.72E+02,9.13E-01
6.73E+02,9.13E-01
6.74E+02,9.12E-01
6.75E+02,9.12E-01
6.76E+02,9.12E-01
6.77E+02,9.12E-01
6.78E+02,9.12E-01
6.79E+02,9.12E-01
6.80E+02,9.12E-01
6.81E+02,9.11E-01
6.82E+02,9.11E-01
6.83E+02,9.11E-01
6.84E+02,9.11E-01
6.85E+02,9.11E-01
6.86E+02,9.11E-01
6.87E+02,9.11E-01
6.88E+02,9.11E-01
6.89E+02,9.11E-01
6.90E+02,9.11E-01
6.91E+02,9.11E-01
6.92E+02,9.11E-01
6.93E+02,9.11E-01
6.94E+02,9.11E-01
6.95E+02,9.11E-01
6.96E+02,9.11E-01
6.97E+02,9.11E-01
6.98E+02,9.11E-01
6.99E+02,9.11E-01
7.00E+02,9.10E-01
7.01E+02,9.10E-01
7.02E+02,9.11E-01
7.03E+02,9.11E-01
7.04E+02,9.11E-01
7.05E+02,9.10E-01
7.06E+02,9.10E-01
7.07E+02,9.10E-01
7.08E+02,9.10E-01
7.09E+02,9.10E-01
7.10E+02,9.10E-01
7.11E+02,9.10E-01
7.12E+02,9.10E-01
7.13E+02,9.10E-01
7.14E+02,9.10E-01
7.15E+02,9.09E-01
7.16E+02,9.09E-01
7.17E+02,9.09E-01
7.18E+02,9.09E-01
7.19E+02,9.08E-01
7.20E+02,9.08E-01
7.21E+02,9.08E-01
7.22E+02,9.08E-01
7.23E+02,9.08E-01
7.24E+02,9.07E-01
7.25E+02,9.07E-01
7.26E+02,9.07E-01
7.27E+02,9.07E-01
7.28E+02,9.07E-01
7.29E+02,9.07E-01
7.30E+02,9.07E-01
7.31E+02,9.06E-01
7.32E+02,9.06E-01
7.33E+02,9.06E-01
7.34E+02,9.06E-01
7.35E+02,9.06E-01
7.36E+02,9.06E-01
7.37E+02,9.05E-01
7.38E+02,9.05E-01
7.39E+02,9.05E-01
7.40E+02,9.05E-01
7.41E+02,9.06E-01
7.42E+02,9.05E-01
7.43E+02,9.05E-01
7.44E+02,9.05E-01
7.45E+02,9.05E-01
7.46E+02,9.05E-01
7.47E+02,9.05E-01
7.48E+02,9.05E-01
7.49E+02,9.05E-01
7.50E+02,9.04E-01
7.51E+02,9.04E-01
7.52E+02,9.03E-01
7.53E+02,9.03E-01
7.54E+02,9.03E-01
7.55E+02,9.03E-01
7.56E+02,9.03E-01
7.57E+02,9.03E-01
7.58E+02,9.03E-01
7.59E+02,9.03E-01
7.60E+02,9.03E-01
7.61E+02,9.03E-01
7.62E+02,9.02E-01
7.63E+02,9.02E-01
7.64E+02,9.02E-01
7.65E+02,9.02E-01
7.66E+02,9.02E-01
7.67E+02,9.03E-01
7.68E+02,9.03E-01
7.69E+02,9.03E-01
7.70E+02,9.03E-01
7.71E+02,9.03E-01
7.72E+02,9.02E-01
7.73E+02,9.03E-01
7.74E+02,9.03E-01
7.75E+02,9.03E-01
7.76E+02,9.02E-01
7.77E+02,9.02E-01
7.78E+02,9.02E-01
7.79E+02,9.03E-01
7.80E+02,9.03E-01
7.81E+02,9.03E-01
7.82E+02,9.03E-01
7.83E+02,9.03E-01
7.84E+02,9.03E-01
7.85E+02,9.03E-01
7.86E+02,9.03E-01
7.87E+02,9.02E-01
7.88E+02,9.02E-01
7.89E+02,9.02E-01
7.90E+02,9.02E-01
7.91E+02,9.01E-01
7.92E+02,9.01E-01
7.93E+02,9.00E-01
7.94E+02,8.99E-01
7.95E+02,8.99E-01
7.96E+02,8.99E-01
7.97E+02,8.98E-01
7.98E+02,8.98E-01
7.99E+02,8.98E-01
8.00E+02,8.97E-01
8.01E+02,8.98E-01
8.02E+02,8.97E-01
8.03E+02,8.97E-01
8.04E+02,8.97E-01
8.05E+02,8.97E-01
8.06E+02,8.97E-01
8.07E+02,8.97E-01
8.08E+02,8.97E-01
8.09E+02,8.96E-01
8.10E+02,8.96E-01
8.11E+02,8.97E-01
8.12E+02,8.97E-01
8.13E+02,8.97E-01
8.14E+02,8.97E-01
8.15E+02,8.97E-01
8.16E+02,8.96E-01
8.17E+02,8.96E-01
8.18E+02,8.96E-01
8.19E+02,8.95E-01
8.20E+02,8.95E-01
8.21E+02,8.95E-01
8.22E+02,8.95E-01
8.23E+02,8.95E-01
8.24E+02,8.95E-01
8.25E+02,8.95E-01
8.26E+02,8.95E-01
8.27E+02,8.94E-01
8.28E+02,8.94E-01
8.29E+02,8.94E-01
8.30E+02,8.94E-01
8.31E+02,8.94E-01
8.32E+02,8.94E-01
8.33E+02,8.94E-01
8.34E+02,8.94E-01
8.35E+02,8.93E-01
8.36E+02,8.94E-01
8.37E+02,8.93E-01
8.38E+02,8.93E-01
8.39E+02,8.94E-01
8.40E+02,8.93E-01
8.41E+02,8.93E-01
8.42E+02,8.93E-01
8.43E+02,8.93E-01
8.44E+02,8.94E-01
8.45E+02,8.93E-01
8.46E+02,8.93E-01
8.47E+02,8.93E-01
8.48E+02,8.93E-01
8.49E+02,8.92E-01
8.50E+02,8.92E-01
8.51E+02,8.91E-01
8.52E+02,8.91E-01
8.53E+02,8.91E-01
8.54E+02,8.90E-01
8.55E+02,8.90E-01
8.56E+02,8.90E-01
8.57E+02,8.90E-01
8.58E+02,8.90E-01
8.59E+02,8.90E-01
8.60E+02,8.90E-01
8.61E+02,8.90E-01
8.62E+02,8.90E-01
8.63E+02,8.90E-01
8.64E+02,8.89E-01
8.65E+02,8.89E-01
8.66E+02,8.89E-01
8.67E+02,8.88E-01
8.68E+02,8.88E-01
8.69E+02,8.87E-01
8.70E+02,8.87E-01
8.71E+02,8.87E-01
8.72E+02,8.87E-01
8.73E+02,8.87E-01
8.74E+02,8.87E-01
8.75E+02,8.87E-01
8.76E+02,8.87E-01
8.77E+02,8.87E-01
8.78E+02,8.87E-01
8.79E+02,8.87E-01
8.80E+02,8.87E-01
8.81E+02,8.86E-01
8.82E+02,8.86E-01
8.83E+02,8.86E-01
8.84E+02,8.86E-01
8.85E+02,8.86E-01
8.86E+02,8.86E-01
8.87E+02,8.86E-01
8.88E+02,8.86E-01
8.89E+02,8.86E-01
8.90E+02,8.86E-01
8.91E+02,8.86E-01
8.92E+02,8.87E-01
8.93E+02,8.86E-01
8.94E+02,8.86E-01
8.95E+02,8.86E-01
8.96E+02,8.86E-01
8.97E+02,8.85E-01
8.98E+02,8.85E-01
8.99E+02,8.85E-01
9.00E+02,8.85E-01
9.01E+02,8.84E-01
9.02E+02,8.83E-01
9.03E+02,8.83E-01
9.04E+02,8.82E-01
9.05E+02,8.82E-01
9.06E+02,8.82E-01
9.07E+02,8.81E-01
9.08E+02,8.81E-01
9.09E+02,8.81E-01
9.10E+02,8.81E-01
9.11E+02,8.80E-01
9.12E+02,8.80E-01
9.13E+02,8.80E-01
9.14E+02,8.80E-01
9.15E+02,8.81E-01
9.16E+02,8.81E-01
9.17E+02,8.81E-01
9.18E+02,8.81E-01
9.19E+02,8.80E-01
9.20E+02,8.80E-01
9.21E+02,8.79E-01
9.22E+02,8.79E-01
9.23E+02,8.79E-01
9.24E+02,8.79E-01
9.25E+02,8.79E-01
9.26E+02,8.78E-01
9.27E+02,8.78E-01
9.28E+02,8.77E-01
9.29E+02,8.77E-01
9.30E+02,8.77E-01
9.31E+02,8.76E-01
9.32E+02,8.76E-01
9.33E+02,8.75E-01
9.34E+02,8.75E-01
9.35E+02,8.75E-01
9.36E+02,8.75E-01
9.37E+02,8.75E-01
9.38E+02,8.75E-01
9.39E+02,8.74E-01
9.40E+02,8.74E-01
9.41E+02,8.74E-01
9.42E+02,8.74E-01
9.43E+02,8.74E-01
9.44E+02,8.74E-01
9.45E+02,8.73E-01
9.46E+02,8.73E-01
9.47E+02,8.73E-01
9.48E+02,8.72E-01
9.49E+02,8.72E-01
9.50E+02,8.72E-01
9.51E+02,8.72E-01
9.52E+02,8.73E-01
9.53E+02,8.73E-01
9.54E+02,8.73E-01
9.55E+02,8.72E-01
9.56E+02,8.72E-01
9.57E+02,8.72E-01
9.58E+02,8.71E-01
9.59E+02,8.71E-01
9.60E+02,8.71E-01
9.61E+02,8.70E-01
9.62E+02,8.70E-01
9.63E+02,8.70E-01
9.64E+02,8.70E-01
9.65E+02,8.70E-01
9.66E+02,8.69E-01
9.67E+02,8.69E-01
9.68E+02,8.69E-01
9.69E+02,8.69E-01
9.70E+02,8.69E-01
9.71E+02,8.68E-01
9.72E+02,8.68E-01
9.73E+02,8.68E-01
9.74E+02,8.67E-01
9.75E+02,8.67E-01
9.76E+02,8.67E-01
9.77E+02,8.66E-01
9.78E+02,8.66E-01
9.79E+02,8.66E-01
9.80E+02,8.65E-01
9.81E+02,8.65E-01
9.82E+02,8.65E-01
9.83E+02,8.65E-01
9.84E+02,8.65E-01
9.85E+02,8.65E-01
9.86E+02,8.64E-01
9.87E+02,8.64E-01
9.88E+02,8.63E-01
9.89E+02,8.63E-01
9.90E+02,8.63E-01
9.91E+02,8.64E-01
9.92E+02,8.64E-01
9.93E+02,8.63E-01
9.94E+02,8.62E-01
9.95E+02,8.62E-01
9.96E+02,8.61E-01
9.97E+02,8.61E-01
9.98E+02,8.61E-01
9.99E+02,8.61E-01
1.00E+03,8.61E-01
1.00E+03,8.61E-01
1.00E+03,8.61E-01
1.00E+03,8.61E-01
1.00E+03,8.61E-01
1.01E+03,8.61E-01
1.01E+03,8.60E-01
1.01E+03,8.60E-01
1.01E+03,8.60E-01
1.01E+03,8.60E-01
1.01E+03,8.60E-01
1.01E+03,8.60E-01
1.01E+03,8.59E-01
1.01E+03,8.59E-01
1.01E+03,8.59E-01
1.02E+03,8.58E-01
1.02E+03,8.58E-01
1.02E+03,8.57E-01
1.02E+03,8.57E-01
1.02E+03,8.57E-01
1.02E+03,8.57E-01
1.02E+03,8.57E-01
1.02E+03,8.56E-01
1.02E+03,8.56E-01
1.02E+03,8.55E-01
1.03E+03,8.55E-01
1.03E+03,8.55E-01
1.03E+03,8.55E-01
1.03E+03,8.55E-01
1.03E+03,8.55E-01
1.03E+03,8.54E-01
1.03E+03,8.53E-01
1.03E+03,8.53E-01
1.03E+03,8.53E-01
1.03E+03,8.52E-01
1.04E+03,8.52E-01
1.04E+03,8.51E-01
1.04E+03,8.51E-01
1.04E+03,8.50E-01
1.04E+03,8.51E-01
1.04E+03,8.50E-01
1.04E+03,8.50E-01
1.04E+03,8.50E-01
1.04E+03,8.50E-01
1.04E+03,8.50E-01
1.05E+03,8.50E-01
1.05E+03,8.50E-01
1.05E+03,8.49E-01
1.05E+03,8.49E-01
1.05E+03,8.49E-01
1.05E+03,8.49E-01
1.05E+03,8.49E-01
1.05E+03,8.48E-01
1.05E+03,8.48E-01
1.05E+03,8.48E-01
1.06E+03,8.47E-01
1.06E+03,8.47E-01
1.06E+03,8.46E-01
1.06E+03,8.46E-01
1.06E+03,8.46E-01
1.06E+03,8.46E-01
1.06E+03,8.45E-01
1.06E+03,8.46E-01
1.06E+03,8.46E-01
1.06E+03,8.46E-01
1.07E+03,8.45E-01
1.07E+03,8.44E-01
1.07E+03,8.43E-01
1.07E+03,8.43E-01
1.07E+03,8.42E-01
1.07E+03,8.41E-01
1.07E+03,8.40E-01
1.07E+03,8.40E-01
1.07E+03,8.39E-01
1.07E+03,8.38E-01
1.08E+03,8.38E-01
1.08E+03,8.38E-01
1.08E+03,8.37E-01
1.08E+03,8.36E-01
1.08E+03,8.35E-01
1.08E+03,8.34E-01
1.08E+03,8.33E-01
1.08E+03,8.33E-01
1.08E+03,8.33E-01
1.08E+03,8.32E-01
1.09E+03,8.33E-01
1.09E+03,8.33E-01
1.09E+03,8.33E-01
1.09E+03,8.33E-01
1.09E+03,8.33E-01
1.09E+03,8.34E-01
1.09E+03,8.34E-01
1.09E+03,8.33E-01
1.09E+03,8.33E-01
1.09E+03,8.33E-01
1.10E+03,8.33E-01
1.10E+03,8.32E-01
1.10E+03,8.33E-01
1.10E+03,8.33E-01
1.10E+03,8.33E-01
1.10E+03,8.33E-01
1.10E+03,8.33E-01
1.10E+03,8.33E-01
1.10E+03,8.33E-01
1.10E+03,8.32E-01
1.11E+03,8.31E-01
1.11E+03,8.30E-01
1.11E+03,8.30E-01
1.11E+03,8.29E-01
1.11E+03,8.29E-01
1.11E+03,8.28E-01
1.11E+03,8.26E-01
1.11E+03,8.26E-01
1.11E+03,8.25E-01
1.11E+03,8.25E-01
1.12E+03,8.25E-01
1.12E+03,8.25E-01
1.12E+03,8.25E-01
1.12E+03,8.24E-01
1.12E+03,8.24E-01
1.12E+03,8.24E-01
1.12E+03,8.23E-01
1.12E+03,8.23E-01
1.12E+03,8.23E-01
1.12E+03,8.23E-01
1.13E+03,8.22E-01
1.13E+03,8.21E-01
1.13E+03,8.21E-01
1.13E+03,8.20E-01
1.13E+03,8.19E-01
1.13E+03,8.19E-01
1.13E+03,8.19E-01
1.13E+03,8.18E-01
1.13E+03,8.18E-01
1.13E+03,8.17E-01
1.14E+03,8.17E-01
1.14E+03,8.16E-01
1.14E+03,8.16E-01
1.14E+03,8.16E-01
1.14E+03,8.16E-01
1.14E+03,8.16E-01
1.14E+03,8.16E-01
1.14E+03,8.15E-01
1.14E+03,8.15E-01
1.14E+03,8.15E-01
1.15E+03,8.15E-01
1.15E+03,8.15E-01
1.15E+03,8.15E-01
1.15E+03,8.14E-01
1.15E+03,8.14E-01
1.15E+03,8.14E-01
1.15E+03,8.14E-01
1.15E+03,8.14E-01
1.15E+03,8.13E-01
1.15E+03,8.13E-01
1.16E+03,8.12E-01
1.16E+03,8.12E-01
1.16E+03,8.11E-01
1.16E+03,8.09E-01
1.16E+03,8.09E-01
1.16E+03,8.08E-01
1.16E+03,8.08E-01
1.16E+03,8.07E-01
1.16E+03,8.07E-01
1.16E+03,8.06E-01
1.17E+03,8.06E-01
1.17E+03,8.06E-01
1.17E+03,8.06E-01
1.17E+03,8.05E-01
1.17E+03,8.05E-01
1.17E+03,8.05E-01
1.17E+03,8.06E-01
1.17E+03,8.05E-01
1.17E+03,8.05E-01
1.17E+03,8.04E-01
1.18E+03,8.03E-01
1.18E+03,8.03E-01
1.18E+03,8.02E-01
1.18E+03,8.02E-01
1.18E+03,8.01E-01
1.18E+03,8.00E-01
1.18E+03,8.00E-01
1.18E+03,8.00E-01
1.18E+03,8.00E-01
1.18E+03,8.00E-01
1.19E+03,7.99E-01
1.19E+03,7.99E-01
1.19E+03,7.99E-01
1.19E+03,7.99E-01
1.19E+03,7.99E-01
1.19E+03,7.99E-01
1.19E+03,7.99E-01
1.19E+03,7.99E-01
1.19E+03,7.99E-01
1.19E+03,7.98E-01
1.20E+03,7.98E-01
1.20E+03,7.98E-01
1.20E+03,7.97E-01
1.20E+03,7.97E-01
1.20E+03,7.97E-01
1.20E+03,7.97E-01
1.20E+03,7.96E-01
1.20E+03,7.96E-01
1.20E+03,7.96E-01
1.20E+03,7.96E-01
1.21E+03,7.96E-01
1.21E+03,7.96E-01
1.21E+03,7.96E-01
1.21E+03,7.96E-01
1.21E+03,7.96E-01
1.21E+03,7.96E-01
1.21E+03,7.96E-01
1.21E+03,7.96E-01
1.21E+03,7.96E-01
1.21E+03,7.95E-01
1.22E+03,7.95E-01
1.22E+03,7.95E-01
1.22E+03,7.95E-01
1.22E+03,7.94E-01
1.22E+03,7.94E-01
1.22E+03,7.94E-01
1.22E+03,7.94E-01
1.22E+03,7.94E-01
1.22E+03,7.94E-01
1.22E+03,7.94E-01
1.23E+03,7.93E-01
1.23E+03,7.93E-01
1.23E+03,7.93E-01
1.23E+03,7.93E-01
1.23E+03,7.92E-01
1.23E+03,7.91E-01
1.23E+03,7.91E-01
1.23E+03,7.90E-01
1.23E+03,7.89E-01
1.23E+03,7.89E-01
1.24E+03,7.88E-01
1.24E+03,7.87E-01
1.24E+03,7.87E-01
1.24E+03,7.87E-01
1.24E+03,7.86E-01
1.24E+03,7.86E-01
1.24E+03,7.86E-01
1.24E+03,7.86E-01
1.24E+03,7.86E-01
1.24E+03,7.86E-01
1.25E+03,7.85E-01
1.25E+03,7.85E-01
1.25E+03,7.85E-01
1.25E+03,7.85E-01
1.25E+03,7.84E-01
1.25E+03,7.83E-01
1.25E+03,7.83E-01
1.25E+03,7.83E-01
1.25E+03,7.83E-01
1.25E+03,7.83E-01
1.26E+03,7.83E-01
1.26E+03,7.83E-01
1.26E+03,7.83E-01
1.26E+03,7.83E-01
1.26E+03,7.83E-01
1.26E+03,7.83E-01
1.26E+03,7.82E-01
1.26E+03,7.82E-01
1.26E+03,7.81E-01
1.26E+03,7.81E-01
1.27E+03,7.80E-01
1.27E+03,7.80E-01
1.27E+03,7.79E-01
1.27E+03,7.79E-01
1.27E+03,7.78E-01
1.27E+03,7.78E-01
1.27E+03,7.77E-01
1.27E+03,7.77E-01
1.27E+03,7.76E-01
1.27E+03,7.76E-01
1.28E+03,7.76E-01
1.28E+03,7.75E-01
1.28E+03,7.75E-01
1.28E+03,7.75E-01
1.28E+03,7.75E-01
1.28E+03,7.75E-01
1.28E+03,7.74E-01
1.28E+03,7.74E-01
1.28E+03,7.73E-01
1.28E+03,7.73E-01
1.29E+03,7.73E-01
1.29E+03,7.73E-01
1.29E+03,7.74E-01
1.29E+03,7.73E-01
1.29E+03,7.73E-01
1.29E+03,7.72E-01
1.29E+03,7.72E-01
1.29E+03,7.72E-01
1.29E+03,7.71E-01
1.29E+03,7.71E-01
1.30E+03,7.71E-01
1.30E+03,7.70E-01
1.30E+03,7.69E-01
1.30E+03,7.69E-01
1.30E+03,7.68E-01
1.30E+03,7.68E-01
1.30E+03,7.67E-01
1.30E+03,7.66E-01
1.30E+03,7.66E-01
1.30E+03,7.65E-01
1.31E+03,7.65E-01
1.31E+03,7.65E-01
1.31E+03,7.65E-01
1.31E+03,7.65E-01
1.31E+03,7.65E-01
1.31E+03,7.64E-01
1.31E+03,7.64E-01
1.31E+03,7.63E-01
1.31E+03,7.63E-01
1.31E+03,7.63E-01
1.32E+03,7.63E-01
1.32E+03,7.62E-01
1.32E+03,7.62E-01
1.32E+03,7.61E-01
1.32E+03,7.60E-01
1.32E+03,7.59E-01
1.32E+03,7.59E-01
1.32E+03,7.58E-01
1.32E+03,7.59E-01
1.32E+03,7.58E-01
1.33E+03,7.58E-01
1.33E+03,7.58E-01
1.33E+03,7.57E-01
1.33E+03,7.57E-01
1.33E+03,7.56E-01
1.33E+03,7.56E-01
1.33E+03,7.56E-01
1.33E+03,7.56E-01
1.33E+03,7.55E-01
1.33E+03,7.55E-01
1.34E+03,7.54E-01
1.34E+03,7.53E-01
1.34E+03,7.53E-01
1.34E+03,7.52E-01
1.34E+03,7.52E-01
1.34E+03,7.52E-01
1.34E+03,7.51E-01
1.34E+03,7.50E-01
1.34E+03,7.50E-01
1.34E+03,7.50E-01
1.35E+03,7.50E-01
1.35E+03,7.49E-01
1.35E+03,7.49E-01
1.35E+03,7.48E-01
1.35E+03,7.48E-01
1.35E+03,7.48E-01
1.35E+03,7.48E-01
1.35E+03,7.47E-01
1.35E+03,7.46E-01
1.35E+03,7.46E-01
1.36E+03,7.46E-01
1.36E+03,7.45E-01
1.36E+03,7.45E-01
1.36E+03,7.45E-01
1.36E+03,7.45E-01
1.36E+03,7.44E-01
1.36E+03,7.44E-01
1.36E+03,7.44E-01
1.36E+03,7.43E-01
1.36E+03,7.43E-01
1.37E+03,7.42E-01
1.37E+03,7.42E-01
1.37E+03,7.42E-01
1.37E+03,7.41E-01
1.37E+03,7.40E-01
1.37E+03,7.40E-01
1.37E+03,7.39E-01
1.37E+03,7.39E-01
1.37E+03,7.38E-01
1.37E+03,7.38E-01
1.38E+03,7.38E-01
1.38E+03,7.37E-01
1.38E+03,7.36E-01
1.38E+03,7.35E-01
1.38E+03,7.35E-01
1.38E+03,7.34E-01
1.38E+03,7.34E-01
1.38E+03,7.33E-01
1.38E+03,7.32E-01
1.38E+03,7.32E-01
1.39E+03,7.32E-01
1.39E+03,7.31E-01
1.39E+03,7.31E-01
1.39E+03,7.31E-01
1.39E+03,7.32E-01
1.39E+03,7.31E-01
1.39E+03,7.31E-01
1.39E+03,7.31E-01
1.39E+03,7.31E-01
1.39E+03,7.30E-01
1.40E+03,7.29E-01
1.40E+03,7.30E-01
1.40E+03,7.30E-01
1.40E+03,7.29E-01
1.40E+03,7.30E-01
1.40E+03,7.30E-01
1.40E+03,7.30E-01
1.40E+03,7.30E-01
1.40E+03,7.29E-01
1.40E+03,7.29E-01
1.41E+03,7.29E-01
1.41E+03,7.28E-01
1.41E+03,7.28E-01
1.41E+03,7.28E-01
1.41E+03,7.27E-01
1.41E+03,7.27E-01
1.41E+03,7.27E-01
1.41E+03,7.26E-01
1.41E+03,7.26E-01
1.41E+03,7.26E-01
1.42E+03,7.25E-01
1.42E+03,7.25E-01
1.42E+03,7.24E-01
1.42E+03,7.24E-01
1.42E+03,7.23E-01
1.42E+03,7.23E-01
1.42E+03,7.22E-01
1.42E+03,7.21E-01
1.42E+03,7.21E-01
1.42E+03,7.21E-01
1.43E+03,7.21E-01
1.43E+03,7.21E-01
1.43E+03,7.21E-01
1.43E+03,7.20E-01
1.43E+03,7.19E-01
1.43E+03,7.18E-01
1.43E+03,7.18E-01
1.43E+03,7.18E-01
1.43E+03,7.17E-01
1.43E+03,7.18E-01
1.44E+03,7.16E-01
1.44E+03,7.16E-01
1.44E+03,7.16E-01
1.44E+03,7.16E-01
1.44E+03,7.15E-01
1.44E+03,7.15E-01
1.44E+03,7.15E-01
1.44E+03,7.15E-01
1.44E+03,7.14E-01
1.44E+03,7.14E-01
1.45E+03,7.14E-01
1.45E+03,7.13E-01
1.45E+03,7.13E-01
1.45E+03,7.13E-01
1.45E+03,7.12E-01
1.45E+03,7.12E-01
1.45E+03,7.11E-01
1.45E+03,7.11E-01
1.45E+03,7.11E-01
1.45E+03,7.11E-01
1.46E+03,7.10E-01
1.46E+03,7.10E-01
1.46E+03,7.10E-01
1.46E+03,7.09E-01
1.46E+03,7.09E-01
1.46E+03,7.09E-01
1.46E+03,7.09E-01
1.46E+03,7.08E-01
1.46E+03,7.08E-01
1.46E+03,7.07E-01
1.47E+03,7.07E-01
1.47E+03,7.07E-01
1.47E+03,7.07E-01
1.47E+03,7.07E-01
1.47E+03,7.07E-01
1.47E+03,7.07E-01
1.47E+03,7.07E-01
1.47E+03,7.06E-01
1.47E+03,7.05E-01
1.47E+03,7.05E-01
1.48E+03,7.05E-01
1.48E+03,7.05E-01
1.48E+03,7.05E-01
1.48E+03,7.05E-01
1.48E+03,7.04E-01
1.48E+03,7.04E-01
1.48E+03,7.04E-01
1.48E+03,7.04E-01
1.48E+03,7.03E-01
1.48E+03,7.03E-01
1.49E+03,7.02E-01
1.49E+03,7.02E-01
1.49E+03,7.02E-01
1.49E+03,7.01E-01
1.49E+03,7.01E-01
1.49E+03,7.01E-01
1.49E+03,7.01E-01
1.49E+03,7.01E-01
1.49E+03,7.01E-01
1.49E+03,7.01E-01
1.50E+03,7.01E-01
1.50E+03,7.01E-01
1.50E+03,7.00E-01
1.50E+03,7.00E-01
1.50E+03,7.00E-01
1.50E+03,7.00E-01
1.50E+03,7.00E-01
1.50E+03,7.00E-01
1.50E+03,7.00E-01
1.50E+03,6.99E-01
1.51E+03,6.99E-01
1.51E+03,6.99E-01
1.51E+03,6.98E-01
1.51E+03,6.98E-01
1.51E+03,6.98E-01
1.51E+03,6.98E-01
1.51E+03,6.98E-01
1.51E+03,6.97E-01
1.51E+03,6.97E-01
1.51E+03,6.97E-01
1.52E+03,6.97E-01
1.52E+03,6.97E-01
1.52E+03,6.97E-01
1.52E+03,6.97E-01
1.52E+03,6.97E-01
1.52E+03,6.97E-01
1.52E+03,6.97E-01
1.52E+03,6.97E-01
1.52E+03,6.96E-01
1.52E+03,6.96E-01
1.53E+03,6.96E-01
1.53E+03,6.96E-01
1.53E+03,6.95E-01
1.53E+03,6.95E-01
1.53E+03,6.95E-01
1.53E+03,6.94E-01
1.53E+03,6.95E-01
1.53E+03,6.94E-01
1.53E+03,6.94E-01
1.53E+03,6.94E-01
1.54E+03,6.94E-01
1.54E+03,6.94E-01
1.54E+03,6.94E-01
1.54E+03,6.94E-01
1.54E+03,6.94E-01
1.54E+03,6.94E-01
1.54E+03,6.94E-01
1.54E+03,6.94E-01
1.54E+03,6.94E-01
1.54E+03,6.94E-01
1.55E+03,6.94E-01
1.55E+03,6.94E-01
1.55E+03,6.93E-01
1.55E+03,6.93E-01
1.55E+03,6.93E-01
1.55E+03,6.93E-01
1.55E+03,6.93E-01
1.55E+03,6.93E-01
1.55E+03,6.93E-01
1.55E+03,6.93E-01
1.56E+03,6.93E-01
1.56E+03,6.93E-01
1.56E+03,6.93E-01
1.56E+03,6.93E-01
1.56E+03,6.93E-01
1.56E+03,6.92E-01
1.56E+03,6.92E-01
1.56E+03,6.93E-01
1.56E+03,6.93E-01
1.56E+03,6.93E-01
1.57E+03,6.93E-01
1.57E+03,6.93E-01
1.57E+03,6.93E-01
1.57E+03,6.93E-01
1.57E+03,6.93E-01
1.57E+03,6.93E-01
1.57E+03,6.92E-01
1.57E+03,6.92E-01
1.57E+03,6.92E-01
1.57E+03,6.92E-01
1.58E+03,6.92E-01
1.58E+03,6.92E-01
1.58E+03,6.92E-01
1.58E+03,6.92E-01
1.58E+03,6.92E-01
1.58E+03,6.91E-01
1.58E+03,6.91E-01
1.58E+03,6.91E-01
1.58E+03,6.91E-01
1.58E+03,6.91E-01
1.59E+03,6.91E-01
1.59E+03,6.90E-01
1.59E+03,6.90E-01
1.59E+03,6.90E-01
1.59E+03,6.90E-01
1.59E+03,6.89E-01
1.59E+03,6.89E-01
1.59E+03,6.89E-01
1.59E+03,6.89E-01
1.59E+03,6.89E-01
1.60E+03,6.88E-01
1.60E+03,6.88E-01
1.60E+03,6.88E-01
1.60E+03,6.88E-01
1.60E+03,6.88E-01
1.60E+03,6.87E-01
1.60E+03,6.87E-01
1.60E+03,6.87E-01
1.60E+03,6.87E-01
1.60E+03,6.87E-01
1.61E+03,6.87E-01
1.61E+03,6.87E-01
1.61E+03,6.87E-01
1.61E+03,6.87E-01
1.61E+03,6.87E-01
1.61E+03,6.87E-01
1.61E+03,6.87E-01
1.61E+03,6.86E-01
1.61E+03,6.86E-01
1.61E+03,6.86E-01
1.62E+03,6.86E-01
1.62E+03,6.86E-01
1.62E+03,6.85E-01
1.62E+03,6.85E-01
1.62E+03,6.85E-01
1.62E+03,6.85E-01
1.62E+03,6.85E-01
1.62E+03,6.85E-01
1.62E+03,6.85E-01
1.62E+03,6.84E-01
1.63E+03,6.84E-01
1.63E+03,6.84E-01
1.63E+03,6.84E-01
1.63E+03,6.84E-01
1.63E+03,6.84E-01
1.63E+03,6.84E-01
1.63E+03,6.84E-01
1.63E+03,6.84E-01
1.63E+03,6.84E-01
1.63E+03,6.84E-01
1.64E+03,6.84E-01
1.64E+03,6.83E-01
1.64E+03,6.83E-01
1.64E+03,6.83E-01
1.64E+03,6.83E-01
1.64E+03,6.83E-01
1.64E+03,6.82E-01
1.64E+03,6.82E-01
1.64E+03,6.82E-01
1.64E+03,6.81E-01
1.65E+03,6.81E-01
1.65E+03,6.81E-01
1.65E+03,6.80E-01
1.65E+03,6.80E-01
1.65E+03,6.80E-01
1.65E+03,6.80E-01
1.65E+03,6.79E-01
1.65E+03,6.79E-01
1.65E+03,6.78E-01
1.65E+03,6.78E-01
1.66E+03,6.77E-01
1.66E+03,6.77E-01
1.66E+03,6.77E-01
1.66E+03,6.76E-01
1.66E+03,6.76E-01
1.66E+03,6.76E-01
1.66E+03,6.76E-01
1.66E+03,6.76E-01
1.66E+03,6.75E-01
1.66E+03,6.75E-01
1.67E+03,6.75E-01
1.67E+03,6.74E-01
1.67E+03,6.74E-01
1.67E+03,6.74E-01
1.67E+03,6.73E-01
1.67E+03,6.72E-01
1.67E+03,6.73E-01
1.67E+03,6.72E-01
1.67E+03,6.72E-01
1.67E+03,6.72E-01
1.68E+03,6.72E-01
1.68E+03,6.72E-01
1.68E+03,6.71E-01
1.68E+03,6.71E-01
1.68E+03,6.71E-01
1.68E+03,6.71E-01
1.68E+03,6.71E-01
1.68E+03,6.71E-01
1.68E+03,6.71E-01
1.68E+03,6.71E-01
1.69E+03,6.70E-01
1.69E+03,6.70E-01
1.69E+03,6.70E-01
1.69E+03,6.69E-01
1.69E+03,6.69E-01
1.69E+03,6.68E-01
1.69E+03,6.68E-01
1.69E+03,6.67E-01
1.69E+03,6.67E-01
1.69E+03,6.67E-01
1.70E+03,6.67E-01
1.70E+03,6.67E-01
1.70E+03,6.66E-01
1.70E+03,6.66E-01
1.70E+03,6.66E-01
1.70E+03,6.66E-01
1.70E+03,6.66E-01
1.70E+03,6.66E-01
1.70E+03,6.66E-01
1.70E+03,6.66E-01
1.71E+03,6.66E-01
1.71E+03,6.66E-01
1.71E+03,6.66E-01
1.71E+03,6.65E-01
1.71E+03,6.65E-01
1.71E+03,6.64E-01
1.71E+03,6.63E-01
1.71E+03,6.63E-01
1.71E+03,6.63E-01
1.71E+03,6.63E-01
1.72E+03,6.62E-01
1.72E+03,6.62E-01
1.72E+03,6.61E-01
1.72E+03,6.61E-01
1.72E+03,6.61E-01
1.72E+03,6.61E-01
1.72E+03,6.60E-01
1.72E+03,6.60E-01
1.72E+03,6.59E-01
1.72E+03,6.58E-01
1.73E+03,6.58E-01
1.73E+03,6.57E-01
1.73E+03,6.57E-01
1.73E+03,6.57E-01
1.73E+03,6.56E-01
1.73E+03,6.56E-01
1.73E+03,6.56E-01
1.73E+03,6.55E-01
1.73E+03,6.54E-01
1.73E+03,6.54E-01
1.74E+03,6.54E-01
1.74E+03,6.53E-01
1.74E+03,6.53E-01
1.74E+03,6.53E-01
1.74E+03,6.52E-01
1.74E+03,6.52E-01
1.74E+03,6.52E-01
1.74E+03,6.52E-01
1.74E+03,6.52E-01
1.74E+03,6.51E-01
1.75E+03,6.51E-01
1.75E+03,6.51E-01
1.75E+03,6.51E-01
1.75E+03,6.50E-01
1.75E+03,6.50E-01
1.75E+03,6.49E-01
1.75E+03,6.49E-01
1.75E+03,6.49E-01
1.75E+03,6.49E-01
1.75E+03,6.49E-01
1.76E+03,6.49E-01
1.76E+03,6.49E-01
1.76E+03,6.49E-01
1.76E+03,6.49E-01
1.76E+03,6.48E-01
1.76E+03,6.48E-01
1.76E+03,6.48E-01
1.76E+03,6.48E-01
1.76E+03,6.48E-01
1.76E+03,6.48E-01
1.77E+03,6.47E-01
1.77E+03,6.47E-01
1.77E+03,6.47E-01
1.77E+03,6.46E-01
1.77E+03,6.46E-01
1.77E+03,6.46E-01
1.77E+03,6.46E-01
1.77E+03,6.45E-01
1.77E+03,6.45E-01
1.77E+03,6.45E-01
1.78E+03,6.44E-01
1.78E+03,6.44E-01
1.78E+03,6.43E-01
1.78E+03,6.43E-01
1.78E+03,6.43E-01
1.78E+03,6.42E-01
1.78E+03,6.42E-01
1.78E+03,6.41E-01
1.78E+03,6.41E-01
1.78E+03,6.41E-01
1.79E+03,6.41E-01
1.79E+03,6.41E-01
1.79E+03,6.40E-01
1.79E+03,6.40E-01
1.79E+03,6.40E-01
1.79E+03,6.40E-01
1.79E+03,6.40E-01
1.79E+03,6.39E-01
1.79E+03,6.39E-01
1.79E+03,6.39E-01
1.80E+03,6.39E-01
1.80E+03,6.39E-01
1.80E+03,6.38E-01
1.80E+03,6.38E-01
1.80E+03,6.38E-01
1.80E+03,6.38E-01
1.80E+03,6.38E-01
1.80E+03,6.38E-01
1.80E+03,6.38E-01
1.80E+03,6.38E-01
1.81E+03,6.37E-01
1.81E+03,6.37E-01
1.81E+03,6.36E-01
1.81E+03,6.36E-01
1.81E+03,6.36E-01
1.81E+03,6.36E-01
1.81E+03,6.35E-01
1.81E+03,6.35E-01
1.81E+03,6.35E-01
1.81E+03,6.35E-01
1.82E+03,6.34E-01
1.82E+03,6.34E-01
1.82E+03,6.34E-01
1.82E+03,6.34E-01
1.82E+03,6.33E-01
1.82E+03,6.33E-01
1.82E+03,6.33E-01
1.82E+03,6.33E-01
1.82E+03,6.32E-01
1.82E+03,6.32E-01
1.83E+03,6.32E-01
1.83E+03,6.32E-01
1.83E+03,6.32E-01
1.83E+03,6.32E-01
1.83E+03,6.31E-01
1.83E+03,6.31E-01
1.83E+03,6.31E-01
1.83E+03,6.30E-01
1.83E+03,6.30E-01
1.83E+03,6.30E-01
1.84E+03,6.30E-01
1.84E+03,6.30E-01
1.84E+03,6.30E-01
1.84E+03,6.29E-01
1.84E+03,6.29E-01
1.84E+03,6.29E-01
1.84E+03,6.29E-01
1.84E+03,6.29E-01
1.84E+03,6.29E-01
1.84E+03,6.29E-01
1.85E+03,6.29E-01
1.85E+03,6.29E-01
1.85E+03,6.29E-01
1.85E+03,6.29E-01
1.85E+03,6.29E-01
1.85E+03,6.29E-01
1.85E+03,6.28E-01
1.85E+03,6.28E-01
1.85E+03,6.27E-01
1.85E+03,6.27E-01
1.86E+03,6.27E-01
1.86E+03,6.27E-01
1.86E+03,6.27E-01
1.86E+03,6.27E-01
1.86E+03,6.27E-01
1.86E+03,6.27E-01
1.86E+03,6.27E-01
1.86E+03,6.27E-01
1.86E+03,6.27E-01
1.86E+03,6.27E-01
1.87E+03,6.27E-01
1.87E+03,6.27E-01
1.87E+03,6.26E-01
1.87E+03,6.26E-01
1.87E+03,6.26E-01
1.87E+03,6.26E-01
1.87E+03,6.26E-01
1.87E+03,6.26E-01
1.87E+03,6.26E-01
1.87E+03,6.26E-01
1.88E+03,6.25E-01
1.88E+03,6.25E-01
1.88E+03,6.24E-01
1.88E+03,6.24E-01
1.88E+03,6.24E-01
1.88E+03,6.24E-01
1.88E+03,6.23E-01
1.88E+03,6.23E-01
1.88E+03,6.23E-01
1.88E+03,6.23E-01
1.89E+03,6.22E-01
1.89E+03,6.22E-01
1.89E+03,6.22E-01
1.89E+03,6.22E-01
1.89E+03,6.21E-01
1.89E+03,6.21E-01
1.89E+03,6.21E-01
1.89E+03,6.21E-01
1.89E+03,6.21E-01
1.89E+03,6.21E-01
1.90E+03,6.21E-01
1.90E+03,6.21E-01
1.90E+03,6.20E-01
1.90E+03,6.20E-01
1.90E+03,6.20E-01
1.90E+03,6.20E-01
1.90E+03,6.20E-01
1.90E+03,6.20E-01
1.90E+03,6.20E-01
1.90E+03,6.20E-01
1.91E+03,6.20E-01
1.91E+03,6.19E-01
1.91E+03,6.19E-01
1.91E+03,6.19E-01
1.91E+03,6.19E-01
1.91E+03,6.19E-01
1.91E+03,6.19E-01
1.91E+03,6.19E-01
1.91E+03,6.19E-01
1.91E+03,6.19E-01
1.92E+03,6.19E-01
1.92E+03,6.19E-01
1.92E+03,6.19E-01
1.92E+03,6.19E-01
1.92E+03,6.19E-01
1.92E+03,6.19E-01
1.92E+03,6.19E-01
1.92E+03,6.18E-01
1.92E+03,6.18E-01
1.92E+03,6.18E-01
1.93E+03,6.18E-01
1.93E+03,6.18E-01
1.93E+03,6.18E-01
1.93E+03,6.18E-01
1.93E+03,6.18E-01
1.93E+03,6.18E-01
1.93E+03,6.18E-01
1.93E+03,6.18E-01
1.93E+03,6.18E-01
1.93E+03,6.18E-01
1.94E+03,6.18E-01
1.94E+03,6.18E-01
1.94E+03,6.18E-01
1.94E+03,6.18E-01
1.94E+03,6.17E-01
1.94E+03,6.18E-01
1.94E+03,6.18E-01
1.94E+03,6.18E-01
1.94E+03,6.17E-01
1.94E+03,6.17E-01
1.95E+03,6.17E-01
1.95E+03,6.17E-01
1.95E+03,6.17E-01
1.95E+03,6.17E-01
1.95E+03,6.17E-01
1.95E+03,6.17E-01
1.95E+03,6.17E-01
1.95E+03,6.17E-01
1.95E+03,6.17E-01
1.95E+03,6.17E-01
1.96E+03,6.17E-01
1.96E+03,6.17E-01
1.96E+03,6.17E-01
1.96E+03,6.17E-01
1.96E+03,6.17E-01
1.96E+03,6.17E-01
1.96E+03,6.17E-01
1.96E+03,6.17E-01
1.96E+03,6.16E-01
1.96E+03,6.16E-01
1.97E+03,6.16E-01
1.97E+03,6.16E-01
1.97E+03,6.16E-01
1.97E+03,6.16E-01
1.97E+03,6.15E-01
1.97E+03,6.15E-01
1.97E+03,6.15E-01
1.97E+03,6.15E-01
1.97E+03,6.15E-01
1.97E+03,6.15E-01
1.98E+03,6.15E-01
1.98E+03,6.15E-01
1.98E+03,6.15E-01
1.98E+03,6.15E-01
1.98E+03,6.14E-01
1.98E+03,6.14E-01
1.98E+03,6.14E-01
1.98E+03,6.14E-01
1.98E+03,6.14E-01
1.98E+03,6.14E-01
1.99E+03,6.14E-01
1.99E+03,6.13E-01
1.99E+03,6.13E-01
1.99E+03,6.13E-01
1.99E+03,6.13E-01
1.99E+03,6.13E-01
1.99E+03,6.13E-01
1.99E+03,6.13E-01
1.99E+03,6.13E-01
1.99E+03,6.13E-01
2.00E+03,6.13E-01
2.00E+03,6.12E-01
2.00E+03,6.12E-01
2.00E+03,6.12E-01
2.00E+03,6.12E-01
2.00E+03,6.12E-01
2.00E+03,6.12E-01
2.00E+03,6.12E-01
2.00E+03,6.11E-01
2.00E+03,6.11E-01
2.01E+03,6.11E-01
2.01E+03,6.11E-01
2.01E+03,6.10E-01
2.01E+03,6.10E-01
2.01E+03,6.10E-01
2.01E+03,6.10E-01
2.01E+03,6.10E-01
2.01E+03,6.10E-01
2.01E+03,6.09E-01
2.01E+03,6.09E-01
2.02E+03,6.09E-01
2.02E+03,6.09E-01
2.02E+03,6.09E-01
2.02E+03,6.08E-01
2.02E+03,6.08E-01
2.02E+03,6.08E-01
2.02E+03,6.08E-01
2.02E+03,6.08E-01
2.02E+03,6.07E-01
2.02E+03,6.07E-01
2.03E+03,6.07E-01
2.03E+03,6.07E-01
2.03E+03,6.06E-01
2.03E+03,6.06E-01
2.03E+03,6.06E-01
2.03E+03,6.06E-01
2.03E+03,6.05E-01
2.03E+03,6.05E-01
2.03E+03,6.05E-01
2.03E+03,6.05E-01
2.04E+03,6.05E-01
2.04E+03,6.04E-01
2.04E+03,6.04E-01
2.04E+03,6.04E-01
2.04E+03,6.04E-01
2.04E+03,6.04E-01
2.04E+03,6.03E-01
2.04E+03,6.03E-01
2.04E+03,6.03E-01
2.04E+03,6.03E-01
2.05E+03,6.02E-01
2.05E+03,6.02E-01
2.05E+03,6.02E-01
2.05E+03,6.02E-01
2.05E+03,6.02E-01
2.05E+03,6.02E-01
2.05E+03,6.01E-01
2.05E+03,6.01E-01
2.05E+03,6.00E-01
2.05E+03,6.00E-01
2.06E+03,6.00E-01
2.06E+03,6.00E-01
2.06E+03,6.00E-01
2.06E+03,6.00E-01
2.06E+03,6.00E-01
2.06E+03,5.99E-01
2.06E+03,5.99E-01
2.06E+03,5.99E-01
2.06E+03,5.98E-01
2.06E+03,5.98E-01
2.07E+03,5.98E-01
2.07E+03,5.98E-01
2.07E+03,5.98E-01
2.07E+03,5.97E-01
2.07E+03,5.97E-01
2.07E+03,5.96E-01
2.07E+03,5.96E-01
2.07E+03,5.96E-01
2.07E+03,5.96E-01
2.07E+03,5.96E-01
2.08E+03,5.95E-01
2.08E+03,5.95E-01
2.08E+03,5.95E-01
2.08E+03,5.95E-01
2.08E+03,5.94E-01
2.08E+03,5.95E-01
2.08E+03,5.95E-01
2.08E+03,5.94E-01
2.08E+03,5.94E-01
2.08E+03,5.94E-01
2.09E+03,5.94E-01
2.09E+03,5.94E-01
2.09E+03,5.94E-01
2.09E+03,5.94E-01
2.09E+03,5.94E-01
2.09E+03,5.94E-01
2.09E+03,5.93E-01
2.09E+03,5.93E-01
2.09E+03,5.93E-01
2.09E+03,5.93E-01
2.10E+03,5.93E-01
2.10E+03,5.93E-01
2.10E+03,5.92E-01
2.10E+03,5.92E-01
2.10E+03,5.92E-01
2.10E+03,5.92E-01
2.10E+03,5.92E-01
2.10E+03,5.92E-01
2.10E+03,5.92E-01
2.10E+03,5.92E-01
2.11E+03,5.92E-01
2.11E+03,5.92E-01
2.11E+03,5.92E-01
2.11E+03,5.91E-01
2.11E+03,5.91E-01
2.11E+03,5.91E-01
2.11E+03,5.91E-01
2.11E+03,5.91E-01
2.11E+03,5.91E-01
2.11E+03,5.91E-01
2.12E+03,5.91E-01
2.12E+03,5.91E-01
2.12E+03,5.91E-01
2.12E+03,5.91E-01
2.12E+03,5.91E-01
2.12E+03,5.91E-01
2.12E+03,5.91E-01
2.12E+03,5.91E-01
2.12E+03,5.90E-01
2.12E+03,5.90E-01
2.13E+03,5.90E-01
2.13E+03,5.90E-01
2.13E+03,5.90E-01
2.13E+03,5.90E-01
2.13E+03,5.90E-01
2.13E+03,5.90E-01
2.13E+03,5.90E-01
2.13E+03,5.90E-01
2.13E+03,5.90E-01
2.13E+03,5.89E-01
2.14E+03,5.89E-01
2.14E+03,5.89E-01
2.14E+03,5.89E-01
2.14E+03,5.89E-01
2.14E+03,5.88E-01
2.14E+03,5.88E-01
2.14E+03,5.88E-01
2.14E+03,5.87E-01
2.14E+03,5.87E-01
2.14E+03,5.87E-01
2.15E+03,5.87E-01
2.15E+03,5.87E-01
2.15E+03,5.87E-01
2.15E+03,5.87E-01
2.15E+03,5.87E-01
2.15E+03,5.86E-01
2.15E+03,5.86E-01
2.15E+03,5.86E-01
2.15E+03,5.86E-01
2.15E+03,5.86E-01
2.16E+03,5.85E-01
2.16E+03,5.85E-01
2.16E+03,5.85E-01
2.16E+03,5.85E-01
2.16E+03,5.85E-01
2.16E+03,5.85E-01
2.16E+03,5.85E-01
2.16E+03,5.84E-01
2.16E+03,5.84E-01
2.16E+03,5.84E-01
2.17E+03,5.84E-01
2.17E+03,5.84E-01
2.17E+03,5.84E-01
2.17E+03,5.84E-01
2.17E+03,5.83E-01
2.17E+03,5.83E-01
2.17E+03,5.83E-01
2.17E+03,5.83E-01
2.17E+03,5.83E-01
2.17E+03,5.83E-01
2.18E+03,5.83E-01
2.18E+03,5.82E-01
2.18E+03,5.82E-01
2.18E+03,5.82E-01
2.18E+03,5.82E-01
2.18E+03,5.82E-01
2.18E+03,5.81E-01
2.18E+03,5.81E-01
2.18E+03,5.81E-01
2.18E+03,5.81E-01
2.19E+03,5.81E-01
2.19E+03,5.81E-01
2.19E+03,5.81E-01
2.19E+03,5.81E-01
2.19E+03,5.80E-01
2.19E+03,5.80E-01
2.19E+03,5.80E-01
2.19E+03,5.79E-01
2.19E+03,5.80E-01
2.19E+03,5.79E-01
2.20E+03,5.79E-01
2.20E+03,5.79E-01
2.20E+03,5.79E-01
2.20E+03,5.79E-01
2.20E+03,5.79E-01
2.20E+03,5.79E-01
2.20E+03,5.79E-01
2.20E+03,5.79E-01
2.20E+03,5.79E-01
2.20E+03,5.79E-01
2.21E+03,5.79E-01
2.21E+03,5.78E-01
2.21E+03,5.78E-01
2.21E+03,5.78E-01
2.21E+03,5.78E-01
2.21E+03,5.78E-01
2.21E+03,5.78E-01
2.21E+03,5.77E-01
2.21E+03,5.77E-01
2.21E+03,5.77E-01
2.22E+03,5.76E-01
2.22E+03,5.76E-01
2.22E+03,5.76E-01
2.22E+03,5.76E-01
2.22E+03,5.76E-01
2.22E+03,5.76E-01
2.22E+03,5.76E-01
2.22E+03,5.76E-01
2.22E+03,5.75E-01
2.22E+03,5.75E-01
2.23E+03,5.75E-01
2.23E+03,5.75E-01
2.23E+03,5.74E-01
2.23E+03,5.74E-01
2.23E+03,5.74E-01
2.23E+03,5.74E-01
2.23E+03,5.74E-01
2.23E+03,5.73E-01
2.23E+03,5.73E-01
2.23E+03,5.72E-01
2.24E+03,5.72E-01
2.24E+03,5.73E-01
2.24E+03,5.72E-01
2.24E+03,5.72E-01
2.24E+03,5.72E-01
2.24E+03,5.72E-01
2.24E+03,5.72E-01
2.24E+03,5.72E-01
2.24E+03,5.72E-01
2.24E+03,5.72E-01
2.25E+03,5.72E-01
2.25E+03,5.72E-01
2.25E+03,5.71E-01
2.25E+03,5.71E-01
2.25E+03,5.71E-01
2.25E+03,5.71E-01
2.25E+03,5.70E-01
2.25E+03,5.70E-01
2.25E+03,5.70E-01
2.25E+03,5.70E-01
2.26E+03,5.70E-01
2.26E+03,5.70E-01
2.26E+03,5.70E-01
2.26E+03,5.70E-01
2.26E+03,5.70E-01
2.26E+03,5.70E-01
2.26E+03,5.70E-01
2.26E+03,5.70E-01
2.26E+03,5.70E-01
2.26E+03,5.69E-01
2.27E+03,5.69E-01
2.27E+03,5.69E-01
2.27E+03,5.69E-01
2.27E+03,5.69E-01
2.27E+03,5.69E-01
2.27E+03,5.69E-01
2.27E+03,5.69E-01
2.27E+03,5.69E-01
2.27E+03,5.69E-01
2.27E+03,5.68E-01
2.28E+03,5.68E-01
2.28E+03,5.68E-01
2.28E+03,5.68E-01
2.28E+03,5.68E-01
2.28E+03,5.67E-01
2.28E+03,5.67E-01
2.28E+03,5.67E-01
2.28E+03,5.67E-01
2.28E+03,5.67E-01
2.28E+03,5.66E-01
2.29E+03,5.66E-01
2.29E+03,5.66E-01
2.29E+03,5.66E-01
2.29E+03,5.65E-01
2.29E+03,5.65E-01
2.29E+03,5.65E-01
2.29E+03,5.65E-01
2.29E+03,5.65E-01
2.29E+03,5.65E-01
2.29E+03,5.65E-01
2.30E+03,5.65E-01
2.30E+03,5.65E-01
2.30E+03,5.65E-01
2.30E+03,5.65E-01
2.30E+03,5.65E-01
2.30E+03,5.64E-01
2.30E+03,5.64E-01
2.30E+03,5.64E-01
2.30E+03,5.64E-01
2.30E+03,5.64E-01
2.31E+03,5.64E-01
2.31E+03,5.64E-01
2.31E+03,5.64E-01
2.31E+03,5.64E-01
2.31E+03,5.63E-01
2.31E+03,5.63E-01
2.31E+03,5.63E-01
2.31E+03,5.63E-01
2.31E+03,5.63E-01
2.31E+03,5.62E-01
2.32E+03,5.62E-01
2.32E+03,5.62E-01
2.32E+03,5.62E-01
2.32E+03,5.62E-01
2.32E+03,5.62E-01
2.32E+03,5.61E-01
2.32E+03,5.61E-01
2.32E+03,5.61E-01
2.32E+03,5.61E-01
2.32E+03,5.60E-01
2.33E+03,5.60E-01
2.33E+03,5.60E-01
2.33E+03,5.60E-01
2.33E+03,5.60E-01
2.33E+03,5.59E-01
2.33E+03,5.59E-01
2.33E+03,5.59E-01
2.33E+03,5.59E-01
2.33E+03,5.59E-01
2.33E+03,5.59E-01
2.34E+03,5.59E-01
2.34E+03,5.59E-01
2.34E+03,5.59E-01
2.34E+03,5.59E-01
2.34E+03,5.59E-01
2.34E+03,5.59E-01
2.34E+03,5.59E-01
2.34E+03,5.59E-01
2.34E+03,5.58E-01
2.34E+03,5.58E-01
2.35E+03,5.58E-01
2.35E+03,5.58E-01
2.35E+03,5.58E-01
2.35E+03,5.58E-01
2.35E+03,5.58E-01
2.35E+03,5.58E-01
2.35E+03,5.58E-01
2.35E+03,5.58E-01
2.35E+03,5.57E-01
2.35E+03,5.58E-01
2.36E+03,5.57E-01
2.36E+03,5.57E-01
2.36E+03,5.57E-01
2.36E+03,5.57E-01
2.36E+03,5.57E-01
2.36E+03,5.57E-01
2.36E+03,5.57E-01
2.36E+03,5.56E-01
2.36E+03,5.56E-01
2.36E+03,5.56E-01
2.37E+03,5.56E-01
2.37E+03,5.56E-01
2.37E+03,5.56E-01
2.37E+03,5.56E-01
2.37E+03,5.56E-01
2.37E+03,5.55E-01
2.37E+03,5.55E-01
2.37E+03,5.55E-01
2.37E+03,5.55E-01
2.37E+03,5.55E-01
2.38E+03,5.55E-01
2.38E+03,5.55E-01
2.38E+03,5.55E-01
2.38E+03,5.55E-01
2.38E+03,5.55E-01
2.38E+03,5.55E-01
2.38E+03,5.55E-01
2.38E+03,5.55E-01
2.38E+03,5.55E-01
2.38E+03,5.55E-01
2.39E+03,5.55E-01
2.39E+03,5.55E-01
2.39E+03,5.55E-01
2.39E+03,5.55E-01
2.39E+03,5.55E-01
2.39E+03,5.55E-01
2.39E+03,5.54E-01
2.39E+03,5.54E-01
2.39E+03,5.54E-01
2.39E+03,5.54E-01
2.40E+03,5.54E-01
2.40E+03,5.54E-01
2.40E+03,5.54E-01
2.40E+03,5.54E-01
2.40E+03,5.54E-01
2.40E+03,5.54E-01
2.40E+03,5.54E-01
2.40E+03,5.54E-01
2.40E+03,5.54E-01
2.40E+03,5.54E-01
2.41E+03,5.54E-01
2.41E+03,5.54E-01
2.41E+03,5.54E-01
2.41E+03,5.53E-01
2.41E+03,5.53E-01
2.41E+03,5.53E-01
2.41E+03,5.53E-01
2.41E+03,5.53E-01
2.41E+03,5.53E-01
2.41E+03,5.53E-01
2.42E+03,5.52E-01
2.42E+03,5.52E-01
2.42E+03,5.52E-01
2.42E+03,5.52E-01
2.42E+03,5.52E-01
2.42E+03,5.52E-01
2.42E+03,5.52E-01
2.42E+03,5.51E-01
2.42E+03,5.51E-01
2.42E+03,5.51E-01
2.43E+03,5.51E-01
2.43E+03,5.50E-01
2.43E+03,5.50E-01
2.43E+03,5.50E-01
2.43E+03,5.50E-01
2.43E+03,5.50E-01
2.43E+03,5.50E-01
2.43E+03,5.50E-01
2.43E+03,5.49E-01
2.43E+03,5.49E-01
2.44E+03,5.49E-01
2.44E+03,5.49E-01
2.44E+03,5.49E-01
2.44E+03,5.49E-01
2.44E+03,5.49E-01
2.44E+03,5.49E-01
2.44E+03,5.49E-01
2.44E+03,5.48E-01
2.44E+03,5.48E-01
2.44E+03,5.48E-01
2.45E+03,5.48E-01
2.45E+03,5.48E-01
2.45E+03,5.48E-01
2.45E+03,5.47E-01
2.45E+03,5.47E-01
2.45E+03,5.47E-01
2.45E+03,5.47E-01
2.45E+03,5.47E-01
2.45E+03,5.47E-01
2.45E+03,5.46E-01
2.46E+03,5.46E-01
2.46E+03,5.46E-01
2.46E+03,5.46E-01
2.46E+03,5.46E-01
2.46E+03,5.46E-01
2.46E+03,5.46E-01
2.46E+03,5.45E-01
2.46E+03,5.45E-01
2.46E+03,5.45E-01
2.46E+03,5.45E-01
2.47E+03,5.45E-01
2.47E+03,5.44E-01
2.47E+03,5.44E-01
2.47E+03,5.44E-01
2.47E+03,5.44E-01
2.47E+03,5.44E-01
2.47E+03,5.44E-01
2.47E+03,5.44E-01
2.47E+03,5.44E-01
2.47E+03,5.44E-01
2.48E+03,5.43E-01
2.48E+03,5.43E-01
2.48E+03,5.43E-01
2.48E+03,5.43E-01
2.48E+03,5.43E-01
2.48E+03,5.43E-01
2.48E+03,5.43E-01
2.48E+03,5.42E-01
2.48E+03,5.42E-01
2.48E+03,5.42E-01
2.49E+03,5.42E-01
2.49E+03,5.42E-01
2.49E+03,5.41E-01
2.49E+03,5.41E-01
2.49E+03,5.41E-01
2.49E+03,5.41E-01
2.49E+03,5.41E-01
2.49E+03,5.41E-01
2.49E+03,5.40E-01
2.49E+03,5.40E-01
2.50E+03,5.40E-01
2.50E+03,5.40E-01
2.50E+03,5.40E-01
2.50E+03,5.39E-01
2.50E+03,5.39E-01
2.50E+03,5.39E-01
2.50E+03,5.39E-01
2.50E+03,5.39E-01
2.50E+03,5.39E-01
2.50E+03,5.39E-01
2.51E+03,5.39E-01
2.51E+03,5.38E-01
2.51E+03,5.39E-01
2.51E+03,5.39E-01
2.51E+03,5.38E-01
2.51E+03,5.38E-01
2.51E+03,5.38E-01
2.51E+03,5.38E-01
2.51E+03,5.38E-01
2.51E+03,5.38E-01
2.52E+03,5.38E-01
2.52E+03,5.38E-01
2.52E+03,5.38E-01
2.52E+03,5.38E-01
2.52E+03,5.37E-01
2.52E+03,5.37E-01
2.52E+03,5.37E-01
2.52E+03,5.36E-01
2.52E+03,5.36E-01
2.52E+03,5.35E-01
2.53E+03,5.35E-01
2.53E+03,5.35E-01
2.53E+03,5.35E-01
2.53E+03,5.34E-01
2.53E+03,5.34E-01
2.53E+03,5.34E-01
2.53E+03,5.34E-01
2.53E+03,5.34E-01
2.53E+03,5.34E-01
2.53E+03,5.34E-01
2.54E+03,5.33E-01
2.54E+03,5.33E-01
2.54E+03,5.33E-01
2.54E+03,5.33E-01
2.54E+03,5.33E-01
2.54E+03,5.33E-01
2.54E+03,5.32E-01
2.54E+03,5.32E-01
2.54E+03,5.32E-01
2.54E+03,5.32E-01
2.55E+03,5.32E-01
2.55E+03,5.32E-01
2.55E+03,5.32E-01
2.55E+03,5.31E-01
2.55E+03,5.31E-01
2.55E+03,5.31E-01
2.55E+03,5.31E-01
2.55E+03,5.30E-01
2.55E+03,5.31E-01
2.55E+03,5.30E-01
2.56E+03,5.30E-01
2.56E+03,5.30E-01
2.56E+03,5.30E-01
2.56E+03,5.30E-01
2.56E+03,5.30E-01
2.56E+03,5.30E-01
2.56E+03,5.30E-01
2.56E+03,5.30E-01
2.56E+03,5.29E-01
2.56E+03,5.29E-01
2.57E+03,5.29E-01
2.57E+03,5.29E-01
2.57E+03,5.29E-01
2.57E+03,5.29E-01
2.57E+03,5.29E-01
2.57E+03,5.29E-01
2.57E+03,5.28E-01
2.57E+03,5.28E-01
2.57E+03,5.28E-01
2.57E+03,5.28E-01
2.58E+03,5.27E-01
2.58E+03,5.27E-01
2.58E+03,5.27E-01
2.58E+03,5.27E-01
2.58E+03,5.27E-01
2.58E+03,5.27E-01
2.58E+03,5.26E-01
2.58E+03,5.26E-01
2.58E+03,5.26E-01
2.58E+03,5.26E-01
2.59E+03,5.26E-01
2.59E+03,5.26E-01
2.59E+03,5.26E-01
2.59E+03,5.26E-01
2.59E+03,5.25E-01
2.59E+03,5.25E-01
2.59E+03,5.25E-01
2.59E+03,5.25E-01
2.59E+03,5.25E-01
2.59E+03,5.25E-01
2.60E+03,5.24E-01
2.60E+03,5.24E-01
2.60E+03,5.24E-01
2.60E+03,5.24E-01
2.60E+03,5.24E-01
2.60E+03,5.24E-01
2.60E+03,5.23E-01
2.60E+03,5.23E-01
2.60E+03,5.23E-01
2.60E+03,5.23E-01
2.61E+03,5.23E-01
2.61E+03,5.23E-01
2.61E+03,5.22E-01
2.61E+03,5.22E-01
2.61E+03,5.22E-01
2.61E+03,5.22E-01
2.61E+03,5.22E-01
2.61E+03,5.21E-01
2.61E+03,5.21E-01
2.61E+03,5.21E-01
2.62E+03,5.21E-01
2.62E+03,5.21E-01
2.62E+03,5.21E-01
2.62E+03,5.20E-01
2.62E+03,5.20E-01
2.62E+03,5.19E-01
2.62E+03,5.19E-01
2.62E+03,5.19E-01
2.62E+03,5.19E-01
2.62E+03,5.19E-01
2.63E+03,5.18E-01
2.63E+03,5.18E-01
2.63E+03,5.18E-01
2.63E+03,5.18E-01
2.63E+03,5.17E-01
2.63E+03,5.17E-01
2.63E+03,5.17E-01
2.63E+03,5.17E-01
2.63E+03,5.17E-01
2.63E+03,5.16E-01
2.64E+03,5.16E-01
2.64E+03,5.16E-01
2.64E+03,5.16E-01
2.64E+03,5.16E-01
2.64E+03,5.16E-01
2.64E+03,5.15E-01
2.64E+03,5.15E-01
2.64E+03,5.14E-01
2.64E+03,5.14E-01
2.64E+03,5.14E-01
2.65E+03,5.14E-01
2.65E+03,5.13E-01
2.65E+03,5.13E-01
2.65E+03,5.13E-01
2.65E+03,5.12E-01
2.65E+03,5.12E-01
2.65E+03,5.12E-01
2.65E+03,5.12E-01
2.65E+03,5.12E-01
2.65E+03,5.12E-01
2.66E+03,5.12E-01
2.66E+03,5.11E-01
2.66E+03,5.11E-01
2.66E+03,5.11E-01
2.66E+03,5.11E-01
2.66E+03,5.11E-01
2.66E+03,5.11E-01
2.66E+03,5.10E-01
2.66E+03,5.10E-01
2.66E+03,5.10E-01
2.67E+03,5.10E-01
2.67E+03,5.10E-01
2.67E+03,5.10E-01
2.67E+03,5.10E-01
2.67E+03,5.10E-01
2.67E+03,5.09E-01
2.67E+03,5.09E-01
2.67E+03,5.09E-01
2.67E+03,5.09E-01
2.67E+03,5.09E-01
2.68E+03,5.09E-01
2.68E+03,5.09E-01
2.68E+03,5.09E-01
2.68E+03,5.08E-01
2.68E+03,5.08E-01
2.68E+03,5.08E-01
2.68E+03,5.08E-01
2.68E+03,5.08E-01
2.68E+03,5.08E-01
2.68E+03,5.08E-01
2.69E+03,5.08E-01
2.69E+03,5.08E-01
2.69E+03,5.08E-01
2.69E+03,5.08E-01
2.69E+03,5.08E-01
2.69E+03,5.08E-01
2.69E+03,5.07E-01
2.69E+03,5.07E-01
2.69E+03,5.07E-01
2.69E+03,5.07E-01
2.70E+03,5.07E-01
2.70E+03,5.06E-01
2.70E+03,5.06E-01
2.70E+03,5.06E-01
2.70E+03,5.06E-01
2.70E+03,5.06E-01
2.70E+03,5.06E-01
2.70E+03,5.05E-01
2.70E+03,5.05E-01
2.70E+03,5.05E-01
2.71E+03,5.05E-01
2.71E+03,5.05E-01
2.71E+03,5.05E-01
2.71E+03,5.05E-01
2.71E+03,5.05E-01
2.71E+03,5.04E-01
2.71E+03,5.04E-01
2.71E+03,5.04E-01
2.71E+03,5.04E-01
2.71E+03,5.04E-01
2.72E+03,5.03E-01
2.72E+03,5.03E-01
2.72E+03,5.03E-01
2.72E+03,5.03E-01
2.72E+03,5.03E-01
2.72E+03,5.03E-01
2.72E+03,5.03E-01
2.72E+03,5.03E-01
2.72E+03,5.03E-01
2.72E+03,5.03E-01
2.73E+03,5.02E-01
2.73E+03,5.02E-01
2.73E+03,5.02E-01
2.73E+03,5.02E-01
2.73E+03,5.02E-01
2.73E+03,5.02E-01
2.73E+03,5.02E-01
2.73E+03,5.01E-01
2.73E+03,5.01E-01
2.73E+03,5.01E-01
2.74E+03,5.01E-01
2.74E+03,5.01E-01
2.74E+03,5.01E-01
2.74E+03,5.01E-01
2.74E+03,5.01E-01
2.74E+03,5.01E-01
2.74E+03,5.01E-01
2.74E+03,5.00E-01
2.74E+03,5.00E-01
2.74E+03,5.00E-01
2.75E+03,5.00E-01
2.75E+03,5.00E-01
2.75E+03,5.00E-01
2.75E+03,5.00E-01
2.75E+03,5.00E-01
2.75E+03,5.00E-01
2.75E+03,5.00E-01
2.75E+03,5.00E-01
2.75E+03,4.99E-01
2.75E+03,4.99E-01
2.76E+03,4.99E-01
2.76E+03,4.99E-01
2.76E+03,4.99E-01
2.76E+03,4.99E-01
2.76E+03,4.99E-01
2.76E+03,4.98E-01
2.76E+03,4.98E-01
2.76E+03,4.98E-01
2.76E+03,4.98E-01
2.76E+03,4.98E-01
2.77E+03,4.98E-01
2.77E+03,4.98E-01
2.77E+03,4.97E-01
2.77E+03,4.97E-01
2.77E+03,4.97E-01
2.77E+03,4.97E-01
2.77E+03,4.96E-01
2.77E+03,4.96E-01
2.77E+03,4.96E-01
2.77E+03,4.96E-01
2.78E+03,4.96E-01
2.78E+03,4.96E-01
2.78E+03,4.96E-01
2.78E+03,4.95E-01
2.78E+03,4.95E-01
2.78E+03,4.95E-01
2.78E+03,4.95E-01
2.78E+03,4.95E-01
2.78E+03,4.95E-01
2.78E+03,4.95E-01
2.79E+03,4.95E-01
2.79E+03,4.95E-01
2.79E+03,4.95E-01
2.79E+03,4.94E-01
2.79E+03,4.94E-01
2.79E+03,4.94E-01
2.79E+03,4.94E-01
2.79E+03,4.94E-01
2.79E+03,4.94E-01
2.79E+03,4.94E-01
2.80E+03,4.94E-01
2.80E+03,4.94E-01
2.80E+03,4.94E-01
2.80E+03,4.93E-01
2.80E+03,4.93E-01
2.80E+03,4.93E-01
2.80E+03,4.93E-01
2.80E+03,4.93E-01
2.80E+03,4.93E-01
2.80E+03,4.93E-01
2.81E+03,4.93E-01
2.81E+03,4.93E-01
2.81E+03,4.93E-01
2.81E+03,4.93E-01
2.81E+03,4.92E-01
2.81E+03,4.92E-01
2.81E+03,4.92E-01
2.81E+03,4.92E-01
2.81E+03,4.92E-01
2.81E+03,4.92E-01
2.82E+03,4.92E-01
2.82E+03,4.92E-01
2.82E+03,4.92E-01
2.82E+03,4.92E-01
2.82E+03,4.92E-01
2.82E+03,4.92E-01
2.82E+03,4.92E-01
2.82E+03,4.92E-01
2.82E+03,4.92E-01
2.82E+03,4.92E-01
2.83E+03,4.92E-01
2.83E+03,4.91E-01
2.83E+03,4.91E-01
2.83E+03,4.91E-01
2.83E+03,4.91E-01
2.83E+03,4.91E-01
2.83E+03,4.91E-01
2.83E+03,4.90E-01
2.83E+03,4.90E-01
2.83E+03,4.90E-01
2.84E+03,4.90E-01
2.84E+03,4.90E-01
2.84E+03,4.90E-01
2.84E+03,4.90E-01
2.84E+03,4.90E-01
2.84E+03,4.90E-01
2.84E+03,4.90E-01
2.84E+03,4.90E-01
2.84E+03,4.90E-01
2.84E+03,4.90E-01
2.85E+03,4.90E-01
2.85E+03,4.90E-01
2.85E+03,4.90E-01
2.85E+03,4.90E-01
2.85E+03,4.90E-01
2.85E+03,4.89E-01
2.85E+03,4.89E-01
2.85E+03,4.89E-01
2.85E+03,4.89E-01
2.85E+03,4.89E-01
2.86E+03,4.89E-01
2.86E+03,4.89E-01
2.86E+03,4.89E-01
2.86E+03,4.89E-01
2.86E+03,4.89E-01
2.86E+03,4.89E-01
2.86E+03,4.89E-01
2.86E+03,4.89E-01
2.86E+03,4.89E-01
2.86E+03,4.89E-01
2.87E+03,4.89E-01
2.87E+03,4.89E-01
2.87E+03,4.89E-01
2.87E+03,4.89E-01
2.87E+03,4.89E-01
2.87E+03,4.89E-01
2.87E+03,4.89E-01
2.87E+03,4.89E-01
2.87E+03,4.89E-01
2.87E+03,4.88E-01
2.88E+03,4.88E-01
2.88E+03,4.88E-01
2.88E+03,4.88E-01
2.88E+03,4.88E-01
2.88E+03,4.88E-01
2.88E+03,4.88E-01
2.88E+03,4.88E-01
2.88E+03,4.88E-01
2.88E+03,4.88E-01
2.88E+03,4.88E-01
2.89E+03,4.88E-01
2.89E+03,4.88E-01
2.89E+03,4.88E-01
2.89E+03,4.88E-01
2.89E+03,4.88E-01
2.89E+03,4.88E-01
2.89E+03,4.88E-01
2.89E+03,4.88E-01
2.89E+03,4.88E-01
2.89E+03,4.88E-01
2.90E+03,4.88E-01
2.90E+03,4.88E-01
2.90E+03,4.88E-01
2.90E+03,4.88E-01
2.90E+03,4.88E-01
2.90E+03,4.88E-01
2.90E+03,4.88E-01
2.90E+03,4.88E-01
2.90E+03,4.88E-01
2.90E+03,4.88E-01
2.91E+03,4.88E-01
2.91E+03,4.88E-01
2.91E+03,4.88E-01
2.91E+03,4.88E-01
2.91E+03,4.88E-01
2.91E+03,4.88E-01
2.91E+03,4.88E-01
2.91E+03,4.88E-01
2.91E+03,4.88E-01
2.91E+03,4.88E-01
2.92E+03,4.88E-01
2.92E+03,4.87E-01
2.92E+03,4.87E-01
2.92E+03,4.87E-01
2.92E+03,4.87E-01
2.92E+03,4.87E-01
2.92E+03,4.87E-01
2.92E+03,4.87E-01
2.92E+03,4.87E-01
2.92E+03,4.87E-01
2.93E+03,4.87E-01
2.93E+03,4.87E-01
2.93E+03,4.87E-01
2.93E+03,4.87E-01
2.93E+03,4.87E-01
2.93E+03,4.87E-01
2.93E+03,4.87E-01
2.93E+03,4.87E-01
2.93E+03,4.87E-01
2.93E+03,4.87E-01
2.94E+03,4.87E-01
2.94E+03,4.87E-01
2.94E+03,4.86E-01
2.94E+03,4.86E-01
2.94E+03,4.86E-01
2.94E+03,4.86E-01
2.94E+03,4.86E-01
2.94E+03,4.86E-01
2.94E+03,4.86E-01
2.94E+03,4.86E-01
2.95E+03,4.86E-01
2.95E+03,4.86E-01
2.95E+03,4.86E-01
2.95E+03,4.86E-01
2.95E+03,4.86E-01
2.95E+03,4.86E-01
2.95E+03,4.86E-01
2.95E+03,4.86E-01
2.95E+03,4.86E-01
2.95E+03,4.85E-01
2.96E+03,4.85E-01
2.96E+03,4.85E-01
2.96E+03,4.85E-01
2.96E+03,4.85E-01
2.96E+03,4.85E-01
2.96E+03,4.85E-01
2.96E+03,4.85E-01
2.96E+03,4.85E-01
2.96E+03,4.85E-01
2.96E+03,4.85E-01
2.97E+03,4.85E-01
2.97E+03,4.84E-01
2.97E+03,4.84E-01
2.97E+03,4.84E-01
2.97E+03,4.84E-01
2.97E+03,4.84E-01
2.97E+03,4.84E-01
2.97E+03,4.84E-01
2.97E+03,4.84E-01
2.97E+03,4.84E-01
2.98E+03,4.84E-01
2.98E+03,4.84E-01
2.98E+03,4.83E-01
2.98E+03,4.83E-01
2.98E+03,4.83E-01
2.98E+03,4.83E-01
2.98E+03,4.83E-01
2.98E+03,4.83E-01
2.98E+03,4.83E-01
2.98E+03,4.83E-01
2.99E+03,4.83E-01
2.99E+03,4.83E-01
2.99E+03,4.83E-01
2.99E+03,4.83E-01
2.99E+03,4.83E-01
2.99E+03,4.83E-01
2.99E+03,4.83E-01
2.99E+03,4.83E-01
2.99E+03,4.82E-01
2.99E+03,4.82E-01
3.00E+03,4.82E-01
3.00E+03,4.82E-01
3.00E+03,4.82E-01
3.00E+03,4.82E-01
3.00E+03,4.82E-01
3.00E+03,4.82E-01
3.00E+03,4.82E-01
3.00E+03,4.82E-01
3.00E+03,4.82E-01
3.00E+03,4.82E-01
3.01E+03,4.82E-01
3.01E+03,4.82E-01
3.01E+03,4.82E-01
3.01E+03,4.82E-01
3.01E+03,4.82E-01
3.01E+03,4.82E-01
3.01E+03,4.82E-01
3.01E+03,4.82E-01
3.01E+03,4.82E-01
3.01E+03,4.82E-01
3.02E+03,4.82E-01
3.02E+03,4.82E-01
3.02E+03,4.81E-01
3.02E+03,4.81E-01
3.02E+03,4.81E-01
3.02E+03,4.81E-01
3.02E+03,4.81E-01
3.02E+03,4.81E-01
3.02E+03,4.81E-01
3.02E+03,4.81E-01
3.03E+03,4.81E-01
3.03E+03,4.81E-01
3.03E+03,4.81E-01
3.03E+03,4.81E-01
3.03E+03,4.81E-01
3.03E+03,4.81E-01
3.03E+03,4.81E-01
3.03E+03,4.81E-01
3.03E+03,4.81E-01
3.03E+03,4.81E-01
3.04E+03,4.81E-01
3.04E+03,4.81E-01
3.04E+03,4.81E-01
3.04E+03,4.81E-01
3.04E+03,4.81E-01
3.04E+03,4.80E-01
3.04E+03,4.80E-01
3.04E+03,4.80E-01
3.04E+03,4.80E-01
3.04E+03,4.80E-01
3.05E+03,4.80E-01
3.05E+03,4.80E-01
3.05E+03,4.80E-01
3.05E+03,4.80E-01
3.05E+03,4.80E-01
3.05E+03,4.80E-01
3.05E+03,4.80E-01
3.05E+03,4.79E-01
3.05E+03,4.79E-01
3.05E+03,4.79E-01
3.06E+03,4.79E-01
3.06E+03,4.79E-01
3.06E+03,4.79E-01
3.06E+03,4.79E-01
3.06E+03,4.78E-01
3.06E+03,4.78E-01
3.06E+03,4.78E-01
3.06E+03,4.78E-01
3.06E+03,4.78E-01
3.06E+03,4.78E-01
3.07E+03,4.78E-01
3.07E+03,4.78E-01
3.07E+03,4.78E-01
3.07E+03,4.78E-01
3.07E+03,4.77E-01
3.07E+03,4.77E-01
3.07E+03,4.77E-01
3.07E+03,4.77E-01
3.07E+03,4.77E-01
3.07E+03,4.77E-01
3.08E+03,4.77E-01
3.08E+03,4.77E-01
3.08E+03,4.77E-01
3.08E+03,4.77E-01
3.08E+03,4.76E-01
3.08E+03,4.76E-01
3.08E+03,4.76E-01
3.08E+03,4.76E-01
3.08E+03,4.76E-01
3.08E+03,4.75E-01
3.09E+03,4.75E-01
3.09E+03,4.75E-01
3.09E+03,4.75E-01
3.09E+03,4.75E-01
3.09E+03,4.75E-01
3.09E+03,4.75E-01
3.09E+03,4.74E-01
3.09E+03,4.74E-01
3.09E+03,4.74E-01
3.09E+03,4.74E-01
3.10E+03,4.74E-01
3.10E+03,4.74E-01
3.10E+03,4.74E-01
3.10E+03,4.74E-01
3.10E+03,4.74E-01
3.10E+03,4.73E-01
3.10E+03,4.73E-01
3.10E+03,4.73E-01
3.10E+03,4.73E-01
3.10E+03,4.73E-01
3.11E+03,4.73E-01
3.11E+03,4.72E-01
3.11E+03,4.72E-01
3.11E+03,4.72E-01
3.11E+03,4.72E-01
3.11E+03,4.72E-01
3.11E+03,4.71E-01
3.11E+03,4.71E-01
3.11E+03,4.71E-01
3.11E+03,4.71E-01
3.12E+03,4.71E-01
3.12E+03,4.70E-01
3.12E+03,4.70E-01
3.12E+03,4.70E-01
3.12E+03,4.70E-01
3.12E+03,4.70E-01
3.12E+03,4.69E-01
3.12E+03,4.69E-01
3.12E+03,4.69E-01
3.12E+03,4.68E-01
3.13E+03,4.68E-01
3.13E+03,4.68E-01
3.13E+03,4.68E-01
3.13E+03,4.67E-01
3.13E+03,4.67E-01
3.13E+03,4.67E-01
3.13E+03,4.67E-01
3.13E+03,4.67E-01
3.13E+03,4.66E-01
3.13E+03,4.66E-01
3.14E+03,4.66E-01
3.14E+03,4.66E-01
3.14E+03,4.66E-01
3.14E+03,4.65E-01
3.14E+03,4.65E-01
3.14E+03,4.65E-01
3.14E+03,4.65E-01
3.14E+03,4.65E-01
3.14E+03,4.65E-01
3.14E+03,4.65E-01
3.15E+03,4.64E-01
3.15E+03,4.64E-01
3.15E+03,4.64E-01
3.15E+03,4.64E-01
3.15E+03,4.64E-01
3.15E+03,4.63E-01
3.15E+03,4.63E-01
3.15E+03,4.63E-01
3.15E+03,4.63E-01
3.15E+03,4.63E-01
3.16E+03,4.62E-01
3.16E+03,4.62E-01
3.16E+03,4.62E-01
3.16E+03,4.62E-01
3.16E+03,4.62E-01
3.16E+03,4.61E-01
3.16E+03,4.61E-01
3.16E+03,4.61E-01
3.16E+03,4.61E-01
3.16E+03,4.61E-01
3.17E+03,4.60E-01
3.17E+03,4.60E-01
3.17E+03,4.60E-01
3.17E+03,4.60E-01
3.17E+03,4.60E-01
3.17E+03,4.60E-01
3.17E+03,4.60E-01
3.17E+03,4.60E-01
3.17E+03,4.59E-01
3.17E+03,4.59E-01
3.18E+03,4.59E-01
3.18E+03,4.59E-01
3.18E+03,4.59E-01
3.18E+03,4.59E-01
3.18E+03,4.58E-01
3.18E+03,4.58E-01
3.18E+03,4.58E-01
3.18E+03,4.58E-01
3.18E+03,4.57E-01
3.18E+03,4.57E-01
3.19E+03,4.58E-01
3.19E+03,4.57E-01
3.19E+03,4.57E-01
3.19E+03,4.57E-01
3.19E+03,4.57E-01
3.19E+03,4.56E-01
3.19E+03,4.56E-01
3.19E+03,4.56E-01
3.19E+03,4.56E-01
3.19E+03,4.55E-01
3.20E+03,4.55E-01
3.20E+03,4.55E-01
3.20E+03,4.55E-01
3.20E+03,4.55E-01
3.20E+03,4.55E-01
3.20E+03,4.54E-01
3.20E+03,4.54E-01
3.20E+03,4.54E-01
3.20E+03,4.53E-01
3.20E+03,4.53E-01
3.21E+03,4.52E-01
3.21E+03,4.52E-01
3.21E+03,4.52E-01
3.21E+03,4.52E-01
3.21E+03,4.52E-01
3.21E+03,4.51E-01
3.21E+03,4.51E-01
3.21E+03,4.51E-01
3.21E+03,4.50E-01
3.21E+03,4.50E-01
3.22E+03,4.49E-01
3.22E+03,4.49E-01
3.22E+03,4.49E-01
3.22E+03,4.49E-01
3.22E+03,4.49E-01
3.22E+03,4.48E-01
3.22E+03,4.49E-01
3.22E+03,4.48E-01
3.22E+03,4.48E-01
3.22E+03,4.48E-01
3.23E+03,4.48E-01
3.23E+03,4.47E-01
3.23E+03,4.47E-01
3.23E+03,4.47E-01
3.23E+03,4.46E-01
3.23E+03,4.46E-01
3.23E+03,4.46E-01
3.23E+03,4.45E-01
3.23E+03,4.45E-01
3.23E+03,4.45E-01
3.24E+03,4.45E-01
3.24E+03,4.44E-01
3.24E+03,4.44E-01
3.24E+03,4.44E-01
3.24E+03,4.44E-01
3.24E+03,4.44E-01
3.24E+03,4.43E-01
3.24E+03,4.43E-01
3.24E+03,4.43E-01
3.24E+03,4.42E-01
3.25E+03,4.42E-01
3.25E+03,4.42E-01
3.25E+03,4.42E-01
3.25E+03,4.42E-01
3.25E+03,4.41E-01
3.25E+03,4.41E-01
3.25E+03,4.41E-01
3.25E+03,4.40E-01
3.25E+03,4.40E-01
3.25E+03,4.40E-01
3.26E+03,4.40E-01
3.26E+03,4.40E-01
3.26E+03,4.39E-01
3.26E+03,4.39E-01
3.26E+03,4.39E-01
3.26E+03,4.39E-01
3.26E+03,4.39E-01
3.26E+03,4.39E-01
3.26E+03,4.40E-01
3.26E+03,4.39E-01
3.27E+03,4.39E-01
3.27E+03,4.39E-01
3.27E+03,4.39E-01
3.27E+03,4.38E-01
3.27E+03,4.38E-01
3.27E+03,4.38E-01
3.27E+03,4.38E-01
3.27E+03,4.38E-01
3.27E+03,4.38E-01
3.27E+03,4.37E-01
3.28E+03,4.37E-01
3.28E+03,4.37E-01
3.28E+03,4.37E-01
3.28E+03,4.37E-01
3.28E+03,4.36E-01
3.28E+03,4.36E-01
3.28E+03,4.36E-01
3.28E+03,4.36E-01
3.28E+03,4.36E-01
3.28E+03,4.35E-01
3.29E+03,4.35E-01
3.29E+03,4.35E-01
3.29E+03,4.35E-01
3.29E+03,4.35E-01
3.29E+03,4.34E-01
3.29E+03,4.34E-01
3.29E+03,4.34E-01
3.29E+03,4.34E-01
3.29E+03,4.34E-01
3.29E+03,4.33E-01
3.30E+03,4.33E-01
3.30E+03,4.33E-01
3.30E+03,4.33E-01
3.30E+03,4.33E-01
3.30E+03,4.33E-01
3.30E+03,4.32E-01
3.30E+03,4.32E-01
3.30E+03,4.32E-01
3.30E+03,4.32E-01
3.30E+03,4.31E-01
3.31E+03,4.31E-01
3.31E+03,4.31E-01
3.31E+03,4.31E-01
3.31E+03,4.31E-01
3.31E+03,4.31E-01
3.31E+03,4.30E-01
3.31E+03,4.30E-01
3.31E+03,4.30E-01
3.31E+03,4.30E-01
3.31E+03,4.30E-01
3.32E+03,4.30E-01
3.32E+03,4.29E-01
3.32E+03,4.29E-01
3.32E+03,4.29E-01
3.32E+03,4.29E-01
3.32E+03,4.29E-01
3.32E+03,4.28E-01
3.32E+03,4.28E-01
3.32E+03,4.28E-01
3.32E+03,4.28E-01
3.33E+03,4.27E-01
3.33E+03,4.27E-01
3.33E+03,4.27E-01
3.33E+03,4.27E-01
3.33E+03,4.26E-01
3.33E+03,4.26E-01
3.33E+03,4.26E-01
3.33E+03,4.26E-01
3.33E+03,4.26E-01
3.33E+03,4.26E-01
3.34E+03,4.26E-01
3.34E+03,4.26E-01
3.34E+03,4.26E-01
3.34E+03,4.26E-01
3.34E+03,4.25E-01
3.34E+03,4.25E-01
3.34E+03,4.25E-01
3.34E+03,4.25E-01
3.34E+03,4.25E-01
3.34E+03,4.25E-01
3.35E+03,4.25E-01
3.35E+03,4.25E-01
3.35E+03,4.25E-01
3.35E+03,4.25E-01
3.35E+03,4.25E-01
3.35E+03,4.25E-01
3.35E+03,4.24E-01
3.35E+03,4.24E-01
3.35E+03,4.24E-01
3.35E+03,4.24E-01
3.36E+03,4.24E-01
3.36E+03,4.24E-01
3.36E+03,4.24E-01
3.36E+03,4.24E-01
3.36E+03,4.24E-01
3.36E+03,4.24E-01
3.36E+03,4.24E-01
3.36E+03,4.24E-01
3.36E+03,4.24E-01
3.36E+03,4.24E-01
3.37E+03,4.24E-01
3.37E+03,4.24E-01
3.37E+03,4.24E-01
3.37E+03,4.23E-01
3.37E+03,4.23E-01
3.37E+03,4.23E-01
3.37E+03,4.23E-01
3.37E+03,4.23E-01
3.37E+03,4.23E-01
3.37E+03,4.23E-01
3.38E+03,4.23E-01
3.38E+03,4.23E-01
3.38E+03,4.23E-01
3.38E+03,4.22E-01
3.38E+03,4.22E-01
3.38E+03,4.22E-01
3.38E+03,4.22E-01
3.38E+03,4.22E-01
3.38E+03,4.22E-01
3.38E+03,4.22E-01
3.39E+03,4.22E-01
3.39E+03,4.22E-01
3.39E+03,4.22E-01
3.39E+03,4.22E-01
3.39E+03,4.22E-01
3.39E+03,4.22E-01
3.39E+03,4.22E-01
3.39E+03,4.21E-01
3.39E+03,4.21E-01
3.39E+03,4.21E-01
3.40E+03,4.21E-01
3.40E+03,4.21E-01
3.40E+03,4.21E-01
3.40E+03,4.21E-01
3.40E+03,4.21E-01
3.40E+03,4.21E-01
3.40E+03,4.21E-01
3.40E+03,4.21E-01
3.40E+03,4.20E-01
3.40E+03,4.20E-01
3.41E+03,4.20E-01
3.41E+03,4.20E-01
3.41E+03,4.20E-01
3.41E+03,4.20E-01
3.41E+03,4.20E-01
3.41E+03,4.20E-01
3.41E+03,4.20E-01
3.41E+03,4.19E-01
3.41E+03,4.19E-01
3.41E+03,4.19E-01
3.42E+03,4.19E-01
3.42E+03,4.19E-01
3.42E+03,4.19E-01
3.42E+03,4.19E-01
3.42E+03,4.19E-01
3.42E+03,4.18E-01
3.42E+03,4.18E-01
3.42E+03,4.18E-01
3.42E+03,4.18E-01
3.42E+03,4.18E-01
3.43E+03,4.18E-01
3.43E+03,4.18E-01
3.43E+03,4.18E-01
3.43E+03,4.18E-01
3.43E+03,4.17E-01
3.43E+03,4.17E-01
3.43E+03,4.17E-01
3.43E+03,4.17E-01
3.43E+03,4.16E-01
3.43E+03,4.16E-01
3.44E+03,4.16E-01
3.44E+03,4.16E-01
3.44E+03,4.16E-01
3.44E+03,4.16E-01
3.44E+03,4.15E-01
3.44E+03,4.15E-01
3.44E+03,4.15E-01
3.44E+03,4.15E-01
3.44E+03,4.15E-01
3.44E+03,4.14E-01
3.45E+03,4.15E-01
3.45E+03,4.15E-01
3.45E+03,4.14E-01
3.45E+03,4.14E-01
3.45E+03,4.14E-01
3.45E+03,4.14E-01
3.45E+03,4.14E-01
3.45E+03,4.14E-01
3.45E+03,4.14E-01
3.45E+03,4.14E-01
3.46E+03,4.14E-01
3.46E+03,4.14E-01
3.46E+03,4.14E-01
3.46E+03,4.14E-01
3.46E+03,4.14E-01
3.46E+03,4.13E-01
3.46E+03,4.13E-01
3.46E+03,4.13E-01
3.46E+03,4.13E-01
3.46E+03,4.13E-01
3.47E+03,4.13E-01
3.47E+03,4.12E-01
3.47E+03,4.12E-01
3.47E+03,4.12E-01
3.47E+03,4.12E-01
3.47E+03,4.12E-01
3.47E+03,4.12E-01
3.47E+03,4.12E-01
3.47E+03,4.12E-01
3.47E+03,4.12E-01
3.48E+03,4.12E-01
3.48E+03,4.12E-01
3.48E+03,4.12E-01
3.48E+03,4.12E-01
3.48E+03,4.12E-01
3.48E+03,4.12E-01
3.48E+03,4.12E-01
3.48E+03,4.12E-01
3.48E+03,4.12E-01
3.48E+03,4.12E-01
3.49E+03,4.12E-01
3.49E+03,4.12E-01
3.49E+03,4.12E-01
3.49E+03,4.12E-01
3.49E+03,4.12E-01
3.49E+03,4.12E-01
3.49E+03,4.12E-01
3.49E+03,4.12E-01
3.49E+03,4.12E-01
3.49E+03,4.12E-01
3.50E+03,4.12E-01
3.50E+03,4.12E-01
3.50E+03,4.12E-01
3.50E+03,4.12E-01
3.50E+03,4.11E-01
3.50E+03,4.11E-01
3.50E+03,4.11E-01
3.50E+03,4.11E-01
3.50E+03,4.11E-01
3.50E+03,4.11E-01
3.51E+03,4.10E-01
3.51E+03,4.10E-01
3.51E+03,4.10E-01
3.51E+03,4.10E-01
3.51E+03,4.09E-01
3.51E+03,4.09E-01
3.51E+03,4.09E-01
3.51E+03,4.08E-01
3.51E+03,4.08E-01
3.51E+03,4.08E-01
3.52E+03,4.08E-01
3.52E+03,4.07E-01
3.52E+03,4.06E-01
3.52E+03,4.06E-01
3.52E+03,4.05E-01
3.52E+03,4.05E-01
3.52E+03,4.05E-01
3.52E+03,4.04E-01
3.52E+03,4.04E-01
3.52E+03,4.03E-01
3.53E+03,4.03E-01
3.53E+03,4.03E-01
3.53E+03,4.03E-01
3.53E+03,4.03E-01
3.53E+03,4.03E-01
3.53E+03,4.03E-01
3.53E+03,4.02E-01
3.53E+03,4.02E-01
3.53E+03,4.01E-01
3.53E+03,4.01E-01
3.54E+03,4.00E-01
3.54E+03,4.00E-01
3.54E+03,4.00E-01
3.54E+03,4.00E-01
3.54E+03,3.99E-01
3.54E+03,3.99E-01
3.54E+03,3.99E-01
3.54E+03,3.99E-01
3.54E+03,3.99E-01
3.54E+03,3.99E-01
3.55E+03,3.98E-01
3.55E+03,3.98E-01
3.55E+03,3.98E-01
3.55E+03,3.97E-01
3.55E+03,3.97E-01
3.55E+03,3.96E-01
3.55E+03,3.96E-01
3.55E+03,3.96E-01
3.55E+03,3.96E-01
3.55E+03,3.95E-01
3.56E+03,3.95E-01
3.56E+03,3.95E-01
3.56E+03,3.95E-01
3.56E+03,3.95E-01
3.56E+03,3.94E-01
3.56E+03,3.95E-01
3.56E+03,3.95E-01
3.56E+03,3.94E-01
3.56E+03,3.94E-01
3.56E+03,3.94E-01
3.57E+03,3.94E-01
3.57E+03,3.93E-01
3.57E+03,3.93E-01
3.57E+03,3.93E-01
3.57E+03,3.93E-01
3.57E+03,3.92E-01
3.57E+03,3.92E-01
3.57E+03,3.92E-01
3.57E+03,3.92E-01
3.57E+03,3.92E-01
3.58E+03,3.92E-01
3.58E+03,3.92E-01
3.58E+03,3.92E-01
3.58E+03,3.92E-01
3.58E+03,3.92E-01
3.58E+03,3.91E-01
3.58E+03,3.91E-01
3.58E+03,3.91E-01
3.58E+03,3.90E-01
3.58E+03,3.90E-01
3.59E+03,3.90E-01
3.59E+03,3.90E-01
3.59E+03,3.90E-01
3.59E+03,3.89E-01
3.59E+03,3.89E-01
3.59E+03,3.89E-01
3.59E+03,3.89E-01
3.59E+03,3.89E-01
3.59E+03,3.89E-01
3.59E+03,3.89E-01
3.60E+03,3.89E-01
3.60E+03,3.88E-01
3.60E+03,3.88E-01
3.60E+03,3.88E-01
3.60E+03,3.88E-01
3.60E+03,3.88E-01
3.60E+03,3.88E-01
3.60E+03,3.88E-01
3.60E+03,3.87E-01
3.60E+03,3.87E-01
3.61E+03,3.87E-01
3.61E+03,3.86E-01
3.61E+03,3.86E-01
3.61E+03,3.86E-01
3.61E+03,3.86E-01
3.61E+03,3.86E-01
3.61E+03,3.85E-01
3.61E+03,3.85E-01
3.61E+03,3.85E-01
3.61E+03,3.85E-01
3.62E+03,3.85E-01
3.62E+03,3.85E-01
3.62E+03,3.85E-01
3.62E+03,3.84E-01
3.62E+03,3.84E-01
3.62E+03,3.84E-01
3.62E+03,3.84E-01
3.62E+03,3.84E-01
3.62E+03,3.84E-01
3.62E+03,3.84E-01
3.63E+03,3.83E-01
3.63E+03,3.84E-01
3.63E+03,3.83E-01
3.63E+03,3.83E-01
3.63E+03,3.83E-01
3.63E+03,3.83E-01
3.63E+03,3.83E-01
3.63E+03,3.83E-01
3.63E+03,3.82E-01
3.63E+03,3.82E-01
3.64E+03,3.82E-01
3.64E+03,3.82E-01
3.64E+03,3.81E-01
3.64E+03,3.81E-01
3.64E+03,3.81E-01
3.64E+03,3.80E-01
3.64E+03,3.80E-01
3.64E+03,3.80E-01
3.64E+03,3.79E-01
3.64E+03,3.79E-01
3.65E+03,3.79E-01
3.65E+03,3.79E-01
3.65E+03,3.79E-01
3.65E+03,3.78E-01
3.65E+03,3.78E-01
3.65E+03,3.78E-01
3.65E+03,3.78E-01
3.65E+03,3.78E-01
3.65E+03,3.77E-01
3.65E+03,3.77E-01
3.66E+03,3.77E-01
3.66E+03,3.77E-01
3.66E+03,3.76E-01
3.66E+03,3.76E-01
3.66E+03,3.76E-01
3.66E+03,3.76E-01
3.66E+03,3.75E-01
3.66E+03,3.75E-01
3.66E+03,3.75E-01
3.66E+03,3.75E-01
3.67E+03,3.75E-01
3.67E+03,3.75E-01
3.67E+03,3.75E-01
3.67E+03,3.75E-01
3.67E+03,3.75E-01
3.67E+03,3.75E-01
3.67E+03,3.75E-01
3.67E+03,3.75E-01
3.67E+03,3.75E-01
3.67E+03,3.75E-01
3.68E+03,3.75E-01
3.68E+03,3.74E-01
3.68E+03,3.74E-01
3.68E+03,3.74E-01
3.68E+03,3.74E-01
3.68E+03,3.74E-01
3.68E+03,3.75E-01
3.68E+03,3.74E-01
3.68E+03,3.74E-01
3.68E+03,3.74E-01
3.69E+03,3.74E-01
3.69E+03,3.74E-01
3.69E+03,3.74E-01
3.69E+03,3.74E-01
3.69E+03,3.74E-01
3.69E+03,3.73E-01
3.69E+03,3.73E-01
3.69E+03,3.73E-01
3.69E+03,3.73E-01
3.69E+03,3.73E-01
3.70E+03,3.72E-01
3.70E+03,3.72E-01
3.70E+03,3.72E-01
3.70E+03,3.72E-01
3.70E+03,3.72E-01
3.70E+03,3.72E-01
3.70E+03,3.71E-01
3.70E+03,3.71E-01
3.70E+03,3.71E-01
3.70E+03,3.70E-01
3.71E+03,3.70E-01
3.71E+03,3.70E-01
3.71E+03,3.70E-01
3.71E+03,3.70E-01
3.71E+03,3.70E-01
3.71E+03,3.70E-01
3.71E+03,3.70E-01
3.71E+03,3.70E-01
3.71E+03,3.70E-01
3.71E+03,3.70E-01
3.72E+03,3.70E-01
3.72E+03,3.70E-01
3.72E+03,3.69E-01
3.72E+03,3.69E-01
3.72E+03,3.69E-01
3.72E+03,3.69E-01
3.72E+03,3.69E-01
3.72E+03,3.69E-01
3.72E+03,3.69E-01
3.72E+03,3.69E-01
3.73E+03,3.69E-01
3.73E+03,3.69E-01
3.73E+03,3.69E-01
3.73E+03,3.69E-01
3.73E+03,3.69E-01
3.73E+03,3.69E-01
3.73E+03,3.69E-01
3.73E+03,3.68E-01
3.73E+03,3.68E-01
3.73E+03,3.68E-01
3.74E+03,3.67E-01
3.74E+03,3.67E-01
3.74E+03,3.67E-01
3.74E+03,3.67E-01
3.74E+03,3.67E-01
3.74E+03,3.67E-01
3.74E+03,3.67E-01
3.74E+03,3.67E-01
3.74E+03,3.67E-01
3.74E+03,3.67E-01
3.75E+03,3.67E-01
3.75E+03,3.67E-01
3.75E+03,3.67E-01
3.75E+03,3.67E-01
3.75E+03,3.67E-01
3.75E+03,3.67E-01
3.75E+03,3.66E-01
3.75E+03,3.66E-01
3.75E+03,3.66E-01
3.75E+03,3.66E-01
3.76E+03,3.66E-01
3.76E+03,3.66E-01
3.76E+03,3.66E-01
3.76E+03,3.65E-01
3.76E+03,3.65E-01
3.76E+03,3.65E-01
3.76E+03,3.65E-01
3.76E+03,3.65E-01
3.76E+03,3.65E-01
3.76E+03,3.65E-01
3.77E+03,3.64E-01
3.77E+03,3.64E-01
3.77E+03,3.64E-01
3.77E+03,3.64E-01
3.77E+03,3.63E-01
3.77E+03,3.63E-01
3.77E+03,3.63E-01
3.77E+03,3.63E-01
3.77E+03,3.63E-01
3.77E+03,3.63E-01
3.78E+03,3.62E-01
3.78E+03,3.62E-01
3.78E+03,3.62E-01
3.78E+03,3.62E-01
3.78E+03,3.62E-01
3.78E+03,3.62E-01
3.78E+03,3.62E-01
3.78E+03,3.61E-01
3.78E+03,3.61E-01
3.78E+03,3.61E-01
3.79E+03,3.61E-01
3.79E+03,3.61E-01
3.79E+03,3.61E-01
3.79E+03,3.60E-01
3.79E+03,3.60E-01
3.79E+03,3.60E-01
3.79E+03,3.60E-01
3.79E+03,3.60E-01
3.79E+03,3.60E-01
3.79E+03,3.59E-01
3.80E+03,3.59E-01
3.80E+03,3.59E-01
3.80E+03,3.59E-01
3.80E+03,3.59E-01
3.80E+03,3.59E-01
3.80E+03,3.59E-01
3.80E+03,3.59E-01
3.80E+03,3.58E-01
3.80E+03,3.58E-01
3.80E+03,3.58E-01
3.81E+03,3.58E-01
3.81E+03,3.58E-01
3.81E+03,3.58E-01
3.81E+03,3.58E-01
3.81E+03,3.58E-01
3.81E+03,3.58E-01
3.81E+03,3.58E-01
3.81E+03,3.57E-01
3.81E+03,3.57E-01
3.81E+03,3.57E-01
3.82E+03,3.57E-01
3.82E+03,3.56E-01
3.82E+03,3.56E-01
3.82E+03,3.56E-01
3.82E+03,3.56E-01
3.82E+03,3.56E-01
3.82E+03,3.56E-01
3.82E+03,3.56E-01
3.82E+03,3.56E-01
3.82E+03,3.56E-01
3.83E+03,3.56E-01
3.83E+03,3.56E-01
3.83E+03,3.56E-01
3.83E+03,3.56E-01
3.83E+03,3.56E-01
3.83E+03,3.56E-01
3.83E+03,3.56E-01
3.83E+03,3.55E-01
3.83E+03,3.55E-01
3.83E+03,3.55E-01
3.84E+03,3.55E-01
3.84E+03,3.55E-01
3.84E+03,3.55E-01
3.84E+03,3.55E-01
3.84E+03,3.55E-01
3.84E+03,3.55E-01
3.84E+03,3.55E-01
3.84E+03,3.55E-01
3.84E+03,3.55E-01
3.84E+03,3.55E-01
3.85E+03,3.55E-01
3.85E+03,3.55E-01
3.85E+03,3.55E-01
3.85E+03,3.54E-01
3.85E+03,3.54E-01
3.85E+03,3.54E-01
3.85E+03,3.54E-01
3.85E+03,3.54E-01
3.85E+03,3.54E-01
3.85E+03,3.54E-01
3.86E+03,3.54E-01
3.86E+03,3.54E-01
3.86E+03,3.54E-01
3.86E+03,3.54E-01
3.86E+03,3.54E-01
3.86E+03,3.54E-01
3.86E+03,3.53E-01
3.86E+03,3.53E-01
3.86E+03,3.53E-01
3.86E+03,3.53E-01
3.87E+03,3.53E-01
3.87E+03,3.53E-01
3.87E+03,3.53E-01
3.87E+03,3.53E-01
3.87E+03,3.53E-01
3.87E+03,3.53E-01
3.87E+03,3.53E-01
3.87E+03,3.53E-01
3.87E+03,3.53E-01
3.87E+03,3.53E-01
3.88E+03,3.52E-01
3.88E+03,3.52E-01
3.88E+03,3.52E-01
3.88E+03,3.52E-01
3.88E+03,3.52E-01
3.88E+03,3.52E-01
3.88E+03,3.52E-01
3.88E+03,3.52E-01
3.88E+03,3.52E-01
3.88E+03,3.52E-01
3.89E+03,3.52E-01
3.89E+03,3.52E-01
3.89E+03,3.52E-01
3.89E+03,3.52E-01
3.89E+03,3.52E-01
3.89E+03,3.51E-01
3.89E+03,3.51E-01
3.89E+03,3.51E-01
3.89E+03,3.51E-01
3.89E+03,3.51E-01
3.90E+03,3.51E-01
3.90E+03,3.51E-01
3.90E+03,3.51E-01
3.90E+03,3.51E-01
3.90E+03,3.51E-01
3.90E+03,3.50E-01
3.90E+03,3.50E-01
3.90E+03,3.50E-01
3.90E+03,3.50E-01
3.90E+03,3.50E-01
3.91E+03,3.50E-01
3.91E+03,3.50E-01
3.91E+03,3.50E-01
3.91E+03,3.49E-01
3.91E+03,3.49E-01
3.91E+03,3.49E-01
3.91E+03,3.49E-01
3.91E+03,3.49E-01
3.91E+03,3.48E-01
3.91E+03,3.48E-01
3.92E+03,3.48E-01
3.92E+03,3.48E-01
3.92E+03,3.48E-01
3.92E+03,3.48E-01
3.92E+03,3.48E-01
3.92E+03,3.47E-01
3.92E+03,3.47E-01
3.92E+03,3.47E-01
3.92E+03,3.47E-01
3.92E+03,3.47E-01
3.93E+03,3.47E-01
3.93E+03,3.47E-01
3.93E+03,3.46E-01
3.93E+03,3.46E-01
3.93E+03,3.46E-01
3.93E+03,3.46E-01
3.93E+03,3.46E-01
3.93E+03,3.46E-01
3.93E+03,3.45E-01
3.93E+03,3.45E-01
3.94E+03,3.45E-01
3.94E+03,3.45E-01
3.94E+03,3.45E-01
3.94E+03,3.45E-01
3.94E+03,3.45E-01
3.94E+03,3.45E-01
3.94E+03,3.45E-01
3.94E+03,3.45E-01
3.94E+03,3.45E-01
3.94E+03,3.45E-01
3.95E+03,3.44E-01
3.95E+03,3.44E-01
3.95E+03,3.44E-01
3.95E+03,3.44E-01
3.95E+03,3.44E-01
3.95E+03,3.44E-01
3.95E+03,3.44E-01
3.95E+03,3.44E-01
3.95E+03,3.44E-01
3.95E+03,3.44E-01
3.96E+03,3.44E-01
3.96E+03,3.44E-01
3.96E+03,3.44E-01
3.96E+03,3.43E-01
3.96E+03,3.43E-01
3.96E+03,3.43E-01
3.96E+03,3.43E-01
3.96E+03,3.43E-01
3.96E+03,3.43E-01
3.96E+03,3.43E-01
3.97E+03,3.43E-01
3.97E+03,3.43E-01
3.97E+03,3.43E-01
3.97E+03,3.43E-01
3.97E+03,3.43E-01
3.97E+03,3.43E-01
3.97E+03,3.43E-01
3.97E+03,3.43E-01
3.97E+03,3.43E-01
3.97E+03,3.43E-01
3.98E+03,3.43E-01
3.98E+03,3.43E-01
3.98E+03,3.42E-01
3.98E+03,3.42E-01
3.98E+03,3.42E-01
3.98E+03,3.42E-01
3.98E+03,3.42E-01
3.98E+03,3.42E-01
3.98E+03,3.42E-01
3.98E+03,3.41E-01
3.99E+03,3.41E-01
3.99E+03,3.41E-01
3.99E+03,3.41E-01
3.99E+03,3.41E-01
3.99E+03,3.41E-01
3.99E+03,3.41E-01
3.99E+03,3.41E-01
3.99E+03,3.41E-01
3.99E+03,3.41E-01
3.99E+03,3.40E-01
4.00E+03,3.40E-01
4.00E+03,3.40E-01
4.00E+03,3.40E-01
4.00E+03,3.40E-01
4.00E+03,3.40E-01
4.00E+03,3.40E-01
4.00E+03,3.40E-01
4.00E+03,3.40E-01
4.00E+03,3.40E-01
4.00E+03,3.40E-01
4.01E+03,3.40E-01
4.01E+03,3.40E-01
4.01E+03,3.40E-01
4.01E+03,3.40E-01
4.01E+03,3.39E-01
4.01E+03,3.39E-01
4.01E+03,3.39E-01
4.01E+03,3.39E-01
4.01E+03,3.39E-01
4.01E+03,3.39E-01
4.02E+03,3.39E-01
4.02E+03,3.39E-01
4.02E+03,3.39E-01
4.02E+03,3.39E-01
4.02E+03,3.39E-01
4.02E+03,3.39E-01
4.02E+03,3.39E-01
4.02E+03,3.39E-01
4.02E+03,3.38E-01
4.02E+03,3.38E-01
4.03E+03,3.38E-01
4.03E+03,3.38E-01
4.03E+03,3.38E-01
4.03E+03,3.38E-01
4.03E+03,3.38E-01
4.03E+03,3.38E-01
4.03E+03,3.38E-01
4.03E+03,3.38E-01
4.03E+03,3.38E-01
4.03E+03,3.38E-01
4.04E+03,3.37E-01
4.04E+03,3.37E-01
4.04E+03,3.37E-01
4.04E+03,3.37E-01
4.04E+03,3.37E-01
4.04E+03,3.37E-01
4.04E+03,3.37E-01
4.04E+03,3.37E-01
4.04E+03,3.37E-01
4.04E+03,3.37E-01
4.05E+03,3.37E-01
4.05E+03,3.36E-01
4.05E+03,3.36E-01
4.05E+03,3.36E-01
4.05E+03,3.36E-01
4.05E+03,3.36E-01
4.05E+03,3.36E-01
4.05E+03,3.36E-01
4.05E+03,3.35E-01
4.05E+03,3.35E-01
4.06E+03,3.35E-01
4.06E+03,3.35E-01
4.06E+03,3.35E-01
4.06E+03,3.35E-01
4.06E+03,3.35E-01
4.06E+03,3.34E-01
4.06E+03,3.34E-01
4.06E+03,3.34E-01
4.06E+03,3.34E-01
4.06E+03,3.34E-01
4.07E+03,3.34E-01
4.07E+03,3.34E-01
4.07E+03,3.34E-01
4.07E+03,3.33E-01
4.07E+03,3.33E-01
4.07E+03,3.33E-01
4.07E+03,3.33E-01
4.07E+03,3.33E-01
4.07E+03,3.33E-01
4.07E+03,3.32E-01
4.08E+03,3.32E-01
4.08E+03,3.32E-01
4.08E+03,3.32E-01
4.08E+03,3.32E-01
4.08E+03,3.32E-01
4.08E+03,3.31E-01
4.08E+03,3.31E-01
4.08E+03,3.31E-01
4.08E+03,3.31E-01
4.08E+03,3.31E-01
4.09E+03,3.31E-01
4.09E+03,3.31E-01
4.09E+03,3.31E-01
4.09E+03,3.30E-01
4.09E+03,3.30E-01
4.09E+03,3.30E-01
4.09E+03,3.30E-01
4.09E+03,3.30E-01
4.09E+03,3.30E-01
4.09E+03,3.30E-01
4.10E+03,3.30E-01
4.10E+03,3.29E-01
4.10E+03,3.29E-01
4.10E+03,3.29E-01
4.10E+03,3.29E-01
4.10E+03,3.29E-01
4.10E+03,3.29E-01
4.10E+03,3.29E-01
4.10E+03,3.29E-01
4.10E+03,3.28E-01
4.11E+03,3.28E-01
4.11E+03,3.28E-01
4.11E+03,3.28E-01
4.11E+03,3.28E-01
4.11E+03,3.28E-01
4.11E+03,3.28E-01
4.11E+03,3.28E-01
4.11E+03,3.28E-01
4.11E+03,3.28E-01
4.11E+03,3.28E-01
4.12E+03,3.28E-01
4.12E+03,3.28E-01
4.12E+03,3.28E-01
4.12E+03,3.28E-01
4.12E+03,3.28E-01
4.12E+03,3.28E-01
4.12E+03,3.28E-01
4.12E+03,3.28E-01
4.12E+03,3.27E-01
4.12E+03,3.27E-01
4.13E+03,3.27E-01
4.13E+03,3.27E-01
4.13E+03,3.27E-01
4.13E+03,3.27E-01
4.13E+03,3.27E-01
4.13E+03,3.27E-01
4.13E+03,3.26E-01
4.13E+03,3.26E-01
4.13E+03,3.26E-01
4.13E+03,3.26E-01
4.14E+03,3.26E-01
4.14E+03,3.26E-01
4.14E+03,3.26E-01
4.14E+03,3.26E-01
4.14E+03,3.25E-01
4.14E+03,3.25E-01
4.14E+03,3.25E-01
4.14E+03,3.25E-01
4.14E+03,3.25E-01
4.14E+03,3.25E-01
4.15E+03,3.25E-01
4.15E+03,3.25E-01
4.15E+03,3.25E-01
4.15E+03,3.25E-01
4.15E+03,3.25E-01
4.15E+03,3.24E-01
4.15E+03,3.24E-01
4.15E+03,3.24E-01
4.15E+03,3.24E-01
4.15E+03,3.24E-01
4.16E+03,3.23E-01
4.16E+03,3.23E-01
4.16E+03,3.23E-01
4.16E+03,3.23E-01
4.16E+03,3.23E-01
4.16E+03,3.23E-01
4.16E+03,3.22E-01
4.16E+03,3.22E-01
4.16E+03,3.22E-01
4.16E+03,3.22E-01
4.17E+03,3.22E-01
4.17E+03,3.22E-01
4.17E+03,3.21E-01
4.17E+03,3.21E-01
4.17E+03,3.21E-01
4.17E+03,3.21E-01
4.17E+03,3.20E-01
4.17E+03,3.20E-01
4.17E+03,3.20E-01
4.17E+03,3.20E-01
4.18E+03,3.19E-01
4.18E+03,3.19E-01
4.18E+03,3.19E-01
4.18E+03,3.18E-01
4.18E+03,3.18E-01
4.18E+03,3.18E-01
4.18E+03,3.18E-01
4.18E+03,3.17E-01
4.18E+03,3.17E-01
4.18E+03,3.17E-01
4.19E+03,3.17E-01
4.19E+03,3.16E-01
4.19E+03,3.16E-01
4.19E+03,3.16E-01
4.19E+03,3.16E-01
4.19E+03,3.16E-01
4.19E+03,3.16E-01
4.19E+03,3.15E-01
4.19E+03,3.15E-01
4.19E+03,3.15E-01
4.20E+03,3.15E-01
4.20E+03,3.14E-01
4.20E+03,3.14E-01
4.20E+03,3.14E-01
4.20E+03,3.14E-01
4.20E+03,3.14E-01
4.20E+03,3.14E-01
4.20E+03,3.14E-01
4.20E+03,3.14E-01
4.20E+03,3.13E-01
4.21E+03,3.13E-01
4.21E+03,3.13E-01
4.21E+03,3.13E-01
4.21E+03,3.13E-01
4.21E+03,3.13E-01
4.21E+03,3.13E-01
4.21E+03,3.12E-01
4.21E+03,3.12E-01
4.21E+03,3.12E-01
4.21E+03,3.12E-01
4.22E+03,3.12E-01
4.22E+03,3.12E-01
4.22E+03,3.12E-01
4.22E+03,3.12E-01
4.22E+03,3.12E-01
4.22E+03,3.11E-01
4.22E+03,3.11E-01
4.22E+03,3.11E-01
4.22E+03,3.11E-01
4.22E+03,3.11E-01
4.23E+03,3.11E-01
4.23E+03,3.11E-01
4.23E+03,3.11E-01
4.23E+03,3.11E-01
4.23E+03,3.11E-01
4.23E+03,3.11E-01
4.23E+03,3.11E-01
4.23E+03,3.11E-01
4.23E+03,3.11E-01
4.23E+03,3.11E-01
4.24E+03,3.10E-01
4.24E+03,3.10E-01
4.24E+03,3.10E-01
4.24E+03,3.10E-01
4.24E+03,3.10E-01
4.24E+03,3.10E-01
4.24E+03,3.10E-01
4.24E+03,3.09E-01
4.24E+03,3.10E-01
4.24E+03,3.10E-01
4.25E+03,3.10E-01
4.25E+03,3.10E-01
4.25E+03,3.10E-01
4.25E+03,3.10E-01
4.25E+03,3.10E-01
4.25E+03,3.09E-01
4.25E+03,3.09E-01
4.25E+03,3.09E-01
4.25E+03,3.09E-01
4.25E+03,3.09E-01
4.26E+03,3.09E-01
4.26E+03,3.09E-01
4.26E+03,3.08E-01
4.26E+03,3.08E-01
4.26E+03,3.08E-01
4.26E+03,3.08E-01
4.26E+03,3.08E-01
4.26E+03,3.08E-01
4.26E+03,3.08E-01
4.26E+03,3.08E-01
4.27E+03,3.08E-01
4.27E+03,3.08E-01
4.27E+03,3.08E-01
4.27E+03,3.08E-01
4.27E+03,3.08E-01
4.27E+03,3.07E-01
4.27E+03,3.08E-01
4.27E+03,3.07E-01
4.27E+03,3.07E-01
4.27E+03,3.07E-01
4.28E+03,3.07E-01
4.28E+03,3.07E-01
4.28E+03,3.07E-01
4.28E+03,3.07E-01
4.28E+03,3.07E-01
4.28E+03,3.06E-01
4.28E+03,3.06E-01
4.28E+03,3.06E-01
4.28E+03,3.06E-01
4.28E+03,3.06E-01
4.29E+03,3.05E-01
4.29E+03,3.05E-01
4.29E+03,3.05E-01
4.29E+03,3.05E-01
4.29E+03,3.05E-01
4.29E+03,3.05E-01
4.29E+03,3.04E-01
4.29E+03,3.04E-01
4.29E+03,3.04E-01
4.29E+03,3.04E-01
4.30E+03,3.04E-01
4.30E+03,3.04E-01
4.30E+03,3.04E-01
4.30E+03,3.04E-01
4.30E+03,3.04E-01
4.30E+03,3.04E-01
4.30E+03,3.04E-01
4.30E+03,3.04E-01
4.30E+03,3.04E-01
4.30E+03,3.04E-01
4.31E+03,3.04E-01
4.31E+03,3.04E-01
4.31E+03,3.04E-01
4.31E+03,3.04E-01
4.31E+03,3.04E-01
4.31E+03,3.04E-01
4.31E+03,3.03E-01
4.31E+03,3.03E-01
4.31E+03,3.03E-01
4.31E+03,3.03E-01
4.32E+03,3.03E-01
4.32E+03,3.03E-01
4.32E+03,3.03E-01
4.32E+03,3.03E-01
4.32E+03,3.03E-01
4.32E+03,3.03E-01
4.32E+03,3.02E-01
4.32E+03,3.02E-01
4.32E+03,3.02E-01
4.32E+03,3.02E-01
4.33E+03,3.02E-01
4.33E+03,3.02E-01
4.33E+03,3.02E-01
4.33E+03,3.02E-01
4.33E+03,3.02E-01
4.33E+03,3.02E-01
4.33E+03,3.02E-01
4.33E+03,3.02E-01
4.33E+03,3.02E-01
4.33E+03,3.02E-01
4.34E+03,3.02E-01
4.34E+03,3.02E-01
4.34E+03,3.02E-01
4.34E+03,3.02E-01
4.34E+03,3.02E-01
4.34E+03,3.02E-01
4.34E+03,3.02E-01
4.34E+03,3.02E-01
4.34E+03,3.02E-01
4.34E+03,3.02E-01
4.35E+03,3.02E-01
4.35E+03,3.02E-01
4.35E+03,3.02E-01
4.35E+03,3.02E-01
4.35E+03,3.02E-01
4.35E+03,3.02E-01
4.35E+03,3.02E-01
4.35E+03,3.01E-01
4.35E+03,3.01E-01
4.35E+03,3.01E-01
4.36E+03,3.01E-01
4.36E+03,3.01E-01
4.36E+03,3.00E-01
4.36E+03,3.00E-01
4.36E+03,3.00E-01
4.36E+03,3.00E-01
4.36E+03,3.00E-01
4.36E+03,3.00E-01
4.36E+03,3.00E-01
4.36E+03,2.99E-01
4.37E+03,2.99E-01
4.37E+03,2.99E-01
4.37E+03,2.99E-01
4.37E+03,2.98E-01
4.37E+03,2.98E-01
4.37E+03,2.98E-01
4.37E+03,2.97E-01
4.37E+03,2.97E-01
4.37E+03,2.97E-01
4.37E+03,2.97E-01
4.38E+03,2.97E-01
4.38E+03,2.97E-01
4.38E+03,2.97E-01
4.38E+03,2.96E-01
4.38E+03,2.96E-01
4.38E+03,2.96E-01
4.38E+03,2.96E-01
4.38E+03,2.96E-01
4.38E+03,2.95E-01
4.38E+03,2.95E-01
4.39E+03,2.95E-01
4.39E+03,2.95E-01
4.39E+03,2.95E-01
4.39E+03,2.95E-01
4.39E+03,2.95E-01
4.39E+03,2.94E-01
4.39E+03,2.94E-01
4.39E+03,2.94E-01
4.39E+03,2.94E-01
4.39E+03,2.94E-01
4.40E+03,2.94E-01
4.40E+03,2.94E-01
4.40E+03,2.94E-01
4.40E+03,2.93E-01
4.40E+03,2.93E-01
4.40E+03,2.93E-01
4.40E+03,2.93E-01
4.40E+03,2.93E-01
4.40E+03,2.93E-01
4.40E+03,2.93E-01
4.41E+03,2.93E-01
4.41E+03,2.93E-01
4.41E+03,2.93E-01
4.41E+03,2.93E-01
4.41E+03,2.92E-01
4.41E+03,2.92E-01
4.41E+03,2.92E-01
4.41E+03,2.92E-01
4.41E+03,2.92E-01
4.41E+03,2.92E-01
4.42E+03,2.92E-01
4.42E+03,2.92E-01
4.42E+03,2.92E-01
4.42E+03,2.92E-01
4.42E+03,2.92E-01
4.42E+03,2.92E-01
4.42E+03,2.92E-01
4.42E+03,2.92E-01
4.42E+03,2.92E-01
4.42E+03,2.92E-01
4.43E+03,2.91E-01
4.43E+03,2.91E-01
4.43E+03,2.91E-01
4.43E+03,2.91E-01
4.43E+03,2.91E-01
4.43E+03,2.91E-01
4.43E+03,2.91E-01
4.43E+03,2.91E-01
4.43E+03,2.90E-01
4.43E+03,2.90E-01
4.44E+03,2.90E-01
4.44E+03,2.90E-01
4.44E+03,2.90E-01
4.44E+03,2.90E-01
4.44E+03,2.90E-01
4.44E+03,2.90E-01
4.44E+03,2.89E-01
4.44E+03,2.89E-01
4.44E+03,2.89E-01
4.44E+03,2.89E-01
4.45E+03,2.89E-01
4.45E+03,2.89E-01
4.45E+03,2.89E-01
4.45E+03,2.88E-01
4.45E+03,2.88E-01
4.45E+03,2.88E-01
4.45E+03,2.88E-01
4.45E+03,2.88E-01
4.45E+03,2.88E-01
4.45E+03,2.88E-01
4.46E+03,2.88E-01
4.46E+03,2.88E-01
4.46E+03,2.88E-01
4.46E+03,2.88E-01
4.46E+03,2.88E-01
4.46E+03,2.88E-01
4.46E+03,2.87E-01
4.46E+03,2.87E-01
4.46E+03,2.87E-01
4.46E+03,2.87E-01
4.47E+03,2.87E-01
4.47E+03,2.87E-01
4.47E+03,2.87E-01
4.47E+03,2.87E-01
4.47E+03,2.87E-01
4.47E+03,2.86E-01
4.47E+03,2.86E-01
4.47E+03,2.86E-01
4.47E+03,2.86E-01
4.47E+03,2.86E-01
4.48E+03,2.85E-01
4.48E+03,2.85E-01
4.48E+03,2.85E-01
4.48E+03,2.85E-01
4.48E+03,2.85E-01
4.48E+03,2.84E-01
4.48E+03,2.84E-01
4.48E+03,2.84E-01
4.48E+03,2.84E-01
4.48E+03,2.84E-01
4.49E+03,2.84E-01
4.49E+03,2.84E-01
4.49E+03,2.83E-01
4.49E+03,2.83E-01
4.49E+03,2.83E-01
4.49E+03,2.83E-01
4.49E+03,2.83E-01
4.49E+03,2.83E-01
4.49E+03,2.82E-01
4.49E+03,2.82E-01
4.50E+03,2.82E-01
4.50E+03,2.82E-01
4.50E+03,2.82E-01
4.50E+03,2.82E-01
4.50E+03,2.82E-01
4.50E+03,2.82E-01
4.50E+03,2.82E-01
4.50E+03,2.81E-01
4.50E+03,2.81E-01
4.50E+03,2.81E-01
4.51E+03,2.81E-01
4.51E+03,2.81E-01
4.51E+03,2.81E-01
4.51E+03,2.81E-01
4.51E+03,2.81E-01
4.51E+03,2.81E-01
4.51E+03,2.81E-01
4.51E+03,2.81E-01
4.51E+03,2.80E-01
4.51E+03,2.80E-01
4.52E+03,2.80E-01
4.52E+03,2.80E-01
4.52E+03,2.80E-01
4.52E+03,2.80E-01
4.52E+03,2.80E-01
4.52E+03,2.81E-01
4.52E+03,2.80E-01
4.52E+03,2.80E-01
4.52E+03,2.81E-01
4.52E+03,2.80E-01
4.53E+03,2.80E-01
4.53E+03,2.80E-01
4.53E+03,2.80E-01
4.53E+03,2.80E-01
4.53E+03,2.80E-01
4.53E+03,2.80E-01
4.53E+03,2.80E-01
4.53E+03,2.80E-01
4.53E+03,2.80E-01
4.53E+03,2.80E-01
4.54E+03,2.79E-01
4.54E+03,2.79E-01
4.54E+03,2.79E-01
4.54E+03,2.79E-01
4.54E+03,2.79E-01
4.54E+03,2.79E-01
4.54E+03,2.79E-01
4.54E+03,2.79E-01
4.54E+03,2.79E-01
4.54E+03,2.78E-01
4.55E+03,2.78E-01
4.55E+03,2.78E-01
4.55E+03,2.78E-01
4.55E+03,2.78E-01
4.55E+03,2.78E-01
4.55E+03,2.78E-01
4.55E+03,2.78E-01
4.55E+03,2.78E-01
4.55E+03,2.78E-01
4.55E+03,2.77E-01
4.56E+03,2.77E-01
4.56E+03,2.77E-01
4.56E+03,2.77E-01
4.56E+03,2.77E-01
4.56E+03,2.77E-01
4.56E+03,2.76E-01
4.56E+03,2.76E-01
4.56E+03,2.76E-01
4.56E+03,2.76E-01
4.56E+03,2.76E-01
4.57E+03,2.76E-01
4.57E+03,2.76E-01
4.57E+03,2.76E-01
4.57E+03,2.76E-01
4.57E+03,2.76E-01
4.57E+03,2.76E-01
4.57E+03,2.76E-01
4.57E+03,2.76E-01
4.57E+03,2.75E-01
4.57E+03,2.76E-01
4.58E+03,2.75E-01
4.58E+03,2.75E-01
4.58E+03,2.75E-01
4.58E+03,2.75E-01
4.58E+03,2.75E-01
4.58E+03,2.75E-01
4.58E+03,2.74E-01
4.58E+03,2.74E-01
4.58E+03,2.74E-01
4.58E+03,2.74E-01
4.59E+03,2.74E-01
4.59E+03,2.74E-01
4.59E+03,2.74E-01
4.59E+03,2.74E-01
4.59E+03,2.73E-01
4.59E+03,2.73E-01
4.59E+03,2.73E-01
4.59E+03,2.73E-01
4.59E+03,2.73E-01
4.59E+03,2.73E-01
4.60E+03,2.72E-01
4.60E+03,2.72E-01
4.60E+03,2.72E-01
4.60E+03,2.72E-01
4.60E+03,2.72E-01
4.60E+03,2.72E-01
4.60E+03,2.71E-01
4.60E+03,2.71E-01
4.60E+03,2.71E-01
4.60E+03,2.71E-01
4.61E+03,2.71E-01
4.61E+03,2.71E-01
4.61E+03,2.71E-01
4.61E+03,2.71E-01
4.61E+03,2.71E-01
4.61E+03,2.71E-01
4.61E+03,2.71E-01
4.61E+03,2.71E-01
4.61E+03,2.71E-01
4.61E+03,2.71E-01
4.62E+03,2.71E-01
4.62E+03,2.71E-01
4.62E+03,2.71E-01
4.62E+03,2.71E-01
4.62E+03,2.71E-01
4.62E+03,2.71E-01
4.62E+03,2.70E-01
4.62E+03,2.70E-01
4.62E+03,2.70E-01
4.62E+03,2.70E-01
4.63E+03,2.70E-01
4.63E+03,2.69E-01
4.63E+03,2.69E-01
4.63E+03,2.69E-01
4.63E+03,2.69E-01
4.63E+03,2.68E-01
4.63E+03,2.68E-01
4.63E+03,2.68E-01
4.63E+03,2.67E-01
4.63E+03,2.67E-01
4.64E+03,2.67E-01
4.64E+03,2.67E-01
4.64E+03,2.67E-01
4.64E+03,2.67E-01
4.64E+03,2.67E-01
4.64E+03,2.66E-01
4.64E+03,2.66E-01
4.64E+03,2.66E-01
4.64E+03,2.66E-01
4.64E+03,2.66E-01
4.65E+03,2.66E-01
4.65E+03,2.65E-01
4.65E+03,2.65E-01
4.65E+03,2.65E-01
4.65E+03,2.65E-01
4.65E+03,2.64E-01
4.65E+03,2.64E-01
4.65E+03,2.64E-01
4.65E+03,2.64E-01
4.65E+03,2.64E-01
4.66E+03,2.64E-01
4.66E+03,2.64E-01
4.66E+03,2.64E-01
4.66E+03,2.63E-01
4.66E+03,2.64E-01
4.66E+03,2.63E-01
4.66E+03,2.63E-01
4.66E+03,2.63E-01
4.66E+03,2.63E-01
4.66E+03,2.63E-01
4.67E+03,2.63E-01
4.67E+03,2.63E-01
4.67E+03,2.63E-01
4.67E+03,2.63E-01
4.67E+03,2.63E-01
4.67E+03,2.63E-01
4.67E+03,2.63E-01
4.67E+03,2.63E-01
4.67E+03,2.63E-01
4.67E+03,2.63E-01
4.68E+03,2.63E-01
4.68E+03,2.63E-01
4.68E+03,2.63E-01
4.68E+03,2.62E-01
4.68E+03,2.62E-01
4.68E+03,2.62E-01
4.68E+03,2.62E-01
4.68E+03,2.62E-01
4.68E+03,2.62E-01
4.68E+03,2.62E-01
4.69E+03,2.62E-01
4.69E+03,2.62E-01
4.69E+03,2.62E-01
4.69E+03,2.61E-01
4.69E+03,2.61E-01
4.69E+03,2.61E-01
4.69E+03,2.61E-01
4.69E+03,2.61E-01
4.69E+03,2.61E-01
4.69E+03,2.61E-01
4.70E+03,2.61E-01
4.70E+03,2.61E-01
4.70E+03,2.61E-01
4.70E+03,2.61E-01
4.70E+03,2.61E-01
4.70E+03,2.60E-01
4.70E+03,2.60E-01
4.70E+03,2.60E-01
4.70E+03,2.60E-01
4.70E+03,2.59E-01
4.71E+03,2.59E-01
4.71E+03,2.59E-01
4.71E+03,2.59E-01
4.71E+03,2.59E-01
4.71E+03,2.59E-01
4.71E+03,2.58E-01
4.71E+03,2.58E-01
4.71E+03,2.58E-01
4.71E+03,2.58E-01
4.71E+03,2.58E-01
4.72E+03,2.58E-01
4.72E+03,2.58E-01
4.72E+03,2.58E-01
4.72E+03,2.58E-01
4.72E+03,2.58E-01
4.72E+03,2.58E-01
4.72E+03,2.57E-01
4.72E+03,2.57E-01
4.72E+03,2.57E-01
4.72E+03,2.57E-01
4.73E+03,2.57E-01
4.73E+03,2.57E-01
4.73E+03,2.57E-01
4.73E+03,2.57E-01
4.73E+03,2.57E-01
4.73E+03,2.57E-01
4.73E+03,2.57E-01
4.73E+03,2.57E-01
4.73E+03,2.57E-01
4.73E+03,2.57E-01
4.74E+03,2.56E-01
4.74E+03,2.56E-01
4.74E+03,2.56E-01
4.74E+03,2.56E-01
4.74E+03,2.56E-01
4.74E+03,2.56E-01
4.74E+03,2.56E-01
4.74E+03,2.56E-01
4.74E+03,2.56E-01
4.74E+03,2.56E-01
4.75E+03,2.56E-01
4.75E+03,2.56E-01
4.75E+03,2.56E-01
4.75E+03,2.56E-01
4.75E+03,2.56E-01
4.75E+03,2.56E-01
4.75E+03,2.56E-01
4.75E+03,2.55E-01
4.75E+03,2.55E-01
4.75E+03,2.55E-01
4.76E+03,2.55E-01
4.76E+03,2.55E-01
4.76E+03,2.55E-01
4.76E+03,2.55E-01
4.76E+03,2.55E-01
4.76E+03,2.55E-01
4.76E+03,2.55E-01
4.76E+03,2.55E-01
4.76E+03,2.55E-01
4.76E+03,2.55E-01
4.77E+03,2.55E-01
4.77E+03,2.55E-01
4.77E+03,2.54E-01
4.77E+03,2.54E-01
4.77E+03,2.54E-01
4.77E+03,2.54E-01
4.77E+03,2.54E-01
4.77E+03,2.54E-01
4.77E+03,2.54E-01
4.77E+03,2.54E-01
4.78E+03,2.54E-01
4.78E+03,2.54E-01
4.78E+03,2.54E-01
4.78E+03,2.54E-01
4.78E+03,2.53E-01
4.78E+03,2.53E-01
4.78E+03,2.53E-01
4.78E+03,2.53E-01
4.78E+03,2.53E-01
4.78E+03,2.53E-01
4.79E+03,2.52E-01
4.79E+03,2.52E-01
4.79E+03,2.52E-01
4.79E+03,2.52E-01
4.79E+03,2.51E-01
4.79E+03,2.51E-01
4.79E+03,2.51E-01
4.79E+03,2.51E-01
4.79E+03,2.51E-01
4.79E+03,2.50E-01
4.80E+03,2.50E-01
4.80E+03,2.50E-01
4.80E+03,2.50E-01
4.80E+03,2.49E-01
4.80E+03,2.50E-01
4.80E+03,2.49E-01
4.80E+03,2.49E-01
4.80E+03,2.49E-01
4.80E+03,2.49E-01
4.80E+03,2.49E-01
4.81E+03,2.49E-01
4.81E+03,2.48E-01
4.81E+03,2.48E-01
4.81E+03,2.48E-01
4.81E+03,2.48E-01
4.81E+03,2.48E-01
4.81E+03,2.48E-01
4.81E+03,2.48E-01
4.81E+03,2.48E-01
4.81E+03,2.48E-01
4.82E+03,2.48E-01
4.82E+03,2.48E-01
4.82E+03,2.48E-01
4.82E+03,2.47E-01
4.82E+03,2.47E-01
4.82E+03,2.47E-01
4.82E+03,2.47E-01
4.82E+03,2.47E-01
4.82E+03,2.47E-01
4.82E+03,2.47E-01
4.83E+03,2.47E-01
4.83E+03,2.47E-01
4.83E+03,2.46E-01
4.83E+03,2.46E-01
4.83E+03,2.46E-01
4.83E+03,2.46E-01
4.83E+03,2.46E-01
4.83E+03,2.45E-01
4.83E+03,2.45E-01
4.83E+03,2.45E-01
4.84E+03,2.45E-01
4.84E+03,2.45E-01
4.84E+03,2.45E-01
4.84E+03,2.44E-01
4.84E+03,2.44E-01
4.84E+03,2.44E-01
4.84E+03,2.44E-01
4.84E+03,2.44E-01
4.84E+03,2.44E-01
4.84E+03,2.44E-01
4.85E+03,2.44E-01
4.85E+03,2.44E-01
4.85E+03,2.44E-01
4.85E+03,2.43E-01
4.85E+03,2.43E-01
4.85E+03,2.43E-01
4.85E+03,2.43E-01
4.85E+03,2.43E-01
4.85E+03,2.43E-01
4.85E+03,2.43E-01
4.86E+03,2.43E-01
4.86E+03,2.43E-01
4.86E+03,2.43E-01
4.86E+03,2.43E-01
4.86E+03,2.43E-01
4.86E+03,2.43E-01
4.86E+03,2.43E-01
4.86E+03,2.43E-01
4.86E+03,2.43E-01
4.86E+03,2.43E-01
4.87E+03,2.43E-01
4.87E+03,2.43E-01
4.87E+03,2.43E-01
4.87E+03,2.43E-01
4.87E+03,2.43E-01
4.87E+03,2.42E-01
4.87E+03,2.42E-01
4.87E+03,2.42E-01
4.87E+03,2.42E-01
4.87E+03,2.42E-01
4.88E+03,2.41E-01
4.88E+03,2.41E-01
4.88E+03,2.41E-01
4.88E+03,2.41E-01
4.88E+03,2.40E-01
4.88E+03,2.40E-01
4.88E+03,2.40E-01
4.88E+03,2.40E-01
4.88E+03,2.40E-01
4.88E+03,2.40E-01
4.89E+03,2.39E-01
4.89E+03,2.39E-01
4.89E+03,2.39E-01
4.89E+03,2.39E-01
4.89E+03,2.39E-01
4.89E+03,2.39E-01
4.89E+03,2.39E-01
4.89E+03,2.39E-01
4.89E+03,2.38E-01
4.89E+03,2.38E-01
4.90E+03,2.38E-01
4.90E+03,2.38E-01
4.90E+03,2.38E-01
4.90E+03,2.38E-01
4.90E+03,2.37E-01
4.90E+03,2.37E-01
4.90E+03,2.37E-01
4.90E+03,2.37E-01
4.90E+03,2.37E-01
4.90E+03,2.36E-01
4.91E+03,2.36E-01
4.91E+03,2.36E-01
4.91E+03,2.36E-01
4.91E+03,2.36E-01
4.91E+03,2.36E-01
4.91E+03,2.36E-01
4.91E+03,2.36E-01
4.91E+03,2.36E-01
4.91E+03,2.35E-01
4.91E+03,2.35E-01
4.92E+03,2.36E-01
4.92E+03,2.36E-01
4.92E+03,2.36E-01
4.92E+03,2.36E-01
4.92E+03,2.36E-01
4.92E+03,2.36E-01
4.92E+03,2.36E-01
4.92E+03,2.36E-01
4.92E+03,2.36E-01
4.92E+03,2.36E-01
4.93E+03,2.36E-01
4.93E+03,2.37E-01
4.93E+03,2.37E-01
4.93E+03,2.36E-01
4.93E+03,2.37E-01
4.93E+03,2.36E-01
4.93E+03,2.36E-01
4.93E+03,2.36E-01
4.93E+03,2.36E-01
4.93E+03,2.36E-01
4.94E+03,2.36E-01
4.94E+03,2.36E-01
4.94E+03,2.36E-01
4.94E+03,2.36E-01
4.94E+03,2.36E-01
4.94E+03,2.36E-01
4.94E+03,2.36E-01
4.94E+03,2.36E-01
4.94E+03,2.36E-01
4.94E+03,2.36E-01
4.95E+03,2.36E-01
4.95E+03,2.36E-01
4.95E+03,2.36E-01
4.95E+03,2.36E-01
4.95E+03,2.36E-01
4.95E+03,2.36E-01
4.95E+03,2.36E-01
4.95E+03,2.36E-01
4.95E+03,2.35E-01
4.95E+03,2.35E-01
4.96E+03,2.35E-01
4.96E+03,2.35E-01
4.96E+03,2.35E-01
4.96E+03,2.35E-01
4.96E+03,2.35E-01
4.96E+03,2.35E-01
4.96E+03,2.35E-01
4.96E+03,2.35E-01
4.96E+03,2.34E-01
4.96E+03,2.34E-01
4.97E+03,2.34E-01
4.97E+03,2.34E-01
4.97E+03,2.34E-01
4.97E+03,2.34E-01
4.97E+03,2.34E-01
4.97E+03,2.34E-01
4.97E+03,2.34E-01
4.97E+03,2.34E-01
4.97E+03,2.33E-01
4.97E+03,2.33E-01
4.98E+03,2.33E-01
4.98E+03,2.33E-01
4.98E+03,2.33E-01
4.98E+03,2.33E-01
4.98E+03,2.33E-01
4.98E+03,2.33E-01
4.98E+03,2.33E-01
4.98E+03,2.33E-01
4.98E+03,2.33E-01
4.98E+03,2.33E-01
4.99E+03,2.33E-01
4.99E+03,2.32E-01
4.99E+03,2.32E-01
4.99E+03,2.32E-01
4.99E+03,2.32E-01
4.99E+03,2.32E-01
4.99E+03,2.32E-01
4.99E+03,2.32E-01
4.99E+03,2.32E-01
4.99E+03,2.32E-01
5.00E+03,2.32E-01
5.00E+03,2.32E-01
5.00E+03,2.32E-01
5.00E+03,2.31E-01
5.00E+03,2.31E-01
5.00E+03,2.31E-01
5.00E+03,2.31E-01
5.00E+03,2.31E-01
5.00E+03,2.31E-01
5.00E+03,2.31E-01
5.01E+03,2.31E-01
5.01E+03,2.31E-01
5.01E+03,2.31E-01
5.01E+03,2.31E-01
5.01E+03,2.32E-01
5.01E+03,2.32E-01
5.01E+03,2.32E-01
5.01E+03,2.32E-01
5.01E+03,2.32E-01
5.01E+03,2.32E-01
5.02E+03,2.32E-01
5.02E+03,2.32E-01
5.02E+03,2.32E-01
5.02E+03,2.32E-01
5.02E+03,2.32E-01
5.02E+03,2.32E-01
5.02E+03,2.32E-01
5.02E+03,2.32E-01
5.02E+03,2.32E-01
5.02E+03,2.32E-01
5.03E+03,2.32E-01
5.03E+03,2.31E-01
5.03E+03,2.31E-01
5.03E+03,2.31E-01
5.03E+03,2.31E-01
5.03E+03,2.31E-01
5.03E+03,2.31E-01
5.03E+03,2.31E-01
5.03E+03,2.31E-01
5.03E+03,2.31E-01
5.04E+03,2.31E-01
5.04E+03,2.31E-01
5.04E+03,2.31E-01
5.04E+03,2.31E-01
5.04E+03,2.31E-01
5.04E+03,2.31E-01
5.04E+03,2.31E-01
5.04E+03,2.31E-01
5.04E+03,2.31E-01
5.04E+03,2.31E-01
5.05E+03,2.31E-01
5.05E+03,2.31E-01
5.05E+03,2.31E-01
5.05E+03,2.31E-01
5.05E+03,2.30E-01
5.05E+03,2.30E-01
5.05E+03,2.30E-01
5.05E+03,2.30E-01
5.05E+03,2.30E-01
5.05E+03,2.30E-01
5.06E+03,2.30E-01
5.06E+03,2.30E-01
5.06E+03,2.30E-01
5.06E+03,2.30E-01
5.06E+03,2.30E-01
5.06E+03,2.30E-01
5.06E+03,2.30E-01
5.06E+03,2.30E-01
5.06E+03,2.30E-01
5.06E+03,2.30E-01
5.07E+03,2.29E-01
5.07E+03,2.29E-01
5.07E+03,2.29E-01
5.07E+03,2.29E-01
5.07E+03,2.29E-01
5.07E+03,2.29E-01
5.07E+03,2.29E-01
5.07E+03,2.29E-01
5.07E+03,2.29E-01
5.07E+03,2.28E-01
5.08E+03,2.28E-01
5.08E+03,2.28E-01
5.08E+03,2.28E-01
5.08E+03,2.28E-01
5.08E+03,2.28E-01
5.08E+03,2.28E-01
5.08E+03,2.28E-01
5.08E+03,2.28E-01
5.08E+03,2.27E-01
5.08E+03,2.28E-01
5.09E+03,2.28E-01
5.09E+03,2.27E-01
5.09E+03,2.27E-01
5.09E+03,2.27E-01
5.09E+03,2.27E-01
5.09E+03,2.27E-01
5.09E+03,2.27E-01
5.09E+03,2.27E-01
5.09E+03,2.27E-01
5.09E+03,2.27E-01
5.10E+03,2.27E-01
5.10E+03,2.27E-01
5.10E+03,2.27E-01
5.10E+03,2.27E-01
5.10E+03,2.27E-01
5.10E+03,2.27E-01
5.10E+03,2.27E-01
5.10E+03,2.27E-01
5.10E+03,2.27E-01
5.10E+03,2.27E-01
5.11E+03,2.27E-01
5.11E+03,2.26E-01
5.11E+03,2.26E-01
5.11E+03,2.26E-01
5.11E+03,2.26E-01
5.11E+03,2.26E-01
5.11E+03,2.26E-01
5.11E+03,2.26E-01
5.11E+03,2.26E-01
5.11E+03,2.26E-01
5.12E+03,2.26E-01
5.12E+03,2.26E-01
5.12E+03,2.26E-01
5.12E+03,2.26E-01
5.12E+03,2.25E-01
5.12E+03,2.25E-01
5.12E+03,2.25E-01
5.12E+03,2.25E-01
5.12E+03,2.24E-01
5.12E+03,2.24E-01
5.13E+03,2.24E-01
5.13E+03,2.24E-01
5.13E+03,2.24E-01
5.13E+03,2.24E-01
5.13E+03,2.24E-01
5.13E+03,2.24E-01
5.13E+03,2.24E-01
5.13E+03,2.24E-01
5.13E+03,2.24E-01
5.13E+03,2.23E-01
5.14E+03,2.23E-01
5.14E+03,2.23E-01
5.14E+03,2.23E-01
5.14E+03,2.23E-01
5.14E+03,2.23E-01
5.14E+03,2.23E-01
5.14E+03,2.23E-01
5.14E+03,2.23E-01
5.14E+03,2.23E-01
5.14E+03,2.23E-01
5.15E+03,2.22E-01
5.15E+03,2.22E-01
5.15E+03,2.22E-01
5.15E+03,2.22E-01
5.15E+03,2.22E-01
5.15E+03,2.22E-01
5.15E+03,2.22E-01
5.15E+03,2.22E-01
5.15E+03,2.22E-01
5.15E+03,2.22E-01
5.16E+03,2.22E-01
5.16E+03,2.22E-01
5.16E+03,2.22E-01
5.16E+03,2.21E-01
5.16E+03,2.21E-01
5.16E+03,2.21E-01
5.16E+03,2.21E-01
5.16E+03,2.21E-01
5.16E+03,2.21E-01
5.16E+03,2.21E-01
5.17E+03,2.21E-01
5.17E+03,2.21E-01
5.17E+03,2.21E-01
5.17E+03,2.21E-01
5.17E+03,2.21E-01
5.17E+03,2.21E-01
5.17E+03,2.20E-01
5.17E+03,2.20E-01
5.17E+03,2.20E-01
5.17E+03,2.20E-01
5.18E+03,2.20E-01
5.18E+03,2.20E-01
5.18E+03,2.20E-01
5.18E+03,2.20E-01
5.18E+03,2.20E-01
5.18E+03,2.20E-01
5.18E+03,2.20E-01
5.18E+03,2.20E-01
5.18E+03,2.20E-01
5.18E+03,2.20E-01
5.19E+03,2.20E-01
5.19E+03,2.20E-01
5.19E+03,2.20E-01
5.19E+03,2.20E-01
5.19E+03,2.20E-01
5.19E+03,2.20E-01
5.19E+03,2.20E-01
5.19E+03,2.20E-01
5.19E+03,2.19E-01
5.19E+03,2.20E-01
5.20E+03,2.19E-01
5.20E+03,2.19E-01
5.20E+03,2.19E-01
5.20E+03,2.19E-01
5.20E+03,2.19E-01
5.20E+03,2.19E-01
5.20E+03,2.19E-01
5.20E+03,2.19E-01
5.20E+03,2.19E-01
5.20E+03,2.19E-01
5.21E+03,2.19E-01
5.21E+03,2.19E-01
5.21E+03,2.19E-01
5.21E+03,2.19E-01
5.21E+03,2.19E-01
5.21E+03,2.19E-01
5.21E+03,2.19E-01
5.21E+03,2.19E-01
5.21E+03,2.19E-01
5.21E+03,2.19E-01
5.22E+03,2.19E-01
5.22E+03,2.19E-01
5.22E+03,2.18E-01
5.22E+03,2.18E-01
5.22E+03,2.18E-01
5.22E+03,2.18E-01
5.22E+03,2.18E-01
5.22E+03,2.18E-01
5.22E+03,2.18E-01
5.22E+03,2.18E-01
5.23E+03,2.17E-01
5.23E+03,2.17E-01
5.23E+03,2.17E-01
5.23E+03,2.17E-01
5.23E+03,2.17E-01
5.23E+03,2.17E-01
5.23E+03,2.17E-01
5.23E+03,2.17E-01
5.23E+03,2.17E-01
5.23E+03,2.17E-01
5.24E+03,2.16E-01
5.24E+03,2.16E-01
5.24E+03,2.16E-01
5.24E+03,2.16E-01
5.24E+03,2.16E-01
5.24E+03,2.16E-01
5.24E+03,2.15E-01
5.24E+03,2.15E-01
5.24E+03,2.15E-01
5.24E+03,2.15E-01
5.25E+03,2.15E-01
5.25E+03,2.15E-01
5.25E+03,2.15E-01
5.25E+03,2.15E-01
5.25E+03,2.15E-01
5.25E+03,2.15E-01
5.25E+03,2.15E-01
5.25E+03,2.15E-01
5.25E+03,2.15E-01
5.25E+03,2.14E-01
5.26E+03,2.14E-01
5.26E+03,2.14E-01
5.26E+03,2.14E-01
5.26E+03,2.14E-01
5.26E+03,2.14E-01
5.26E+03,2.14E-01
5.26E+03,2.14E-01
5.26E+03,2.14E-01
5.26E+03,2.14E-01
5.26E+03,2.14E-01
5.27E+03,2.14E-01
5.27E+03,2.14E-01
5.27E+03,2.13E-01
5.27E+03,2.13E-01
5.27E+03,2.13E-01
5.27E+03,2.13E-01
5.27E+03,2.13E-01
5.27E+03,2.13E-01
5.27E+03,2.13E-01
5.27E+03,2.12E-01
5.28E+03,2.12E-01
5.28E+03,2.12E-01
5.28E+03,2.12E-01
5.28E+03,2.12E-01
5.28E+03,2.12E-01
5.28E+03,2.12E-01
5.28E+03,2.11E-01
5.28E+03,2.11E-01
5.28E+03,2.11E-01
5.28E+03,2.11E-01
5.29E+03,2.11E-01
5.29E+03,2.12E-01
5.29E+03,2.11E-01
5.29E+03,2.11E-01
5.29E+03,2.11E-01
5.29E+03,2.11E-01
5.29E+03,2.11E-01
5.29E+03,2.11E-01
5.29E+03,2.11E-01
5.29E+03,2.11E-01
5.30E+03,2.11E-01
5.30E+03,2.11E-01
5.30E+03,2.11E-01
5.30E+03,2.11E-01
5.30E+03,2.11E-01
5.30E+03,2.11E-01
5.30E+03,2.11E-01
5.30E+03,2.11E-01
5.30E+03,2.11E-01
5.30E+03,2.11E-01
5.31E+03,2.11E-01
5.31E+03,2.11E-01
5.31E+03,2.11E-01
5.31E+03,2.11E-01
5.31E+03,2.11E-01
5.31E+03,2.11E-01
5.31E+03,2.11E-01
5.31E+03,2.11E-01
5.31E+03,2.11E-01
5.31E+03,2.11E-01
5.32E+03,2.11E-01
5.32E+03,2.11E-01
5.32E+03,2.11E-01
5.32E+03,2.11E-01
5.32E+03,2.11E-01
5.32E+03,2.10E-01
5.32E+03,2.10E-01
5.32E+03,2.10E-01
5.32E+03,2.10E-01
5.32E+03,2.10E-01
5.33E+03,2.10E-01
5.33E+03,2.10E-01
5.33E+03,2.10E-01
5.33E+03,2.10E-01
5.33E+03,2.10E-01
5.33E+03,2.10E-01
5.33E+03,2.10E-01
5.33E+03,2.10E-01
5.33E+03,2.10E-01
5.33E+03,2.10E-01
5.34E+03,2.10E-01
5.34E+03,2.10E-01
5.34E+03,2.10E-01
5.34E+03,2.10E-01
5.34E+03,2.10E-01
5.34E+03,2.10E-01
5.34E+03,2.10E-01
5.34E+03,2.10E-01
5.34E+03,2.10E-01
5.34E+03,2.10E-01
5.35E+03,2.10E-01
5.35E+03,2.10E-01
5.35E+03,2.10E-01
5.35E+03,2.10E-01
5.35E+03,2.10E-01
5.35E+03,2.09E-01
5.35E+03,2.09E-01
5.35E+03,2.09E-01
5.35E+03,2.09E-01
5.35E+03,2.09E-01
5.36E+03,2.09E-01
5.36E+03,2.09E-01
5.36E+03,2.09E-01
5.36E+03,2.09E-01
5.36E+03,2.09E-01
5.36E+03,2.09E-01
5.36E+03,2.09E-01
5.36E+03,2.09E-01
5.36E+03,2.09E-01
5.36E+03,2.09E-01
5.37E+03,2.09E-01
5.37E+03,2.09E-01
5.37E+03,2.09E-01
5.37E+03,2.09E-01
5.37E+03,2.09E-01
5.37E+03,2.09E-01
5.37E+03,2.09E-01
5.37E+03,2.09E-01
5.37E+03,2.09E-01
5.37E+03,2.08E-01
5.38E+03,2.08E-01
5.38E+03,2.08E-01
5.38E+03,2.08E-01
5.38E+03,2.08E-01
5.38E+03,2.08E-01
5.38E+03,2.08E-01
5.38E+03,2.08E-01
5.38E+03,2.08E-01
5.38E+03,2.08E-01
5.38E+03,2.08E-01
5.39E+03,2.08E-01
5.39E+03,2.08E-01
5.39E+03,2.08E-01
5.39E+03,2.08E-01
5.39E+03,2.08E-01
5.39E+03,2.08E-01
5.39E+03,2.08E-01
5.39E+03,2.08E-01
5.39E+03,2.08E-01
5.39E+03,2.08E-01
5.40E+03,2.08E-01
5.40E+03,2.08E-01
5.40E+03,2.08E-01
5.40E+03,2.08E-01
5.40E+03,2.08E-01
5.40E+03,2.08E-01
5.40E+03,2.08E-01
5.40E+03,2.08E-01
5.40E+03,2.08E-01
5.40E+03,2.08E-01
5.41E+03,2.08E-01
5.41E+03,2.08E-01
5.41E+03,2.08E-01
5.41E+03,2.08E-01
5.41E+03,2.08E-01
5.41E+03,2.08E-01
5.41E+03,2.08E-01
5.41E+03,2.08E-01
5.41E+03,2.08E-01
5.41E+03,2.08E-01
5.42E+03,2.08E-01
5.42E+03,2.08E-01
5.42E+03,2.08E-01
5.42E+03,2.08E-01
5.42E+03,2.08E-01
5.42E+03,2.08E-01
5.42E+03,2.08E-01
5.42E+03,2.09E-01
5.42E+03,2.09E-01
5.42E+03,2.09E-01
5.43E+03,2.09E-01
5.43E+03,2.09E-01
5.43E+03,2.09E-01
5.43E+03,2.09E-01
5.43E+03,2.09E-01
5.43E+03,2.09E-01
5.43E+03,2.09E-01
5.43E+03,2.09E-01
5.43E+03,2.09E-01
5.43E+03,2.09E-01
5.44E+03,2.09E-01
5.44E+03,2.09E-01
5.44E+03,2.09E-01
5.44E+03,2.09E-01
5.44E+03,2.08E-01
5.44E+03,2.08E-01
5.44E+03,2.08E-01
5.44E+03,2.08E-01
5.44E+03,2.08E-01
5.44E+03,2.08E-01
5.45E+03,2.08E-01
5.45E+03,2.08E-01
5.45E+03,2.08E-01
5.45E+03,2.08E-01
5.45E+03,2.08E-01
5.45E+03,2.08E-01
5.45E+03,2.08E-01
5.45E+03,2.08E-01
5.45E+03,2.08E-01
5.45E+03,2.08E-01
5.46E+03,2.08E-01
5.46E+03,2.08E-01
5.46E+03,2.08E-01
5.46E+03,2.08E-01
5.46E+03,2.08E-01
5.46E+03,2.08E-01
5.46E+03,2.08E-01
5.46E+03,2.08E-01
5.46E+03,2.08E-01
5.46E+03,2.08E-01
5.47E+03,2.08E-01
5.47E+03,2.08E-01
5.47E+03,2.08E-01
5.47E+03,2.08E-01
5.47E+03,2.08E-01
5.47E+03,2.08E-01
5.47E+03,2.07E-01
5.47E+03,2.07E-01
5.47E+03,2.07E-01
5.47E+03,2.07E-01
5.48E+03,2.07E-01
5.48E+03,2.07E-01
5.48E+03,2.07E-01
5.48E+03,2.07E-01
5.48E+03,2.07E-01
5.48E+03,2.07E-01
5.48E+03,2.07E-01
5.48E+03,2.07E-01
5.48E+03,2.07E-01
5.48E+03,2.07E-01
5.49E+03,2.07E-01
5.49E+03,2.07E-01
5.49E+03,2.07E-01
5.49E+03,2.07E-01
5.49E+03,2.07E-01
5.49E+03,2.07E-01
5.49E+03,2.07E-01
5.49E+03,2.07E-01
5.49E+03,2.07E-01
5.49E+03,2.07E-01
5.50E+03,2.07E-01
5.50E+03,2.07E-01
5.50E+03,2.07E-01
5.50E+03,2.07E-01
5.50E+03,2.07E-01
5.50E+03,2.07E-01
5.50E+03,2.07E-01
5.50E+03,2.07E-01
5.50E+03,2.07E-01
5.50E+03,2.08E-01
5.51E+03,2.08E-01
5.51E+03,2.08E-01
5.51E+03,2.08E-01
5.51E+03,2.08E-01
5.51E+03,2.08E-01
5.51E+03,2.08E-01
5.51E+03,2.08E-01
5.51E+03,2.08E-01
5.51E+03,2.08E-01
5.51E+03,2.08E-01
5.52E+03,2.08E-01
5.52E+03,2.08E-01
5.52E+03,2.08E-01
5.52E+03,2.08E-01
5.52E+03,2.08E-01
5.52E+03,2.08E-01
5.52E+03,2.08E-01
5.52E+03,2.08E-01
5.52E+03,2.08E-01
5.52E+03,2.09E-01
5.53E+03,2.09E-01
5.53E+03,2.09E-01
5.53E+03,2.09E-01
5.53E+03,2.09E-01
5.53E+03,2.09E-01
5.53E+03,2.09E-01
5.53E+03,2.09E-01
5.53E+03,2.09E-01
5.53E+03,2.09E-01
5.53E+03,2.09E-01
5.54E+03,2.09E-01
5.54E+03,2.09E-01
5.54E+03,2.09E-01
5.54E+03,2.09E-01
5.54E+03,2.09E-01
5.54E+03,2.09E-01
5.54E+03,2.08E-01
5.54E+03,2.08E-01
5.54E+03,2.08E-01
5.54E+03,2.08E-01
5.55E+03,2.08E-01
5.55E+03,2.08E-01
5.55E+03,2.08E-01
5.55E+03,2.08E-01
5.55E+03,2.08E-01
5.55E+03,2.07E-01
5.55E+03,2.07E-01
5.55E+03,2.07E-01
5.55E+03,2.07E-01
5.55E+03,2.07E-01
5.56E+03,2.07E-01
5.56E+03,2.06E-01
5.56E+03,2.06E-01
5.56E+03,2.06E-01
5.56E+03,2.06E-01
5.56E+03,2.06E-01
5.56E+03,2.06E-01
5.56E+03,2.06E-01
5.56E+03,2.06E-01
5.56E+03,2.06E-01
5.57E+03,2.05E-01
5.57E+03,2.06E-01
5.57E+03,2.05E-01
5.57E+03,2.05E-01
5.57E+03,2.05E-01
5.57E+03,2.05E-01
5.57E+03,2.05E-01
5.57E+03,2.05E-01
5.57E+03,2.05E-01
5.57E+03,2.05E-01
5.58E+03,2.05E-01
5.58E+03,2.05E-01
5.58E+03,2.05E-01
5.58E+03,2.05E-01
5.58E+03,2.05E-01
5.58E+03,2.05E-01
5.58E+03,2.05E-01
5.58E+03,2.04E-01
5.58E+03,2.04E-01
5.58E+03,2.04E-01
5.59E+03,2.04E-01
5.59E+03,2.04E-01
5.59E+03,2.04E-01
5.59E+03,2.04E-01
5.59E+03,2.04E-01
5.59E+03,2.04E-01
5.59E+03,2.04E-01
5.59E+03,2.03E-01
5.59E+03,2.03E-01
5.59E+03,2.03E-01
5.60E+03,2.03E-01
5.60E+03,2.03E-01
5.60E+03,2.03E-01
5.60E+03,2.03E-01
5.60E+03,2.03E-01
5.60E+03,2.03E-01
5.60E+03,2.03E-01
5.60E+03,2.02E-01
5.60E+03,2.02E-01
5.60E+03,2.02E-01
5.61E+03,2.02E-01
5.61E+03,2.02E-01
5.61E+03,2.02E-01
5.61E+03,2.02E-01
5.61E+03,2.02E-01
5.61E+03,2.02E-01
5.61E+03,2.02E-01
5.61E+03,2.02E-01
5.61E+03,2.02E-01
5.61E+03,2.01E-01
5.62E+03,2.01E-01
5.62E+03,2.01E-01
5.62E+03,2.01E-01
5.62E+03,2.01E-01
5.62E+03,2.00E-01
5.62E+03,2.00E-01
5.62E+03,2.00E-01
5.62E+03,2.00E-01
5.62E+03,2.00E-01
5.62E+03,2.00E-01
5.63E+03,2.00E-01
5.63E+03,1.99E-01
5.63E+03,1.99E-01
5.63E+03,1.99E-01
5.63E+03,1.99E-01
5.63E+03,1.99E-01
5.63E+03,1.99E-01
5.63E+03,1.99E-01
5.63E+03,1.99E-01
5.63E+03,1.98E-01
5.64E+03,1.98E-01
5.64E+03,1.98E-01
5.64E+03,1.98E-01
5.64E+03,1.98E-01
5.64E+03,1.98E-01
5.64E+03,1.98E-01
5.64E+03,1.98E-01
5.64E+03,1.97E-01
5.64E+03,1.98E-01
5.64E+03,1.98E-01
5.65E+03,1.98E-01
5.65E+03,1.98E-01
5.65E+03,1.97E-01
5.65E+03,1.97E-01
5.65E+03,1.97E-01
5.65E+03,1.97E-01
5.65E+03,1.97E-01
5.65E+03,1.97E-01
5.65E+03,1.97E-01
5.65E+03,1.96E-01
5.66E+03,1.96E-01
5.66E+03,1.96E-01
5.66E+03,1.96E-01
5.66E+03,1.96E-01
5.66E+03,1.96E-01
5.66E+03,1.96E-01
5.66E+03,1.96E-01
5.66E+03,1.96E-01
5.66E+03,1.95E-01
5.66E+03,1.95E-01
5.67E+03,1.95E-01
5.67E+03,1.95E-01
5.67E+03,1.95E-01
5.67E+03,1.95E-01
5.67E+03,1.95E-01
5.67E+03,1.95E-01
5.67E+03,1.95E-01
5.67E+03,1.95E-01
5.67E+03,1.95E-01
5.67E+03,1.95E-01
5.68E+03,1.95E-01
5.68E+03,1.95E-01
5.68E+03,1.95E-01
5.68E+03,1.95E-01
5.68E+03,1.95E-01
5.68E+03,1.94E-01
5.68E+03,1.94E-01
5.68E+03,1.94E-01
5.68E+03,1.94E-01
5.68E+03,1.94E-01
5.69E+03,1.94E-01
5.69E+03,1.94E-01
5.69E+03,1.94E-01
5.69E+03,1.93E-01
5.69E+03,1.93E-01
5.69E+03,1.93E-01
5.69E+03,1.93E-01
5.69E+03,1.93E-01
5.69E+03,1.93E-01
5.69E+03,1.93E-01
5.70E+03,1.92E-01
5.70E+03,1.92E-01
5.70E+03,1.92E-01
5.70E+03,1.92E-01
5.70E+03,1.91E-01
5.70E+03,1.92E-01
5.70E+03,1.91E-01
5.70E+03,1.91E-01
5.70E+03,1.91E-01
5.70E+03,1.91E-01
5.71E+03,1.91E-01
5.71E+03,1.91E-01
5.71E+03,1.91E-01
5.71E+03,1.91E-01
5.71E+03,1.91E-01
5.71E+03,1.91E-01
5.71E+03,1.91E-01
5.71E+03,1.91E-01
5.71E+03,1.90E-01
5.71E+03,1.90E-01
5.72E+03,1.90E-01
5.72E+03,1.90E-01
5.72E+03,1.90E-01
5.72E+03,1.90E-01
5.72E+03,1.90E-01
5.72E+03,1.90E-01
5.72E+03,1.90E-01
5.72E+03,1.90E-01
5.72E+03,1.90E-01
5.72E+03,1.90E-01
5.73E+03,1.90E-01
5.73E+03,1.90E-01
5.73E+03,1.90E-01
5.73E+03,1.90E-01
5.73E+03,1.90E-01
5.73E+03,1.90E-01
5.73E+03,1.90E-01
5.73E+03,1.90E-01
5.73E+03,1.89E-01
5.73E+03,1.89E-01
5.74E+03,1.89E-01
5.74E+03,1.89E-01
5.74E+03,1.89E-01
5.74E+03,1.89E-01
5.74E+03,1.89E-01
5.74E+03,1.89E-01
5.74E+03,1.89E-01
5.74E+03,1.89E-01
5.74E+03,1.89E-01
5.74E+03,1.89E-01
5.75E+03,1.89E-01
5.75E+03,1.89E-01
5.75E+03,1.89E-01
5.75E+03,1.89E-01
5.75E+03,1.89E-01
5.75E+03,1.89E-01
5.75E+03,1.88E-01
5.75E+03,1.88E-01
5.75E+03,1.88E-01
5.75E+03,1.88E-01
5.76E+03,1.88E-01
5.76E+03,1.88E-01
5.76E+03,1.88E-01
5.76E+03,1.88E-01
5.76E+03,1.88E-01
5.76E+03,1.88E-01
5.76E+03,1.88E-01
5.76E+03,1.88E-01
5.76E+03,1.88E-01
5.76E+03,1.88E-01
5.77E+03,1.88E-01
5.77E+03,1.88E-01
5.77E+03,1.88E-01
5.77E+03,1.88E-01
5.77E+03,1.88E-01
5.77E+03,1.88E-01
5.77E+03,1.87E-01
5.77E+03,1.87E-01
5.77E+03,1.87E-01
5.77E+03,1.87E-01
5.78E+03,1.87E-01
5.78E+03,1.87E-01
5.78E+03,1.87E-01
5.78E+03,1.87E-01
5.78E+03,1.87E-01
5.78E+03,1.87E-01
5.78E+03,1.87E-01
5.78E+03,1.87E-01
5.78E+03,1.87E-01
5.78E+03,1.87E-01
5.79E+03,1.87E-01
5.79E+03,1.87E-01
5.79E+03,1.87E-01
5.79E+03,1.87E-01
5.79E+03,1.87E-01
5.79E+03,1.87E-01
5.79E+03,1.87E-01
5.79E+03,1.87E-01
5.79E+03,1.87E-01
5.79E+03,1.87E-01
5.80E+03,1.87E-01
5.80E+03,1.87E-01
5.80E+03,1.87E-01
5.80E+03,1.87E-01
5.80E+03,1.87E-01
5.80E+03,1.87E-01
5.80E+03,1.87E-01
5.80E+03,1.87E-01
5.80E+03,1.87E-01
5.80E+03,1.87E-01
5.81E+03,1.87E-01
5.81E+03,1.87E-01
5.81E+03,1.87E-01
5.81E+03,1.87E-01
5.81E+03,1.87E-01
5.81E+03,1.87E-01
5.81E+03,1.87E-01
5.81E+03,1.87E-01
5.81E+03,1.87E-01
5.81E+03,1.87E-01
5.82E+03,1.86E-01
5.82E+03,1.86E-01
5.82E+03,1.86E-01
5.82E+03,1.86E-01
5.82E+03,1.86E-01
5.82E+03,1.86E-01
5.82E+03,1.86E-01
5.82E+03,1.86E-01
5.82E+03,1.86E-01
5.82E+03,1.86E-01
5.83E+03,1.86E-01
5.83E+03,1.86E-01
5.83E+03,1.86E-01
5.83E+03,1.86E-01
5.83E+03,1.86E-01
5.83E+03,1.86E-01
5.83E+03,1.86E-01
5.83E+03,1.86E-01
5.83E+03,1.86E-01
5.83E+03,1.86E-01
5.84E+03,1.86E-01
5.84E+03,1.86E-01
5.84E+03,1.85E-01
5.84E+03,1.85E-01
5.84E+03,1.85E-01
5.84E+03,1.85E-01
5.84E+03,1.85E-01
5.84E+03,1.85E-01
5.84E+03,1.85E-01
5.84E+03,1.85E-01
5.85E+03,1.85E-01
5.85E+03,1.85E-01
5.85E+03,1.85E-01
5.85E+03,1.85E-01
5.85E+03,1.85E-01
5.85E+03,1.85E-01
5.85E+03,1.85E-01
5.85E+03,1.85E-01
5.85E+03,1.85E-01
5.85E+03,1.85E-01
5.86E+03,1.85E-01
5.86E+03,1.85E-01
5.86E+03,1.85E-01
5.86E+03,1.85E-01
5.86E+03,1.84E-01
5.86E+03,1.84E-01
5.86E+03,1.84E-01
5.86E+03,1.84E-01
5.86E+03,1.84E-01
5.86E+03,1.84E-01
5.87E+03,1.84E-01
5.87E+03,1.84E-01
5.87E+03,1.84E-01
5.87E+03,1.84E-01
5.87E+03,1.84E-01
5.87E+03,1.84E-01
5.87E+03,1.84E-01
5.87E+03,1.83E-01
5.87E+03,1.83E-01
5.87E+03,1.83E-01
5.88E+03,1.83E-01
5.88E+03,1.83E-01
5.88E+03,1.83E-01
5.88E+03,1.83E-01
5.88E+03,1.83E-01
5.88E+03,1.83E-01
5.88E+03,1.83E-01
5.88E+03,1.83E-01
5.88E+03,1.83E-01
5.88E+03,1.83E-01
5.89E+03,1.83E-01
5.89E+03,1.83E-01
5.89E+03,1.83E-01
5.89E+03,1.83E-01
5.89E+03,1.83E-01
5.89E+03,1.83E-01
5.89E+03,1.83E-01
5.89E+03,1.83E-01
5.89E+03,1.83E-01
5.89E+03,1.83E-01
5.90E+03,1.83E-01
5.90E+03,1.83E-01
5.90E+03,1.83E-01
5.90E+03,1.83E-01
5.90E+03,1.83E-01
5.90E+03,1.82E-01
5.90E+03,1.82E-01
5.90E+03,1.82E-01
5.90E+03,1.82E-01
5.90E+03,1.82E-01
5.91E+03,1.82E-01
5.91E+03,1.82E-01
5.91E+03,1.82E-01
5.91E+03,1.82E-01
5.91E+03,1.82E-01
5.91E+03,1.82E-01
5.91E+03,1.82E-01
5.91E+03,1.82E-01
5.91E+03,1.81E-01
5.91E+03,1.81E-01
5.92E+03,1.81E-01
5.92E+03,1.81E-01
5.92E+03,1.81E-01
5.92E+03,1.81E-01
5.92E+03,1.81E-01
5.92E+03,1.81E-01
5.92E+03,1.81E-01
5.92E+03,1.81E-01
5.92E+03,1.81E-01
5.92E+03,1.81E-01
5.93E+03,1.81E-01
5.93E+03,1.81E-01
5.93E+03,1.81E-01
5.93E+03,1.81E-01
5.93E+03,1.81E-01
5.93E+03,1.81E-01
5.93E+03,1.81E-01
5.93E+03,1.81E-01
5.93E+03,1.81E-01
5.93E+03,1.81E-01
5.94E+03,1.81E-01
5.94E+03,1.81E-01
5.94E+03,1.81E-01
5.94E+03,1.81E-01
5.94E+03,1.81E-01
5.94E+03,1.81E-01
5.94E+03,1.81E-01
5.94E+03,1.80E-01
5.94E+03,1.80E-01
5.94E+03,1.80E-01
5.95E+03,1.80E-01
5.95E+03,1.80E-01
5.95E+03,1.80E-01
5.95E+03,1.79E-01
5.95E+03,1.79E-01
5.95E+03,1.79E-01
5.95E+03,1.79E-01
5.95E+03,1.79E-01
5.95E+03,1.79E-01
5.95E+03,1.79E-01
5.96E+03,1.78E-01
5.96E+03,1.78E-01
5.96E+03,1.78E-01
5.96E+03,1.78E-01
5.96E+03,1.78E-01
5.96E+03,1.78E-01
5.96E+03,1.78E-01
5.96E+03,1.78E-01
5.96E+03,1.78E-01
5.96E+03,1.77E-01
5.97E+03,1.77E-01
5.97E+03,1.77E-01
5.97E+03,1.77E-01
5.97E+03,1.77E-01
5.97E+03,1.77E-01
5.97E+03,1.76E-01
5.97E+03,1.76E-01
5.97E+03,1.76E-01
5.97E+03,1.76E-01
5.97E+03,1.76E-01
5.98E+03,1.76E-01
5.98E+03,1.76E-01
5.98E+03,1.76E-01
5.98E+03,1.76E-01
5.98E+03,1.76E-01
5.98E+03,1.76E-01
5.98E+03,1.76E-01
5.98E+03,1.76E-01
5.98E+03,1.76E-01
5.98E+03,1.76E-01
5.99E+03,1.76E-01
5.99E+03,1.76E-01
5.99E+03,1.75E-01
5.99E+03,1.75E-01
5.99E+03,1.75E-01
5.99E+03,1.75E-01
5.99E+03,1.75E-01
5.99E+03,1.75E-01
5.99E+03,1.75E-01
5.99E+03,1.75E-01
6.00E+03,1.75E-01
6.00E+03,1.75E-01
6.00E+03,1.75E-01
6.00E+03,1.75E-01
6.00E+03,1.74E-01
6.00E+03,1.74E-01
6.00E+03,1.74E-01
6.00E+03,1.74E-01
6.00E+03,1.74E-01
6.00E+03,1.74E-01
6.01E+03,1.74E-01
6.01E+03,1.74E-01
6.01E+03,1.74E-01
6.01E+03,1.74E-01
6.01E+03,1.73E-01
6.01E+03,1.73E-01
6.01E+03,1.73E-01
6.01E+03,1.73E-01
6.01E+03,1.73E-01
6.01E+03,1.73E-01
6.02E+03,1.73E-01
6.02E+03,1.73E-01
6.02E+03,1.73E-01
6.02E+03,1.73E-01
6.02E+03,1.73E-01
6.02E+03,1.73E-01
6.02E+03,1.72E-01
6.02E+03,1.72E-01
6.02E+03,1.72E-01
6.02E+03,1.72E-01
6.03E+03,1.73E-01
6.03E+03,1.72E-01
6.03E+03,1.72E-01
6.03E+03,1.72E-01
6.03E+03,1.72E-01
6.03E+03,1.72E-01
6.03E+03,1.72E-01
6.03E+03,1.72E-01
6.03E+03,1.72E-01
6.03E+03,1.72E-01
6.04E+03,1.72E-01
6.04E+03,1.72E-01
6.04E+03,1.72E-01
6.04E+03,1.72E-01
6.04E+03,1.72E-01
6.04E+03,1.72E-01
6.04E+03,1.72E-01
6.04E+03,1.72E-01
6.04E+03,1.72E-01
6.04E+03,1.72E-01
6.05E+03,1.72E-01
6.05E+03,1.72E-01
6.05E+03,1.72E-01
6.05E+03,1.72E-01
6.05E+03,1.72E-01
6.05E+03,1.72E-01
6.05E+03,1.72E-01
6.05E+03,1.72E-01
6.05E+03,1.71E-01
6.05E+03,1.71E-01
6.06E+03,1.71E-01
6.06E+03,1.71E-01
6.06E+03,1.71E-01
6.06E+03,1.71E-01
6.06E+03,1.71E-01
6.06E+03,1.71E-01
6.06E+03,1.71E-01
6.06E+03,1.71E-01
6.06E+03,1.71E-01
6.06E+03,1.71E-01
6.07E+03,1.70E-01
6.07E+03,1.70E-01
6.07E+03,1.70E-01
6.07E+03,1.70E-01
6.07E+03,1.70E-01
6.07E+03,1.70E-01
6.07E+03,1.70E-01
6.07E+03,1.70E-01
6.07E+03,1.69E-01
6.07E+03,1.69E-01
6.08E+03,1.69E-01
6.08E+03,1.69E-01
6.08E+03,1.69E-01
6.08E+03,1.69E-01
6.08E+03,1.69E-01
6.08E+03,1.69E-01
6.08E+03,1.69E-01
6.08E+03,1.68E-01
6.08E+03,1.68E-01
6.08E+03,1.68E-01
6.09E+03,1.68E-01
6.09E+03,1.68E-01
6.09E+03,1.67E-01
6.09E+03,1.67E-01
6.09E+03,1.67E-01
6.09E+03,1.67E-01
6.09E+03,1.67E-01
6.09E+03,1.67E-01
6.09E+03,1.67E-01
6.09E+03,1.66E-01
6.10E+03,1.66E-01
6.10E+03,1.66E-01
6.10E+03,1.66E-01
6.10E+03,1.66E-01
6.10E+03,1.66E-01
6.10E+03,1.65E-01
6.10E+03,1.65E-01
6.10E+03,1.65E-01
6.10E+03,1.65E-01
6.10E+03,1.65E-01
6.11E+03,1.65E-01
6.11E+03,1.65E-01
6.11E+03,1.64E-01
6.11E+03,1.64E-01
6.11E+03,1.64E-01
6.11E+03,1.64E-01
6.11E+03,1.64E-01
6.11E+03,1.64E-01
6.11E+03,1.64E-01
6.11E+03,1.64E-01
6.12E+03,1.64E-01
6.12E+03,1.64E-01
6.12E+03,1.64E-01
6.12E+03,1.64E-01
6.12E+03,1.64E-01
6.12E+03,1.63E-01
6.12E+03,1.63E-01
6.12E+03,1.63E-01
6.12E+03,1.63E-01
6.12E+03,1.63E-01
6.13E+03,1.63E-01
6.13E+03,1.63E-01
6.13E+03,1.63E-01
6.13E+03,1.63E-01
6.13E+03,1.63E-01
6.13E+03,1.62E-01
6.13E+03,1.62E-01
6.13E+03,1.62E-01
6.13E+03,1.62E-01
6.13E+03,1.62E-01
6.14E+03,1.62E-01
6.14E+03,1.62E-01
6.14E+03,1.62E-01
6.14E+03,1.62E-01
6.14E+03,1.62E-01
6.14E+03,1.62E-01
6.14E+03,1.62E-01
6.14E+03,1.62E-01
6.14E+03,1.61E-01
6.14E+03,1.61E-01
6.15E+03,1.61E-01
6.15E+03,1.61E-01
6.15E+03,1.61E-01
6.15E+03,1.61E-01
6.15E+03,1.61E-01
6.15E+03,1.61E-01
6.15E+03,1.61E-01
6.15E+03,1.61E-01
6.15E+03,1.60E-01
6.15E+03,1.60E-01
6.16E+03,1.60E-01
6.16E+03,1.60E-01
6.16E+03,1.60E-01
6.16E+03,1.60E-01
6.16E+03,1.60E-01
6.16E+03,1.60E-01
6.16E+03,1.60E-01
6.16E+03,1.60E-01
6.16E+03,1.60E-01
6.16E+03,1.60E-01
6.17E+03,1.60E-01
6.17E+03,1.60E-01
6.17E+03,1.60E-01
6.17E+03,1.60E-01
6.17E+03,1.60E-01
6.17E+03,1.60E-01
6.17E+03,1.60E-01
6.17E+03,1.60E-01
6.17E+03,1.60E-01
6.17E+03,1.60E-01
6.18E+03,1.60E-01
6.18E+03,1.60E-01
6.18E+03,1.60E-01
6.18E+03,1.60E-01
6.18E+03,1.59E-01
6.18E+03,1.59E-01
6.18E+03,1.59E-01
6.18E+03,1.59E-01
6.18E+03,1.59E-01
6.18E+03,1.59E-01
6.19E+03,1.59E-01
6.19E+03,1.59E-01
6.19E+03,1.59E-01
6.19E+03,1.59E-01
6.19E+03,1.59E-01
6.19E+03,1.59E-01
6.19E+03,1.59E-01
6.19E+03,1.59E-01
6.19E+03,1.59E-01
6.19E+03,1.59E-01
6.20E+03,1.59E-01
6.20E+03,1.59E-01
6.20E+03,1.59E-01
6.20E+03,1.59E-01
6.20E+03,1.59E-01
6.20E+03,1.59E-01
6.20E+03,1.59E-01
6.20E+03,1.58E-01
6.20E+03,1.58E-01
6.20E+03,1.58E-01
6.21E+03,1.58E-01
6.21E+03,1.58E-01
6.21E+03,1.58E-01
6.21E+03,1.58E-01
6.21E+03,1.58E-01
6.21E+03,1.58E-01
6.21E+03,1.57E-01
6.21E+03,1.57E-01
6.21E+03,1.57E-01
6.21E+03,1.57E-01
6.22E+03,1.57E-01
6.22E+03,1.57E-01
6.22E+03,1.57E-01
6.22E+03,1.56E-01
6.22E+03,1.56E-01
6.22E+03,1.56E-01
6.22E+03,1.56E-01
6.22E+03,1.56E-01
6.22E+03,1.56E-01
6.22E+03,1.56E-01
6.23E+03,1.56E-01
6.23E+03,1.56E-01
6.23E+03,1.56E-01
6.23E+03,1.56E-01
6.23E+03,1.56E-01
6.23E+03,1.56E-01
6.23E+03,1.56E-01
6.23E+03,1.56E-01
6.23E+03,1.56E-01
6.23E+03,1.56E-01
6.24E+03,1.55E-01
6.24E+03,1.56E-01
6.24E+03,1.55E-01
6.24E+03,1.55E-01
6.24E+03,1.55E-01
6.24E+03,1.55E-01
6.24E+03,1.55E-01
6.24E+03,1.55E-01
6.24E+03,1.55E-01
6.24E+03,1.55E-01
6.25E+03,1.55E-01
6.25E+03,1.55E-01
6.25E+03,1.55E-01
6.25E+03,1.55E-01
6.25E+03,1.55E-01
6.25E+03,1.55E-01
6.25E+03,1.55E-01
6.25E+03,1.55E-01
6.25E+03,1.55E-01
6.25E+03,1.55E-01
6.26E+03,1.54E-01
6.26E+03,1.54E-01
6.26E+03,1.54E-01
6.26E+03,1.54E-01
6.26E+03,1.54E-01
6.26E+03,1.54E-01
6.26E+03,1.54E-01
6.26E+03,1.54E-01
6.26E+03,1.53E-01
6.26E+03,1.53E-01
6.27E+03,1.53E-01
6.27E+03,1.53E-01
6.27E+03,1.53E-01
6.27E+03,1.53E-01
6.27E+03,1.53E-01
6.27E+03,1.53E-01
6.27E+03,1.53E-01
6.27E+03,1.53E-01
6.27E+03,1.53E-01
6.27E+03,1.53E-01
6.28E+03,1.53E-01
6.28E+03,1.53E-01
6.28E+03,1.53E-01
6.28E+03,1.53E-01
6.28E+03,1.53E-01
6.28E+03,1.53E-01
6.28E+03,1.53E-01
6.28E+03,1.52E-01
6.28E+03,1.52E-01
6.28E+03,1.52E-01
6.29E+03,1.52E-01
6.29E+03,1.52E-01
6.29E+03,1.52E-01
6.29E+03,1.52E-01
6.29E+03,1.52E-01
6.29E+03,1.52E-01
6.29E+03,1.52E-01
6.29E+03,1.52E-01
6.29E+03,1.51E-01
6.29E+03,1.51E-01
6.30E+03,1.51E-01
6.30E+03,1.51E-01
6.30E+03,1.51E-01
6.30E+03,1.51E-01
6.30E+03,1.51E-01
6.30E+03,1.51E-01
6.30E+03,1.51E-01
6.30E+03,1.51E-01
6.30E+03,1.51E-01
6.30E+03,1.51E-01
6.31E+03,1.51E-01
6.31E+03,1.51E-01
6.31E+03,1.51E-01
6.31E+03,1.51E-01
6.31E+03,1.51E-01
6.31E+03,1.51E-01
6.31E+03,1.51E-01
6.31E+03,1.51E-01
6.31E+03,1.51E-01
6.31E+03,1.50E-01
6.32E+03,1.51E-01
6.32E+03,1.50E-01
6.32E+03,1.50E-01
6.32E+03,1.50E-01
6.32E+03,1.50E-01
6.32E+03,1.50E-01
6.32E+03,1.51E-01
6.32E+03,1.50E-01
6.32E+03,1.50E-01
6.32E+03,1.50E-01
6.33E+03,1.50E-01
6.33E+03,1.50E-01
6.33E+03,1.50E-01
6.33E+03,1.50E-01
6.33E+03,1.50E-01
6.33E+03,1.50E-01
6.33E+03,1.50E-01
6.33E+03,1.50E-01
6.33E+03,1.50E-01
6.33E+03,1.50E-01
6.34E+03,1.50E-01
6.34E+03,1.50E-01
6.34E+03,1.49E-01
6.34E+03,1.49E-01
6.34E+03,1.49E-01
6.34E+03,1.49E-01
6.34E+03,1.49E-01
6.34E+03,1.49E-01
6.34E+03,1.49E-01
6.34E+03,1.49E-01
6.35E+03,1.48E-01
6.35E+03,1.48E-01
6.35E+03,1.48E-01
6.35E+03,1.48E-01
6.35E+03,1.48E-01
6.35E+03,1.48E-01
6.35E+03,1.48E-01
6.35E+03,1.47E-01
6.35E+03,1.47E-01
6.35E+03,1.47E-01
6.36E+03,1.47E-01
6.36E+03,1.47E-01
6.36E+03,1.47E-01
6.36E+03,1.47E-01
6.36E+03,1.47E-01
6.36E+03,1.47E-01
6.36E+03,1.47E-01
6.36E+03,1.46E-01
6.36E+03,1.46E-01
6.36E+03,1.46E-01
6.37E+03,1.46E-01
6.37E+03,1.46E-01
6.37E+03,1.46E-01
6.37E+03,1.46E-01
6.37E+03,1.46E-01
6.37E+03,1.46E-01
6.37E+03,1.46E-01
6.37E+03,1.46E-01
6.37E+03,1.46E-01
6.37E+03,1.46E-01
6.38E+03,1.46E-01
6.38E+03,1.46E-01
6.38E+03,1.46E-01
6.38E+03,1.46E-01
6.38E+03,1.45E-01
6.38E+03,1.45E-01
6.38E+03,1.45E-01
6.38E+03,1.45E-01
6.38E+03,1.45E-01
6.38E+03,1.45E-01
6.39E+03,1.45E-01
6.39E+03,1.45E-01
6.39E+03,1.45E-01
6.39E+03,1.45E-01
6.39E+03,1.45E-01
6.39E+03,1.45E-01
6.39E+03,1.45E-01
6.39E+03,1.45E-01
6.39E+03,1.44E-01
6.39E+03,1.44E-01
6.40E+03,1.44E-01
6.40E+03,1.44E-01
6.40E+03,1.44E-01
6.40E+03,1.44E-01
6.40E+03,1.44E-01
6.40E+03,1.44E-01
6.40E+03,1.44E-01
6.40E+03,1.44E-01
6.40E+03,1.43E-01
6.40E+03,1.43E-01
6.41E+03,1.43E-01
6.41E+03,1.43E-01
6.41E+03,1.43E-01
6.41E+03,1.43E-01
6.41E+03,1.42E-01
6.41E+03,1.42E-01
6.41E+03,1.42E-01
6.41E+03,1.42E-01
6.41E+03,1.42E-01
6.41E+03,1.42E-01
6.42E+03,1.42E-01
6.42E+03,1.42E-01
6.42E+03,1.42E-01
6.42E+03,1.42E-01
6.42E+03,1.42E-01
6.42E+03,1.42E-01
6.42E+03,1.41E-01
6.42E+03,1.41E-01
6.42E+03,1.41E-01
6.42E+03,1.41E-01
6.43E+03,1.41E-01
6.43E+03,1.41E-01
6.43E+03,1.41E-01
6.43E+03,1.40E-01
6.43E+03,1.40E-01
6.43E+03,1.40E-01
6.43E+03,1.40E-01
6.43E+03,1.40E-01
6.43E+03,1.40E-01
6.43E+03,1.40E-01
6.44E+03,1.40E-01
6.44E+03,1.40E-01
6.44E+03,1.39E-01
6.44E+03,1.39E-01
6.44E+03,1.39E-01
6.44E+03,1.39E-01
6.44E+03,1.39E-01
6.44E+03,1.39E-01
6.44E+03,1.39E-01
6.44E+03,1.38E-01
6.45E+03,1.38E-01
6.45E+03,1.38E-01
6.45E+03,1.38E-01
6.45E+03,1.38E-01
6.45E+03,1.38E-01
6.45E+03,1.38E-01
6.45E+03,1.38E-01
6.45E+03,1.38E-01
6.45E+03,1.38E-01
6.45E+03,1.39E-01
6.46E+03,1.38E-01
6.46E+03,1.38E-01
6.46E+03,1.38E-01
6.46E+03,1.38E-01
6.46E+03,1.38E-01
6.46E+03,1.38E-01
6.46E+03,1.38E-01
6.46E+03,1.38E-01
6.46E+03,1.38E-01
6.46E+03,1.38E-01
6.47E+03,1.38E-01
6.47E+03,1.38E-01
6.47E+03,1.38E-01
6.47E+03,1.38E-01
6.47E+03,1.38E-01
6.47E+03,1.38E-01
6.47E+03,1.37E-01
6.47E+03,1.37E-01
6.47E+03,1.37E-01
6.47E+03,1.37E-01
6.48E+03,1.37E-01
6.48E+03,1.37E-01
6.48E+03,1.37E-01
6.48E+03,1.37E-01
6.48E+03,1.37E-01
6.48E+03,1.36E-01
6.48E+03,1.36E-01
6.48E+03,1.36E-01
6.48E+03,1.36E-01
6.48E+03,1.36E-01
6.49E+03,1.36E-01
6.49E+03,1.36E-01
6.49E+03,1.36E-01
6.49E+03,1.36E-01
6.49E+03,1.36E-01
6.49E+03,1.35E-01
6.49E+03,1.35E-01
6.49E+03,1.35E-01
6.49E+03,1.35E-01
6.49E+03,1.35E-01
6.50E+03,1.35E-01
6.50E+03,1.35E-01
6.50E+03,1.35E-01
6.50E+03,1.35E-01
6.50E+03,1.35E-01
6.50E+03,1.34E-01
6.50E+03,1.34E-01
6.50E+03,1.34E-01
6.50E+03,1.34E-01
6.50E+03,1.34E-01
6.51E+03,1.34E-01
6.51E+03,1.34E-01
6.51E+03,1.34E-01
6.51E+03,1.34E-01
6.51E+03,1.34E-01
6.51E+03,1.33E-01
6.51E+03,1.33E-01
6.51E+03,1.33E-01
6.51E+03,1.33E-01
6.51E+03,1.33E-01
6.52E+03,1.33E-01
6.52E+03,1.33E-01
6.52E+03,1.33E-01
6.52E+03,1.33E-01
6.52E+03,1.33E-01
6.52E+03,1.33E-01
6.52E+03,1.33E-01
6.52E+03,1.33E-01
6.52E+03,1.33E-01
6.52E+03,1.32E-01
6.53E+03,1.32E-01
6.53E+03,1.33E-01
6.53E+03,1.33E-01
6.53E+03,1.33E-01
6.53E+03,1.33E-01
6.53E+03,1.33E-01
6.53E+03,1.33E-01
6.53E+03,1.33E-01
6.53E+03,1.33E-01
6.53E+03,1.33E-01
6.54E+03,1.33E-01
6.54E+03,1.32E-01
6.54E+03,1.32E-01
6.54E+03,1.32E-01
6.54E+03,1.32E-01
6.54E+03,1.32E-01
6.54E+03,1.32E-01
6.54E+03,1.32E-01
6.54E+03,1.32E-01
6.54E+03,1.32E-01
6.55E+03,1.32E-01
6.55E+03,1.32E-01
6.55E+03,1.32E-01
6.55E+03,1.32E-01
6.55E+03,1.32E-01
6.55E+03,1.32E-01
6.55E+03,1.32E-01
6.55E+03,1.32E-01
6.55E+03,1.32E-01
6.55E+03,1.32E-01
6.56E+03,1.32E-01
6.56E+03,1.32E-01
6.56E+03,1.32E-01
6.56E+03,1.32E-01
6.56E+03,1.32E-01
6.56E+03,1.31E-01
6.56E+03,1.31E-01
6.56E+03,1.31E-01
6.56E+03,1.31E-01
6.56E+03,1.31E-01
6.57E+03,1.31E-01
6.57E+03,1.31E-01
6.57E+03,1.31E-01
6.57E+03,1.31E-01
6.57E+03,1.31E-01
6.57E+03,1.31E-01
6.57E+03,1.31E-01
6.57E+03,1.31E-01
6.57E+03,1.31E-01
6.57E+03,1.31E-01
6.58E+03,1.30E-01
6.58E+03,1.30E-01
6.58E+03,1.30E-01
6.58E+03,1.30E-01
6.58E+03,1.30E-01
6.58E+03,1.30E-01
6.58E+03,1.30E-01
6.58E+03,1.30E-01
6.58E+03,1.30E-01
6.58E+03,1.29E-01
6.59E+03,1.29E-01
6.59E+03,1.30E-01
6.59E+03,1.30E-01
6.59E+03,1.29E-01
6.59E+03,1.29E-01
6.59E+03,1.29E-01
6.59E+03,1.29E-01
6.59E+03,1.29E-01
6.59E+03,1.29E-01
6.59E+03,1.29E-01
6.60E+03,1.29E-01
6.60E+03,1.29E-01
6.60E+03,1.29E-01
6.60E+03,1.29E-01
6.60E+03,1.29E-01
6.60E+03,1.29E-01
6.60E+03,1.29E-01
6.60E+03,1.29E-01
6.60E+03,1.29E-01
6.60E+03,1.29E-01
6.61E+03,1.29E-01
6.61E+03,1.29E-01
6.61E+03,1.29E-01
6.61E+03,1.29E-01
6.61E+03,1.29E-01
6.61E+03,1.29E-01
6.61E+03,1.29E-01
6.61E+03,1.29E-01
6.61E+03,1.29E-01
6.61E+03,1.29E-01
6.62E+03,1.29E-01
6.62E+03,1.29E-01
6.62E+03,1.29E-01
6.62E+03,1.29E-01
6.62E+03,1.29E-01
6.62E+03,1.28E-01
6.62E+03,1.28E-01
6.62E+03,1.28E-01
6.62E+03,1.28E-01
6.62E+03,1.28E-01
6.63E+03,1.28E-01
6.63E+03,1.28E-01
6.63E+03,1.28E-01
6.63E+03,1.28E-01
6.63E+03,1.28E-01
6.63E+03,1.28E-01
6.63E+03,1.28E-01
6.63E+03,1.28E-01
6.63E+03,1.28E-01
6.63E+03,1.28E-01
6.64E+03,1.28E-01
6.64E+03,1.28E-01
6.64E+03,1.28E-01
6.64E+03,1.28E-01
6.64E+03,1.28E-01
6.64E+03,1.28E-01
6.64E+03,1.27E-01
6.64E+03,1.27E-01
6.64E+03,1.27E-01
6.64E+03,1.27E-01
6.65E+03,1.27E-01
6.65E+03,1.27E-01
6.65E+03,1.27E-01
6.65E+03,1.27E-01
6.65E+03,1.27E-01
6.65E+03,1.27E-01
6.65E+03,1.27E-01
6.65E+03,1.27E-01
6.65E+03,1.27E-01
6.65E+03,1.27E-01
6.66E+03,1.27E-01
6.66E+03,1.27E-01
6.66E+03,1.27E-01
6.66E+03,1.27E-01
6.66E+03,1.27E-01
6.66E+03,1.27E-01
6.66E+03,1.27E-01
6.66E+03,1.27E-01
6.66E+03,1.27E-01
6.66E+03,1.27E-01
6.67E+03,1.27E-01
6.67E+03,1.27E-01
6.67E+03,1.27E-01
6.67E+03,1.27E-01
6.67E+03,1.27E-01
6.67E+03,1.27E-01
6.67E+03,1.27E-01
6.67E+03,1.27E-01
6.67E+03,1.27E-01
6.67E+03,1.27E-01
6.68E+03,1.27E-01
6.68E+03,1.27E-01
6.68E+03,1.27E-01
6.68E+03,1.27E-01
6.68E+03,1.27E-01
6.68E+03,1.27E-01
6.68E+03,1.27E-01
6.68E+03,1.27E-01
6.68E+03,1.27E-01
6.68E+03,1.28E-01
6.69E+03,1.28E-01
6.69E+03,1.28E-01
6.69E+03,1.28E-01
6.69E+03,1.28E-01
6.69E+03,1.28E-01
6.69E+03,1.28E-01
6.69E+03,1.28E-01
6.69E+03,1.28E-01
6.69E+03,1.28E-01
6.69E+03,1.28E-01
6.70E+03,1.28E-01
6.70E+03,1.28E-01
6.70E+03,1.28E-01
6.70E+03,1.28E-01
6.70E+03,1.28E-01
6.70E+03,1.28E-01
6.70E+03,1.28E-01
6.70E+03,1.28E-01
6.70E+03,1.28E-01
6.70E+03,1.28E-01
6.71E+03,1.28E-01
6.71E+03,1.28E-01
6.71E+03,1.28E-01
6.71E+03,1.29E-01
6.71E+03,1.29E-01
6.71E+03,1.29E-01
6.71E+03,1.29E-01
6.71E+03,1.29E-01
6.71E+03,1.29E-01
6.71E+03,1.29E-01
6.72E+03,1.29E-01
6.72E+03,1.29E-01
6.72E+03,1.29E-01
6.72E+03,1.29E-01
6.72E+03,1.29E-01
6.72E+03,1.29E-01
6.72E+03,1.29E-01
6.72E+03,1.29E-01
6.72E+03,1.29E-01
6.72E+03,1.29E-01
6.73E+03,1.29E-01
6.73E+03,1.29E-01
6.73E+03,1.29E-01
6.73E+03,1.29E-01
6.73E+03,1.29E-01
6.73E+03,1.29E-01
6.73E+03,1.29E-01
6.73E+03,1.29E-01
6.73E+03,1.29E-01
6.73E+03,1.29E-01
6.74E+03,1.29E-01
6.74E+03,1.29E-01
6.74E+03,1.29E-01
6.74E+03,1.29E-01
6.74E+03,1.29E-01
6.74E+03,1.29E-01
6.74E+03,1.29E-01
6.74E+03,1.29E-01
6.74E+03,1.29E-01
6.74E+03,1.29E-01
6.75E+03,1.29E-01
6.75E+03,1.29E-01
6.75E+03,1.29E-01
6.75E+03,1.29E-01
6.75E+03,1.29E-01
6.75E+03,1.29E-01
6.75E+03,1.29E-01
6.75E+03,1.29E-01
6.75E+03,1.29E-01
6.75E+03,1.29E-01
6.76E+03,1.29E-01
6.76E+03,1.29E-01
6.76E+03,1.29E-01
6.76E+03,1.29E-01
6.76E+03,1.29E-01
6.76E+03,1.28E-01
6.76E+03,1.28E-01
6.76E+03,1.28E-01
6.76E+03,1.28E-01
6.76E+03,1.28E-01
6.77E+03,1.28E-01
6.77E+03,1.28E-01
6.77E+03,1.28E-01
6.77E+03,1.28E-01
6.77E+03,1.28E-01
6.77E+03,1.28E-01
6.77E+03,1.28E-01
6.77E+03,1.28E-01
6.77E+03,1.28E-01
6.77E+03,1.28E-01
6.78E+03,1.28E-01
6.78E+03,1.28E-01
6.78E+03,1.28E-01
6.78E+03,1.28E-01
6.78E+03,1.28E-01
6.78E+03,1.28E-01
6.78E+03,1.28E-01
6.78E+03,1.28E-01
6.78E+03,1.28E-01
6.78E+03,1.28E-01
6.79E+03,1.28E-01
6.79E+03,1.28E-01
6.79E+03,1.28E-01
6.79E+03,1.28E-01
6.79E+03,1.28E-01
6.79E+03,1.28E-01
6.79E+03,1.28E-01
6.79E+03,1.28E-01
6.79E+03,1.28E-01
6.79E+03,1.28E-01
6.80E+03,1.28E-01
6.80E+03,1.28E-01
6.80E+03,1.28E-01
6.80E+03,1.28E-01
6.80E+03,1.28E-01
6.80E+03,1.28E-01
6.80E+03,1.28E-01
6.80E+03,1.28E-01
6.80E+03,1.28E-01
6.80E+03,1.28E-01
6.81E+03,1.28E-01
6.81E+03,1.28E-01
6.81E+03,1.28E-01
6.81E+03,1.28E-01
6.81E+03,1.28E-01
6.81E+03,1.28E-01
6.81E+03,1.28E-01
6.81E+03,1.28E-01
6.81E+03,1.28E-01
6.81E+03,1.28E-01
6.82E+03,1.28E-01
6.82E+03,1.28E-01
6.82E+03,1.27E-01
6.82E+03,1.27E-01
6.82E+03,1.27E-01
6.82E+03,1.27E-01
6.82E+03,1.27E-01
6.82E+03,1.27E-01
6.82E+03,1.27E-01
6.82E+03,1.27E-01
6.83E+03,1.27E-01
6.83E+03,1.27E-01
6.83E+03,1.27E-01
6.83E+03,1.27E-01
6.83E+03,1.27E-01
6.83E+03,1.27E-01
6.83E+03,1.27E-01
6.83E+03,1.27E-01
6.83E+03,1.27E-01
6.83E+03,1.27E-01
6.84E+03,1.27E-01
6.84E+03,1.27E-01
6.84E+03,1.26E-01
6.84E+03,1.26E-01
6.84E+03,1.26E-01
6.84E+03,1.26E-01
6.84E+03,1.26E-01
6.84E+03,1.26E-01
6.84E+03,1.26E-01
6.84E+03,1.26E-01
6.85E+03,1.26E-01
6.85E+03,1.26E-01
6.85E+03,1.26E-01
6.85E+03,1.26E-01
6.85E+03,1.26E-01
6.85E+03,1.26E-01
6.85E+03,1.25E-01
6.85E+03,1.25E-01
6.85E+03,1.25E-01
6.85E+03,1.25E-01
6.86E+03,1.25E-01
6.86E+03,1.25E-01
6.86E+03,1.25E-01
6.86E+03,1.25E-01
6.86E+03,1.25E-01
6.86E+03,1.25E-01
6.86E+03,1.25E-01
6.86E+03,1.25E-01
6.86E+03,1.25E-01
6.86E+03,1.25E-01
6.87E+03,1.25E-01
6.87E+03,1.25E-01
6.87E+03,1.25E-01
6.87E+03,1.25E-01
6.87E+03,1.25E-01
6.87E+03,1.25E-01
6.87E+03,1.25E-01
6.87E+03,1.24E-01
6.87E+03,1.24E-01
6.87E+03,1.24E-01
6.88E+03,1.24E-01
6.88E+03,1.24E-01
6.88E+03,1.24E-01
6.88E+03,1.24E-01
6.88E+03,1.24E-01
6.88E+03,1.24E-01
6.88E+03,1.24E-01
6.88E+03,1.24E-01
6.88E+03,1.24E-01
6.88E+03,1.24E-01
6.89E+03,1.24E-01
6.89E+03,1.24E-01
6.89E+03,1.24E-01
6.89E+03,1.24E-01
6.89E+03,1.23E-01
6.89E+03,1.23E-01
6.89E+03,1.23E-01
6.89E+03,1.23E-01
6.89E+03,1.23E-01
6.89E+03,1.23E-01
6.90E+03,1.23E-01
6.90E+03,1.23E-01
6.90E+03,1.23E-01
6.90E+03,1.23E-01
6.90E+03,1.23E-01
6.90E+03,1.23E-01
6.90E+03,1.23E-01
6.90E+03,1.23E-01
6.90E+03,1.23E-01
6.90E+03,1.23E-01
6.91E+03,1.23E-01
6.91E+03,1.23E-01
6.91E+03,1.23E-01
6.91E+03,1.23E-01
6.91E+03,1.23E-01
6.91E+03,1.23E-01
6.91E+03,1.22E-01
6.91E+03,1.22E-01
6.91E+03,1.22E-01
6.91E+03,1.22E-01
6.92E+03,1.22E-01
6.92E+03,1.22E-01
6.92E+03,1.22E-01
6.92E+03,1.22E-01
6.92E+03,1.22E-01
6.92E+03,1.22E-01
6.92E+03,1.22E-01
6.92E+03,1.22E-01
6.92E+03,1.22E-01
6.92E+03,1.22E-01
6.93E+03,1.22E-01
6.93E+03,1.22E-01
6.93E+03,1.22E-01
6.93E+03,1.21E-01
6.93E+03,1.21E-01
6.93E+03,1.21E-01
6.93E+03,1.21E-01
6.93E+03,1.21E-01
6.93E+03,1.21E-01
6.93E+03,1.21E-01
6.94E+03,1.21E-01
6.94E+03,1.21E-01
6.94E+03,1.21E-01
6.94E+03,1.21E-01
6.94E+03,1.21E-01
6.94E+03,1.21E-01
6.94E+03,1.21E-01
6.94E+03,1.21E-01
6.94E+03,1.21E-01
6.94E+03,1.21E-01
6.95E+03,1.21E-01
6.95E+03,1.21E-01
6.95E+03,1.21E-01
6.95E+03,1.21E-01
6.95E+03,1.21E-01
6.95E+03,1.20E-01
6.95E+03,1.20E-01
6.95E+03,1.20E-01
6.95E+03,1.20E-01
6.95E+03,1.20E-01
6.96E+03,1.20E-01
6.96E+03,1.20E-01
6.96E+03,1.20E-01
6.96E+03,1.20E-01
6.96E+03,1.20E-01
6.96E+03,1.20E-01
6.96E+03,1.20E-01
6.96E+03,1.20E-01
6.96E+03,1.20E-01
6.96E+03,1.20E-01
6.97E+03,1.20E-01
6.97E+03,1.20E-01
6.97E+03,1.20E-01
6.97E+03,1.20E-01
6.97E+03,1.20E-01
6.97E+03,1.20E-01
6.97E+03,1.20E-01
6.97E+03,1.20E-01
6.97E+03,1.20E-01
6.97E+03,1.19E-01
6.98E+03,1.19E-01
6.98E+03,1.19E-01
6.98E+03,1.19E-01
6.98E+03,1.19E-01
6.98E+03,1.19E-01
6.98E+03,1.19E-01
6.98E+03,1.19E-01
6.98E+03,1.19E-01
6.98E+03,1.19E-01
6.98E+03,1.19E-01
6.99E+03,1.19E-01
6.99E+03,1.19E-01
6.99E+03,1.19E-01
6.99E+03,1.19E-01
6.99E+03,1.19E-01
6.99E+03,1.19E-01
6.99E+03,1.18E-01
6.99E+03,1.18E-01
6.99E+03,1.18E-01
6.99E+03,1.18E-01
7.00E+03,1.18E-01
7.00E+03,1.18E-01
7.00E+03,1.18E-01
7.00E+03,1.18E-01
7.00E+03,1.18E-01
7.00E+03,1.18E-01
7.00E+03,1.18E-01
7.00E+03,1.18E-01
7.00E+03,1.18E-01
7.00E+03,1.18E-01
7.01E+03,1.18E-01
7.01E+03,1.17E-01
7.01E+03,1.17E-01
7.01E+03,1.17E-01
7.01E+03,1.17E-01
7.01E+03,1.17E-01
7.01E+03,1.17E-01
7.01E+03,1.17E-01
7.01E+03,1.17E-01
7.01E+03,1.17E-01
7.02E+03,1.17E-01
7.02E+03,1.17E-01
7.02E+03,1.17E-01
7.02E+03,1.17E-01
7.02E+03,1.17E-01
7.02E+03,1.17E-01
7.02E+03,1.17E-01
7.02E+03,1.17E-01
7.02E+03,1.17E-01
7.02E+03,1.17E-01
7.03E+03,1.17E-01
7.03E+03,1.17E-01
7.03E+03,1.17E-01
7.03E+03,1.17E-01
7.03E+03,1.16E-01
7.03E+03,1.16E-01
7.03E+03,1.16E-01
7.03E+03,1.16E-01
7.03E+03,1.16E-01
7.03E+03,1.16E-01
7.04E+03,1.16E-01
7.04E+03,1.16E-01
7.04E+03,1.16E-01
7.04E+03,1.16E-01
7.04E+03,1.16E-01
7.04E+03,1.16E-01
7.04E+03,1.16E-01
7.04E+03,1.16E-01
7.04E+03,1.16E-01
7.04E+03,1.16E-01
7.05E+03,1.16E-01
7.05E+03,1.16E-01
7.05E+03,1.15E-01
7.05E+03,1.15E-01
7.05E+03,1.15E-01
7.05E+03,1.15E-01
7.05E+03,1.15E-01
7.05E+03,1.15E-01
7.05E+03,1.15E-01
7.05E+03,1.15E-01
7.06E+03,1.15E-01
7.06E+03,1.15E-01
7.06E+03,1.15E-01
7.06E+03,1.15E-01
7.06E+03,1.15E-01
7.06E+03,1.15E-01
7.06E+03,1.15E-01
7.06E+03,1.15E-01
7.06E+03,1.15E-01
7.06E+03,1.15E-01
7.07E+03,1.15E-01
7.07E+03,1.15E-01
7.07E+03,1.15E-01
7.07E+03,1.14E-01
7.07E+03,1.15E-01
7.07E+03,1.14E-01
7.07E+03,1.14E-01
7.07E+03,1.14E-01
7.07E+03,1.14E-01
7.07E+03,1.14E-01
7.08E+03,1.14E-01
7.08E+03,1.14E-01
7.08E+03,1.14E-01
7.08E+03,1.14E-01
7.08E+03,1.14E-01
7.08E+03,1.14E-01
7.08E+03,1.14E-01
7.08E+03,1.14E-01
7.08E+03,1.14E-01
7.08E+03,1.13E-01
7.09E+03,1.13E-01
7.09E+03,1.13E-01
7.09E+03,1.13E-01
7.09E+03,1.13E-01
7.09E+03,1.13E-01
7.09E+03,1.13E-01
7.09E+03,1.13E-01
7.09E+03,1.13E-01
7.09E+03,1.13E-01
7.09E+03,1.13E-01
7.10E+03,1.12E-01
7.10E+03,1.12E-01
7.10E+03,1.12E-01
7.10E+03,1.12E-01
7.10E+03,1.12E-01
7.10E+03,1.12E-01
7.10E+03,1.12E-01
7.10E+03,1.12E-01
7.10E+03,1.12E-01
7.10E+03,1.12E-01
7.11E+03,1.11E-01
7.11E+03,1.11E-01
7.11E+03,1.11E-01
7.11E+03,1.11E-01
7.11E+03,1.11E-01
7.11E+03,1.11E-01
7.11E+03,1.11E-01
7.11E+03,1.11E-01
7.11E+03,1.11E-01
7.11E+03,1.11E-01
7.12E+03,1.11E-01
7.12E+03,1.11E-01
7.12E+03,1.11E-01
7.12E+03,1.11E-01
7.12E+03,1.11E-01
7.12E+03,1.11E-01
7.12E+03,1.11E-01
7.12E+03,1.11E-01
7.12E+03,1.11E-01
7.12E+03,1.11E-01
7.13E+03,1.11E-01
7.13E+03,1.11E-01
7.13E+03,1.11E-01
7.13E+03,1.11E-01
7.13E+03,1.10E-01
7.13E+03,1.10E-01
7.13E+03,1.10E-01
7.13E+03,1.10E-01
7.13E+03,1.10E-01
7.13E+03,1.10E-01
7.14E+03,1.10E-01
7.14E+03,1.10E-01
7.14E+03,1.10E-01
7.14E+03,1.10E-01
7.14E+03,1.10E-01
7.14E+03,1.10E-01
7.14E+03,1.10E-01
7.14E+03,1.10E-01
7.14E+03,1.10E-01
7.14E+03,1.10E-01
7.15E+03,1.10E-01
7.15E+03,1.10E-01
7.15E+03,1.10E-01
7.15E+03,1.10E-01
7.15E+03,1.09E-01
7.15E+03,1.10E-01
7.15E+03,1.10E-01
7.15E+03,1.10E-01
7.15E+03,1.09E-01
7.15E+03,1.09E-01
7.16E+03,1.09E-01
7.16E+03,1.09E-01
7.16E+03,1.09E-01
7.16E+03,1.09E-01
7.16E+03,1.09E-01
7.16E+03,1.09E-01
7.16E+03,1.09E-01
7.16E+03,1.09E-01
7.16E+03,1.09E-01
7.16E+03,1.09E-01
7.17E+03,1.09E-01
7.17E+03,1.09E-01
7.17E+03,1.09E-01
7.17E+03,1.09E-01
7.17E+03,1.08E-01
7.17E+03,1.08E-01
7.17E+03,1.08E-01
7.17E+03,1.08E-01
7.17E+03,1.08E-01
7.17E+03,1.08E-01
7.18E+03,1.08E-01
7.18E+03,1.07E-01
7.18E+03,1.07E-01
7.18E+03,1.07E-01
7.18E+03,1.07E-01
7.18E+03,1.07E-01
7.18E+03,1.07E-01
7.18E+03,1.07E-01
7.18E+03,1.07E-01
7.18E+03,1.07E-01
7.19E+03,1.06E-01
7.19E+03,1.06E-01
7.19E+03,1.06E-01
7.19E+03,1.06E-01
7.19E+03,1.06E-01
7.19E+03,1.06E-01
7.19E+03,1.06E-01
7.19E+03,1.06E-01
7.19E+03,1.06E-01
7.19E+03,1.06E-01
7.20E+03,1.06E-01
7.20E+03,1.06E-01
7.20E+03,1.06E-01
7.20E+03,1.06E-01
7.20E+03,1.06E-01
7.20E+03,1.06E-01
7.20E+03,1.06E-01
7.20E+03,1.06E-01
7.20E+03,1.06E-01
7.20E+03,1.06E-01
7.21E+03,1.06E-01
7.21E+03,1.05E-01
7.21E+03,1.05E-01
7.21E+03,1.05E-01
7.21E+03,1.05E-01
7.21E+03,1.05E-01
7.21E+03,1.05E-01
7.21E+03,1.05E-01
7.21E+03,1.05E-01
7.21E+03,1.05E-01
7.22E+03,1.05E-01
7.22E+03,1.05E-01
7.22E+03,1.05E-01
7.22E+03,1.05E-01
7.22E+03,1.05E-01
7.22E+03,1.05E-01
7.22E+03,1.05E-01
7.22E+03,1.05E-01
7.22E+03,1.05E-01
7.22E+03,1.05E-01
7.23E+03,1.05E-01
7.23E+03,1.05E-01
7.23E+03,1.05E-01
7.23E+03,1.04E-01
7.23E+03,1.04E-01
7.23E+03,1.04E-01
7.23E+03,1.04E-01
7.23E+03,1.04E-01
7.23E+03,1.04E-01
7.23E+03,1.04E-01
7.24E+03,1.04E-01
7.24E+03,1.04E-01
7.24E+03,1.04E-01
7.24E+03,1.04E-01
7.24E+03,1.04E-01
7.24E+03,1.04E-01
7.24E+03,1.04E-01
7.24E+03,1.04E-01
7.24E+03,1.04E-01
7.24E+03,1.04E-01
7.25E+03,1.04E-01
7.25E+03,1.04E-01
7.25E+03,1.04E-01
7.25E+03,1.04E-01
7.25E+03,1.04E-01
7.25E+03,1.04E-01
7.25E+03,1.04E-01
7.25E+03,1.04E-01
7.25E+03,1.03E-01
7.25E+03,1.03E-01
7.26E+03,1.03E-01
7.26E+03,1.03E-01
7.26E+03,1.03E-01
7.26E+03,1.03E-01
7.26E+03,1.03E-01
7.26E+03,1.03E-01
7.26E+03,1.03E-01
7.26E+03,1.03E-01
7.26E+03,1.03E-01
7.26E+03,1.03E-01
7.27E+03,1.03E-01
7.27E+03,1.03E-01
7.27E+03,1.03E-01
7.27E+03,1.03E-01
7.27E+03,1.03E-01
7.27E+03,1.03E-01
7.27E+03,1.02E-01
7.27E+03,1.02E-01
7.27E+03,1.02E-01
7.27E+03,1.02E-01
7.28E+03,1.02E-01
7.28E+03,1.02E-01
7.28E+03,1.02E-01
7.28E+03,1.02E-01
7.28E+03,1.02E-01
7.28E+03,1.02E-01
7.28E+03,1.02E-01
7.28E+03,1.02E-01
7.28E+03,1.03E-01
7.28E+03,1.03E-01
7.29E+03,1.03E-01
7.29E+03,1.03E-01
7.29E+03,1.03E-01
7.29E+03,1.03E-01
7.29E+03,1.02E-01
7.29E+03,1.02E-01
7.29E+03,1.02E-01
7.29E+03,1.02E-01
7.29E+03,1.02E-01
7.29E+03,1.02E-01
7.30E+03,1.02E-01
7.30E+03,1.02E-01
7.30E+03,1.02E-01
7.30E+03,1.02E-01
7.30E+03,1.03E-01
7.30E+03,1.03E-01
7.30E+03,1.03E-01
7.30E+03,1.03E-01
7.30E+03,1.03E-01
7.30E+03,1.03E-01
7.31E+03,1.03E-01
7.31E+03,1.03E-01
7.31E+03,1.03E-01
7.31E+03,1.03E-01
7.31E+03,1.03E-01
7.31E+03,1.03E-01
7.31E+03,1.03E-01
7.31E+03,1.03E-01
7.31E+03,1.03E-01
7.31E+03,1.03E-01
7.32E+03,1.03E-01
7.32E+03,1.03E-01
7.32E+03,1.03E-01
7.32E+03,1.03E-01
7.32E+03,1.03E-01
7.32E+03,1.03E-01
7.32E+03,1.03E-01
7.32E+03,1.03E-01
7.32E+03,1.03E-01
7.32E+03,1.02E-01
7.33E+03,1.02E-01
7.33E+03,1.02E-01
7.33E+03,1.02E-01
7.33E+03,1.02E-01
7.33E+03,1.02E-01
7.33E+03,1.02E-01
7.33E+03,1.02E-01
7.33E+03,1.02E-01
7.33E+03,1.02E-01
7.33E+03,1.02E-01
7.34E+03,1.02E-01
7.34E+03,1.02E-01
7.34E+03,1.02E-01
7.34E+03,1.02E-01
7.34E+03,1.02E-01
7.34E+03,1.02E-01
7.34E+03,1.02E-01
7.34E+03,1.02E-01
7.34E+03,1.02E-01
7.34E+03,1.02E-01
7.35E+03,1.02E-01
7.35E+03,1.02E-01
7.35E+03,1.02E-01
7.35E+03,1.02E-01
7.35E+03,1.02E-01
7.35E+03,1.02E-01
7.35E+03,1.02E-01
7.35E+03,1.02E-01
7.35E+03,1.02E-01
7.35E+03,1.02E-01
7.36E+03,1.02E-01
7.36E+03,1.02E-01
7.36E+03,1.02E-01
7.36E+03,1.02E-01
7.36E+03,1.02E-01
7.36E+03,1.02E-01
7.36E+03,1.02E-01
7.36E+03,1.02E-01
7.36E+03,1.02E-01
7.36E+03,1.02E-01
7.37E+03,1.02E-01
7.37E+03,1.02E-01
7.37E+03,1.02E-01
7.37E+03,1.02E-01
7.37E+03,1.02E-01
7.37E+03,1.02E-01
7.37E+03,1.02E-01
7.37E+03,1.02E-01
7.37E+03,1.02E-01
7.37E+03,1.02E-01
7.38E+03,1.02E-01
7.38E+03,1.02E-01
7.38E+03,1.02E-01
7.38E+03,1.02E-01
7.38E+03,1.02E-01
7.38E+03,1.02E-01
7.38E+03,1.02E-01
7.38E+03,1.02E-01
7.38E+03,1.03E-01
7.38E+03,1.03E-01
7.39E+03,1.03E-01
7.39E+03,1.03E-01
7.39E+03,1.03E-01
7.39E+03,1.03E-01
7.39E+03,1.03E-01
7.39E+03,1.03E-01
7.39E+03,1.03E-01
7.39E+03,1.03E-01
7.39E+03,1.03E-01
7.39E+03,1.03E-01
7.40E+03,1.03E-01
7.40E+03,1.03E-01
7.40E+03,1.03E-01
7.40E+03,1.03E-01
7.40E+03,1.03E-01
7.40E+03,1.03E-01
7.40E+03,1.03E-01
7.40E+03,1.03E-01
7.40E+03,1.03E-01
7.40E+03,1.03E-01
7.41E+03,1.03E-01
7.41E+03,1.03E-01
7.41E+03,1.03E-01
7.41E+03,1.03E-01
7.41E+03,1.03E-01
7.41E+03,1.03E-01
7.41E+03,1.03E-01
7.41E+03,1.03E-01
7.41E+03,1.03E-01
7.41E+03,1.03E-01
7.42E+03,1.03E-01
7.42E+03,1.03E-01
7.42E+03,1.03E-01
7.42E+03,1.03E-01
7.42E+03,1.03E-01
7.42E+03,1.02E-01
7.42E+03,1.03E-01
7.42E+03,1.02E-01
7.42E+03,1.02E-01
7.42E+03,1.02E-01
7.43E+03,1.02E-01
7.43E+03,1.02E-01
7.43E+03,1.02E-01
7.43E+03,1.02E-01
7.43E+03,1.03E-01
7.43E+03,1.03E-01
7.43E+03,1.03E-01
7.43E+03,1.03E-01
7.43E+03,1.03E-01
7.43E+03,1.03E-01
7.44E+03,1.03E-01
7.44E+03,1.03E-01
7.44E+03,1.03E-01
7.44E+03,1.03E-01
7.44E+03,1.03E-01
7.44E+03,1.03E-01
7.44E+03,1.03E-01
7.44E+03,1.03E-01
7.44E+03,1.03E-01
7.44E+03,1.03E-01
7.45E+03,1.03E-01
7.45E+03,1.03E-01
7.45E+03,1.03E-01
7.45E+03,1.03E-01
7.45E+03,1.03E-01
7.45E+03,1.02E-01
7.45E+03,1.02E-01
7.45E+03,1.02E-01
7.45E+03,1.02E-01
7.45E+03,1.02E-01
7.46E+03,1.02E-01
7.46E+03,1.02E-01
7.46E+03,1.02E-01
7.46E+03,1.03E-01
7.46E+03,1.03E-01
7.46E+03,1.03E-01
7.46E+03,1.03E-01
7.46E+03,1.03E-01
7.46E+03,1.03E-01
7.46E+03,1.03E-01
7.47E+03,1.03E-01
7.47E+03,1.03E-01
7.47E+03,1.03E-01
7.47E+03,1.03E-01
7.47E+03,1.03E-01
7.47E+03,1.03E-01
7.47E+03,1.03E-01
7.47E+03,1.03E-01
7.47E+03,1.03E-01
7.47E+03,1.03E-01
7.48E+03,1.03E-01
7.48E+03,1.03E-01
7.48E+03,1.03E-01
7.48E+03,1.03E-01
7.48E+03,1.03E-01
7.48E+03,1.03E-01
7.48E+03,1.03E-01
7.48E+03,1.03E-01
7.48E+03,1.03E-01
7.48E+03,1.03E-01
7.49E+03,1.03E-01
7.49E+03,1.03E-01
7.49E+03,1.03E-01
7.49E+03,1.03E-01
7.49E+03,1.03E-01
7.49E+03,1.02E-01
7.49E+03,1.02E-01
7.49E+03,1.02E-01
7.49E+03,1.02E-01
7.49E+03,1.02E-01
7.50E+03,1.02E-01
7.50E+03,1.02E-01
7.50E+03,1.02E-01
7.50E+03,1.02E-01
7.50E+03,1.02E-01
7.50E+03,1.02E-01
7.50E+03,1.02E-01
7.50E+03,1.02E-01
7.50E+03,1.02E-01
7.50E+03,1.02E-01
7.51E+03,1.02E-01
7.51E+03,1.02E-01
7.51E+03,1.02E-01
7.51E+03,1.02E-01
7.51E+03,1.02E-01
7.51E+03,1.02E-01
7.51E+03,1.02E-01
7.51E+03,1.02E-01
7.51E+03,1.02E-01
7.51E+03,1.02E-01
7.52E+03,1.02E-01
7.52E+03,1.02E-01
7.52E+03,1.02E-01
7.52E+03,1.02E-01
7.52E+03,1.02E-01
7.52E+03,1.02E-01
7.52E+03,1.02E-01
7.52E+03,1.02E-01
7.52E+03,1.02E-01
7.52E+03,1.02E-01
7.53E+03,1.02E-01
7.53E+03,1.02E-01
7.53E+03,1.02E-01
7.53E+03,1.02E-01
7.53E+03,1.02E-01
7.53E+03,1.02E-01
7.53E+03,1.02E-01
7.53E+03,1.02E-01
7.53E+03,1.02E-01
7.53E+03,1.01E-01
7.54E+03,1.01E-01
7.54E+03,1.01E-01
7.54E+03,1.01E-01
7.54E+03,1.01E-01
7.54E+03,1.01E-01
7.54E+03,1.01E-01
7.54E+03,1.01E-01
7.54E+03,1.01E-01
7.54E+03,1.01E-01
7.54E+03,1.01E-01
7.55E+03,1.01E-01
7.55E+03,1.01E-01
7.55E+03,1.01E-01
7.55E+03,1.01E-01
7.55E+03,1.01E-01
7.55E+03,1.01E-01
7.55E+03,1.01E-01
7.55E+03,1.01E-01
7.55E+03,1.01E-01
7.55E+03,1.00E-01
7.56E+03,1.00E-01
7.56E+03,1.00E-01
7.56E+03,1.00E-01
7.56E+03,1.00E-01
7.56E+03,1.00E-01
7.56E+03,1.00E-01
7.56E+03,9.99E-02
7.56E+03,9.98E-02
7.56E+03,9.98E-02
7.56E+03,9.98E-02
7.57E+03,9.97E-02
7.57E+03,9.97E-02
7.57E+03,9.96E-02
7.57E+03,9.96E-02
7.57E+03,9.96E-02
7.57E+03,9.96E-02
7.57E+03,9.96E-02
7.57E+03,9.96E-02
7.57E+03,9.95E-02
7.57E+03,9.95E-02
7.58E+03,9.95E-02
7.58E+03,9.95E-02
7.58E+03,9.95E-02
7.58E+03,9.94E-02
7.58E+03,9.94E-02
7.58E+03,9.94E-02
7.58E+03,9.94E-02
7.58E+03,9.93E-02
7.58E+03,9.93E-02
7.58E+03,9.92E-02
7.59E+03,9.92E-02
7.59E+03,9.92E-02
7.59E+03,9.92E-02
7.59E+03,9.91E-02
7.59E+03,9.91E-02
7.59E+03,9.91E-02
7.59E+03,9.90E-02
7.59E+03,9.90E-02
7.59E+03,9.90E-02
7.59E+03,9.90E-02
7.60E+03,9.90E-02
7.60E+03,9.90E-02
7.60E+03,9.89E-02
7.60E+03,9.89E-02
7.60E+03,9.88E-02
7.60E+03,9.88E-02
7.60E+03,9.87E-02
7.60E+03,9.87E-02
7.60E+03,9.86E-02
7.60E+03,9.86E-02
7.61E+03,9.85E-02
7.61E+03,9.85E-02
7.61E+03,9.85E-02
7.61E+03,9.84E-02
7.61E+03,9.84E-02
7.61E+03,9.83E-02
7.61E+03,9.83E-02
7.61E+03,9.83E-02
7.61E+03,9.83E-02
7.61E+03,9.84E-02
7.62E+03,9.83E-02
7.62E+03,9.82E-02
7.62E+03,9.82E-02
7.62E+03,9.81E-02
7.62E+03,9.81E-02
7.62E+03,9.81E-02
7.62E+03,9.81E-02
7.62E+03,9.81E-02
7.62E+03,9.81E-02
7.62E+03,9.81E-02
7.63E+03,9.81E-02
7.63E+03,9.80E-02
7.63E+03,9.80E-02
7.63E+03,9.80E-02
7.63E+03,9.80E-02
7.63E+03,9.79E-02
7.63E+03,9.79E-02
7.63E+03,9.79E-02
7.63E+03,9.79E-02
7.63E+03,9.78E-02
7.64E+03,9.78E-02
7.64E+03,9.78E-02
7.64E+03,9.78E-02
7.64E+03,9.78E-02
7.64E+03,9.78E-02
7.64E+03,9.77E-02
7.64E+03,9.77E-02
7.64E+03,9.77E-02
7.64E+03,9.77E-02
7.64E+03,9.77E-02
7.65E+03,9.77E-02
7.65E+03,9.77E-02
7.65E+03,9.77E-02
7.65E+03,9.76E-02
7.65E+03,9.77E-02
7.65E+03,9.77E-02
7.65E+03,9.78E-02
7.65E+03,9.78E-02
7.65E+03,9.78E-02
7.65E+03,9.78E-02
7.66E+03,9.78E-02
7.66E+03,9.79E-02
7.66E+03,9.78E-02
7.66E+03,9.79E-02
7.66E+03,9.79E-02
7.66E+03,9.79E-02
7.66E+03,9.79E-02
7.66E+03,9.79E-02
7.66E+03,9.79E-02
7.66E+03,9.78E-02
7.67E+03,9.78E-02
7.67E+03,9.78E-02
7.67E+03,9.77E-02
7.67E+03,9.77E-02
7.67E+03,9.77E-02
7.67E+03,9.77E-02
7.67E+03,9.76E-02
7.67E+03,9.76E-02
7.67E+03,9.76E-02
7.67E+03,9.76E-02
7.68E+03,9.75E-02
7.68E+03,9.75E-02
7.68E+03,9.75E-02
7.68E+03,9.75E-02
7.68E+03,9.75E-02
7.68E+03,9.75E-02
7.68E+03,9.75E-02
7.68E+03,9.75E-02
7.68E+03,9.74E-02
7.68E+03,9.73E-02
7.69E+03,9.73E-02
7.69E+03,9.73E-02
7.69E+03,9.73E-02
7.69E+03,9.73E-02
7.69E+03,9.73E-02
7.69E+03,9.73E-02
7.69E+03,9.73E-02
7.69E+03,9.73E-02
7.69E+03,9.73E-02
7.69E+03,9.73E-02
7.70E+03,9.73E-02
7.70E+03,9.73E-02
7.70E+03,9.72E-02
7.70E+03,9.72E-02
7.70E+03,9.72E-02
7.70E+03,9.71E-02
7.70E+03,9.71E-02
7.70E+03,9.71E-02
7.70E+03,9.71E-02
7.70E+03,9.70E-02
7.71E+03,9.69E-02
7.71E+03,9.69E-02
7.71E+03,9.69E-02
7.71E+03,9.69E-02
7.71E+03,9.68E-02
7.71E+03,9.68E-02
7.71E+03,9.67E-02
7.71E+03,9.67E-02
7.71E+03,9.66E-02
7.71E+03,9.66E-02
7.72E+03,9.66E-02
7.72E+03,9.66E-02
7.72E+03,9.66E-02
7.72E+03,9.66E-02
7.72E+03,9.65E-02
7.72E+03,9.65E-02
7.72E+03,9.65E-02
7.72E+03,9.65E-02
7.72E+03,9.64E-02
7.72E+03,9.64E-02
7.73E+03,9.64E-02
7.73E+03,9.63E-02
7.73E+03,9.63E-02
7.73E+03,9.63E-02
7.73E+03,9.63E-02
7.73E+03,9.63E-02
7.73E+03,9.64E-02
7.73E+03,9.64E-02
7.73E+03,9.64E-02
7.73E+03,9.64E-02
7.74E+03,9.64E-02
7.74E+03,9.64E-02
7.74E+03,9.63E-02
7.74E+03,9.63E-02
7.74E+03,9.63E-02
7.74E+03,9.63E-02
7.74E+03,9.63E-02
7.74E+03,9.63E-02
7.74E+03,9.63E-02
7.74E+03,9.62E-02
7.75E+03,9.62E-02
7.75E+03,9.62E-02
7.75E+03,9.61E-02
7.75E+03,9.61E-02
7.75E+03,9.61E-02
7.75E+03,9.61E-02
7.75E+03,9.61E-02
7.75E+03,9.60E-02
7.75E+03,9.60E-02
7.75E+03,9.60E-02
7.76E+03,9.59E-02
7.76E+03,9.59E-02
7.76E+03,9.58E-02
7.76E+03,9.57E-02
7.76E+03,9.57E-02
7.76E+03,9.58E-02
7.76E+03,9.57E-02
7.76E+03,9.57E-02
7.76E+03,9.58E-02
7.76E+03,9.57E-02
7.77E+03,9.57E-02
7.77E+03,9.57E-02
7.77E+03,9.56E-02
7.77E+03,9.55E-02
7.77E+03,9.54E-02
7.77E+03,9.54E-02
7.77E+03,9.53E-02
7.77E+03,9.53E-02
7.77E+03,9.53E-02
7.77E+03,9.53E-02
7.78E+03,9.53E-02
7.78E+03,9.53E-02
7.78E+03,9.54E-02
7.78E+03,9.54E-02
7.78E+03,9.54E-02
7.78E+03,9.54E-02
7.78E+03,9.54E-02
7.78E+03,9.53E-02
7.78E+03,9.53E-02
7.78E+03,9.53E-02
7.79E+03,9.52E-02
7.79E+03,9.52E-02
7.79E+03,9.52E-02
7.79E+03,9.52E-02
7.79E+03,9.52E-02
7.79E+03,9.52E-02
7.79E+03,9.52E-02
7.79E+03,9.51E-02
7.79E+03,9.51E-02
7.79E+03,9.51E-02
7.80E+03,9.52E-02
7.80E+03,9.51E-02
7.80E+03,9.51E-02
7.80E+03,9.51E-02
7.80E+03,9.51E-02
7.80E+03,9.50E-02
7.80E+03,9.50E-02
7.80E+03,9.50E-02
7.80E+03,9.49E-02
7.80E+03,9.49E-02
7.81E+03,9.49E-02
7.81E+03,9.49E-02
7.81E+03,9.49E-02
7.81E+03,9.49E-02
7.81E+03,9.49E-02
7.81E+03,9.49E-02
7.81E+03,9.49E-02
7.81E+03,9.49E-02
7.81E+03,9.49E-02
7.81E+03,9.48E-02
7.82E+03,9.48E-02
7.82E+03,9.48E-02
7.82E+03,9.48E-02
7.82E+03,9.47E-02
7.82E+03,9.48E-02
7.82E+03,9.48E-02
7.82E+03,9.48E-02
7.82E+03,9.48E-02
7.82E+03,9.47E-02
7.82E+03,9.47E-02
7.83E+03,9.46E-02
7.83E+03,9.46E-02
7.83E+03,9.46E-02
7.83E+03,9.46E-02
7.83E+03,9.45E-02
7.83E+03,9.44E-02
7.83E+03,9.44E-02
7.83E+03,9.44E-02
7.83E+03,9.44E-02
7.83E+03,9.43E-02
7.84E+03,9.43E-02
7.84E+03,9.42E-02
7.84E+03,9.42E-02
7.84E+03,9.42E-02
7.84E+03,9.42E-02
7.84E+03,9.42E-02
7.84E+03,9.41E-02
7.84E+03,9.41E-02
7.84E+03,9.41E-02
7.84E+03,9.41E-02
7.85E+03,9.41E-02
7.85E+03,9.40E-02
7.85E+03,9.40E-02
7.85E+03,9.40E-02
7.85E+03,9.39E-02
7.85E+03,9.39E-02
7.85E+03,9.38E-02
7.85E+03,9.37E-02
7.85E+03,9.37E-02
7.85E+03,9.37E-02
7.86E+03,9.37E-02
7.86E+03,9.37E-02
7.86E+03,9.36E-02
7.86E+03,9.37E-02
7.86E+03,9.37E-02
7.86E+03,9.37E-02
7.86E+03,9.36E-02
7.86E+03,9.36E-02
7.86E+03,9.36E-02
7.86E+03,9.36E-02
7.87E+03,9.35E-02
7.87E+03,9.35E-02
7.87E+03,9.35E-02
7.87E+03,9.35E-02
7.87E+03,9.35E-02
7.87E+03,9.35E-02
7.87E+03,9.34E-02
7.87E+03,9.34E-02
7.87E+03,9.34E-02
7.87E+03,9.34E-02
7.88E+03,9.34E-02
7.88E+03,9.34E-02
7.88E+03,9.34E-02
7.88E+03,9.35E-02
7.88E+03,9.35E-02
7.88E+03,9.35E-02
7.88E+03,9.35E-02
7.88E+03,9.35E-02
7.88E+03,9.36E-02
7.88E+03,9.35E-02
7.89E+03,9.35E-02
7.89E+03,9.36E-02
7.89E+03,9.36E-02
7.89E+03,9.36E-02
7.89E+03,9.36E-02
7.89E+03,9.36E-02
7.89E+03,9.36E-02
7.89E+03,9.36E-02
7.89E+03,9.36E-02
7.89E+03,9.36E-02
7.90E+03,9.36E-02
7.90E+03,9.36E-02
7.90E+03,9.35E-02
7.90E+03,9.35E-02
7.90E+03,9.35E-02
7.90E+03,9.35E-02
7.90E+03,9.34E-02
7.90E+03,9.34E-02
7.90E+03,9.34E-02
7.90E+03,9.34E-02
7.91E+03,9.33E-02
7.91E+03,9.33E-02
7.91E+03,9.33E-02
7.91E+03,9.33E-02
7.91E+03,9.32E-02
7.91E+03,9.32E-02
7.91E+03,9.31E-02
7.91E+03,9.31E-02
7.91E+03,9.30E-02
7.91E+03,9.30E-02
7.92E+03,9.30E-02
7.92E+03,9.29E-02
7.92E+03,9.28E-02
7.92E+03,9.28E-02
7.92E+03,9.27E-02
7.92E+03,9.27E-02
7.92E+03,9.27E-02
7.92E+03,9.27E-02
7.92E+03,9.27E-02
7.92E+03,9.26E-02
7.93E+03,9.26E-02
7.93E+03,9.26E-02
7.93E+03,9.26E-02
7.93E+03,9.26E-02
7.93E+03,9.26E-02
7.93E+03,9.26E-02
7.93E+03,9.26E-02
7.93E+03,9.25E-02
7.93E+03,9.25E-02
7.93E+03,9.25E-02
7.94E+03,9.25E-02
7.94E+03,9.25E-02
7.94E+03,9.24E-02
7.94E+03,9.25E-02
7.94E+03,9.24E-02
7.94E+03,9.24E-02
7.94E+03,9.24E-02
7.94E+03,9.24E-02
7.94E+03,9.24E-02
7.94E+03,9.23E-02
7.95E+03,9.23E-02
7.95E+03,9.23E-02
7.95E+03,9.23E-02
7.95E+03,9.23E-02
7.95E+03,9.22E-02
7.95E+03,9.23E-02
7.95E+03,9.22E-02
7.95E+03,9.22E-02
7.95E+03,9.22E-02
7.95E+03,9.21E-02
7.96E+03,9.21E-02
7.96E+03,9.21E-02
7.96E+03,9.21E-02
7.96E+03,9.21E-02
7.96E+03,9.20E-02
7.96E+03,9.20E-02
7.96E+03,9.20E-02
7.96E+03,9.19E-02
7.96E+03,9.19E-02
7.96E+03,9.19E-02
7.97E+03,9.19E-02
7.97E+03,9.19E-02
7.97E+03,9.18E-02
7.97E+03,9.18E-02
7.97E+03,9.18E-02
7.97E+03,9.17E-02
7.97E+03,9.17E-02
7.97E+03,9.17E-02
7.97E+03,9.17E-02
7.97E+03,9.17E-02
7.98E+03,9.17E-02
7.98E+03,9.17E-02
7.98E+03,9.17E-02
7.98E+03,9.17E-02
7.98E+03,9.16E-02
7.98E+03,9.16E-02
7.98E+03,9.16E-02
7.98E+03,9.16E-02
7.98E+03,9.15E-02
7.98E+03,9.15E-02
7.99E+03,9.15E-02
7.99E+03,9.15E-02
7.99E+03,9.15E-02
7.99E+03,9.15E-02
7.99E+03,9.15E-02
7.99E+03,9.14E-02
7.99E+03,9.14E-02
7.99E+03,9.14E-02
7.99E+03,9.14E-02
7.99E+03,9.14E-02
8.00E+03,9.14E-02
8.00E+03,9.13E-02
8.00E+03,9.13E-02
8.00E+03,9.13E-02
8.00E+03,9.13E-02
8.00E+03,9.12E-02
8.00E+03,9.12E-02
8.00E+03,9.11E-02
8.00E+03,9.11E-02
8.00E+03,9.11E-02
8.01E+03,9.10E-02
8.01E+03,9.10E-02
8.01E+03,9.10E-02
8.01E+03,9.10E-02
8.01E+03,9.09E-02
8.01E+03,9.09E-02
8.01E+03,9.08E-02
8.01E+03,9.08E-02
8.01E+03,9.07E-02
8.01E+03,9.07E-02
8.02E+03,9.07E-02
8.02E+03,9.07E-02
8.02E+03,9.06E-02
8.02E+03,9.06E-02
8.02E+03,9.06E-02
8.02E+03,9.05E-02
8.02E+03,9.05E-02
8.02E+03,9.04E-02
8.02E+03,9.03E-02
8.02E+03,9.02E-02
8.03E+03,9.02E-02
8.03E+03,9.01E-02
8.03E+03,9.01E-02
8.03E+03,9.01E-02
8.03E+03,9.01E-02
8.03E+03,9.01E-02
8.03E+03,9.01E-02
8.03E+03,9.01E-02
8.03E+03,9.01E-02
8.03E+03,9.01E-02
8.04E+03,9.01E-02
8.04E+03,9.01E-02
8.04E+03,9.01E-02
8.04E+03,9.00E-02
8.04E+03,9.01E-02
8.04E+03,9.00E-02
8.04E+03,9.00E-02
8.04E+03,9.00E-02
8.04E+03,8.99E-02
8.04E+03,8.99E-02
8.05E+03,8.99E-02
8.05E+03,8.99E-02
8.05E+03,8.98E-02
8.05E+03,8.98E-02
8.05E+03,8.97E-02
8.05E+03,8.97E-02
8.05E+03,8.97E-02
8.05E+03,8.97E-02
8.05E+03,8.96E-02
8.05E+03,8.96E-02
8.06E+03,8.95E-02
8.06E+03,8.95E-02
8.06E+03,8.95E-02
8.06E+03,8.95E-02
8.06E+03,8.95E-02
8.06E+03,8.95E-02
8.06E+03,8.95E-02
8.06E+03,8.95E-02
8.06E+03,8.94E-02
8.06E+03,8.94E-02
8.07E+03,8.94E-02
8.07E+03,8.94E-02
8.07E+03,8.93E-02
8.07E+03,8.93E-02
8.07E+03,8.93E-02
8.07E+03,8.93E-02
8.07E+03,8.93E-02
8.07E+03,8.93E-02
8.07E+03,8.93E-02
8.07E+03,8.93E-02
8.08E+03,8.93E-02
8.08E+03,8.93E-02
8.08E+03,8.93E-02
8.08E+03,8.93E-02
8.08E+03,8.93E-02
8.08E+03,8.93E-02
8.08E+03,8.92E-02
8.08E+03,8.92E-02
8.08E+03,8.92E-02
8.08E+03,8.92E-02
8.09E+03,8.91E-02
8.09E+03,8.90E-02
8.09E+03,8.90E-02
8.09E+03,8.90E-02
8.09E+03,8.89E-02
8.09E+03,8.89E-02
8.09E+03,8.88E-02
8.09E+03,8.88E-02
8.09E+03,8.88E-02
8.09E+03,8.88E-02
8.10E+03,8.88E-02
8.10E+03,8.88E-02
8.10E+03,8.88E-02
8.10E+03,8.88E-02
8.10E+03,8.88E-02
8.10E+03,8.88E-02
8.10E+03,8.88E-02
8.10E+03,8.88E-02
8.10E+03,8.88E-02
8.10E+03,8.87E-02
8.11E+03,8.87E-02
8.11E+03,8.88E-02
8.11E+03,8.87E-02
8.11E+03,8.88E-02
8.11E+03,8.88E-02
8.11E+03,8.89E-02
8.11E+03,8.88E-02
8.11E+03,8.88E-02
8.11E+03,8.89E-02
8.11E+03,8.88E-02
8.12E+03,8.89E-02
8.12E+03,8.88E-02
8.12E+03,8.88E-02
8.12E+03,8.88E-02
8.12E+03,8.87E-02
8.12E+03,8.88E-02
8.12E+03,8.87E-02
8.12E+03,8.87E-02
8.12E+03,8.87E-02
8.12E+03,8.87E-02
8.13E+03,8.87E-02
8.13E+03,8.87E-02
8.13E+03,8.87E-02
8.13E+03,8.87E-02
8.13E+03,8.87E-02
8.13E+03,8.87E-02
8.13E+03,8.87E-02
8.13E+03,8.87E-02
8.13E+03,8.87E-02
8.13E+03,8.87E-02
8.14E+03,8.87E-02
8.14E+03,8.87E-02
8.14E+03,8.86E-02
8.14E+03,8.86E-02
8.14E+03,8.86E-02
8.14E+03,8.85E-02
8.14E+03,8.85E-02
8.14E+03,8.84E-02
8.14E+03,8.84E-02
8.14E+03,8.83E-02
8.15E+03,8.83E-02
8.15E+03,8.82E-02
8.15E+03,8.82E-02
8.15E+03,8.81E-02
8.15E+03,8.81E-02
8.15E+03,8.81E-02
8.15E+03,8.81E-02
8.15E+03,8.80E-02
8.15E+03,8.80E-02
8.15E+03,8.80E-02
8.16E+03,8.80E-02
8.16E+03,8.80E-02
8.16E+03,8.80E-02
8.16E+03,8.79E-02
8.16E+03,8.79E-02
8.16E+03,8.79E-02
8.16E+03,8.78E-02
8.16E+03,8.78E-02
8.16E+03,8.78E-02
8.16E+03,8.78E-02
8.17E+03,8.77E-02
8.17E+03,8.77E-02
8.17E+03,8.77E-02
8.17E+03,8.77E-02
8.17E+03,8.76E-02
8.17E+03,8.76E-02
8.17E+03,8.76E-02
8.17E+03,8.76E-02
8.17E+03,8.76E-02
8.17E+03,8.76E-02
8.18E+03,8.76E-02
8.18E+03,8.76E-02
8.18E+03,8.75E-02
8.18E+03,8.75E-02
8.18E+03,8.75E-02
8.18E+03,8.74E-02
8.18E+03,8.74E-02
8.18E+03,8.74E-02
8.18E+03,8.74E-02
8.18E+03,8.73E-02
8.19E+03,8.73E-02
8.19E+03,8.72E-02
8.19E+03,8.72E-02
8.19E+03,8.72E-02
8.19E+03,8.71E-02
8.19E+03,8.71E-02
8.19E+03,8.71E-02
8.19E+03,8.71E-02
8.19E+03,8.70E-02
8.19E+03,8.70E-02
8.20E+03,8.69E-02
8.20E+03,8.69E-02
8.20E+03,8.69E-02
8.20E+03,8.69E-02
8.20E+03,8.69E-02
8.20E+03,8.69E-02
8.20E+03,8.69E-02
8.20E+03,8.68E-02
8.20E+03,8.68E-02
8.20E+03,8.68E-02
8.21E+03,8.68E-02
8.21E+03,8.68E-02
8.21E+03,8.68E-02
8.21E+03,8.68E-02
8.21E+03,8.67E-02
8.21E+03,8.66E-02
8.21E+03,8.66E-02
8.21E+03,8.66E-02
8.21E+03,8.65E-02
8.21E+03,8.65E-02
8.22E+03,8.65E-02
8.22E+03,8.65E-02
8.22E+03,8.64E-02
8.22E+03,8.63E-02
8.22E+03,8.63E-02
8.22E+03,8.63E-02
8.22E+03,8.62E-02
8.22E+03,8.62E-02
8.22E+03,8.62E-02
8.22E+03,8.62E-02
8.23E+03,8.62E-02
8.23E+03,8.62E-02
8.23E+03,8.61E-02
8.23E+03,8.61E-02
8.23E+03,8.61E-02
8.23E+03,8.61E-02
8.23E+03,8.61E-02
8.23E+03,8.61E-02
8.23E+03,8.61E-02
8.23E+03,8.61E-02
8.24E+03,8.61E-02
8.24E+03,8.61E-02
8.24E+03,8.61E-02
8.24E+03,8.61E-02
8.24E+03,8.61E-02
8.24E+03,8.61E-02
8.24E+03,8.61E-02
8.24E+03,8.61E-02
8.24E+03,8.61E-02
8.24E+03,8.61E-02
8.25E+03,8.62E-02
8.25E+03,8.62E-02
8.25E+03,8.62E-02
8.25E+03,8.61E-02
8.25E+03,8.61E-02
8.25E+03,8.61E-02
8.25E+03,8.61E-02
8.25E+03,8.61E-02
8.25E+03,8.60E-02
8.25E+03,8.61E-02
8.26E+03,8.60E-02
8.26E+03,8.60E-02
8.26E+03,8.60E-02
8.26E+03,8.60E-02
8.26E+03,8.60E-02
8.26E+03,8.60E-02
8.26E+03,8.59E-02
8.26E+03,8.60E-02
8.26E+03,8.59E-02
8.26E+03,8.59E-02
8.27E+03,8.59E-02
8.27E+03,8.59E-02
8.27E+03,8.58E-02
8.27E+03,8.58E-02
8.27E+03,8.57E-02
8.27E+03,8.57E-02
8.27E+03,8.57E-02
8.27E+03,8.58E-02
8.27E+03,8.57E-02
8.27E+03,8.57E-02
8.28E+03,8.57E-02
8.28E+03,8.57E-02
8.28E+03,8.57E-02
8.28E+03,8.56E-02
8.28E+03,8.55E-02
8.28E+03,8.55E-02
8.28E+03,8.54E-02
8.28E+03,8.54E-02
8.28E+03,8.53E-02
8.28E+03,8.53E-02
8.29E+03,8.52E-02
8.29E+03,8.52E-02
8.29E+03,8.51E-02
8.29E+03,8.51E-02
8.29E+03,8.50E-02
8.29E+03,8.50E-02
8.29E+03,8.49E-02
8.29E+03,8.49E-02
8.29E+03,8.49E-02
8.29E+03,8.49E-02
8.30E+03,8.48E-02
8.30E+03,8.48E-02
8.30E+03,8.47E-02
8.30E+03,8.47E-02
8.30E+03,8.47E-02
8.30E+03,8.46E-02
8.30E+03,8.46E-02
8.30E+03,8.46E-02
8.30E+03,8.45E-02
8.30E+03,8.45E-02
8.31E+03,8.45E-02
8.31E+03,8.44E-02
8.31E+03,8.44E-02
8.31E+03,8.44E-02
8.31E+03,8.43E-02
8.31E+03,8.43E-02
8.31E+03,8.43E-02
8.31E+03,8.43E-02
8.31E+03,8.43E-02
8.31E+03,8.42E-02
8.32E+03,8.42E-02
8.32E+03,8.42E-02
8.32E+03,8.42E-02
8.32E+03,8.41E-02
8.32E+03,8.40E-02
8.32E+03,8.40E-02
8.32E+03,8.40E-02
8.32E+03,8.39E-02
8.32E+03,8.39E-02
8.32E+03,8.39E-02
8.33E+03,8.38E-02
8.33E+03,8.38E-02
8.33E+03,8.38E-02
8.33E+03,8.38E-02
8.33E+03,8.37E-02
8.33E+03,8.37E-02
8.33E+03,8.36E-02
8.33E+03,8.36E-02
8.33E+03,8.36E-02
8.33E+03,8.35E-02
8.34E+03,8.35E-02
8.34E+03,8.34E-02
8.34E+03,8.35E-02
8.34E+03,8.34E-02
8.34E+03,8.34E-02
8.34E+03,8.34E-02
8.34E+03,8.33E-02
8.34E+03,8.33E-02
8.34E+03,8.33E-02
8.34E+03,8.33E-02
8.35E+03,8.32E-02
8.35E+03,8.33E-02
8.35E+03,8.32E-02
8.35E+03,8.31E-02
8.35E+03,8.30E-02
8.35E+03,8.30E-02
8.35E+03,8.30E-02
8.35E+03,8.29E-02
8.35E+03,8.28E-02
8.35E+03,8.28E-02
8.36E+03,8.27E-02
8.36E+03,8.27E-02
8.36E+03,8.27E-02
8.36E+03,8.26E-02
8.36E+03,8.25E-02
8.36E+03,8.26E-02
8.36E+03,8.25E-02
8.36E+03,8.25E-02
8.36E+03,8.24E-02
8.36E+03,8.24E-02
8.37E+03,8.23E-02
8.37E+03,8.23E-02
8.37E+03,8.22E-02
8.37E+03,8.22E-02
8.37E+03,8.21E-02
8.37E+03,8.21E-02
8.37E+03,8.20E-02
8.37E+03,8.19E-02
8.37E+03,8.18E-02
8.37E+03,8.17E-02
8.38E+03,8.16E-02
8.38E+03,8.16E-02
8.38E+03,8.15E-02
8.38E+03,8.15E-02
8.38E+03,8.14E-02
8.38E+03,8.14E-02
8.38E+03,8.13E-02
8.38E+03,8.12E-02
8.38E+03,8.12E-02
8.38E+03,8.11E-02
8.39E+03,8.11E-02
8.39E+03,8.10E-02
8.39E+03,8.10E-02
8.39E+03,8.10E-02
8.39E+03,8.10E-02
8.39E+03,8.10E-02
8.39E+03,8.10E-02
8.39E+03,8.09E-02
8.39E+03,8.09E-02
8.39E+03,8.09E-02
8.40E+03,8.09E-02
8.40E+03,8.09E-02
8.40E+03,8.08E-02
8.40E+03,8.07E-02
8.40E+03,8.08E-02
8.40E+03,8.08E-02
8.40E+03,8.08E-02
8.40E+03,8.08E-02
8.40E+03,8.07E-02
8.40E+03,8.07E-02
8.41E+03,8.07E-02
8.41E+03,8.07E-02
8.41E+03,8.07E-02
8.41E+03,8.06E-02
8.41E+03,8.06E-02
8.41E+03,8.06E-02
8.41E+03,8.06E-02
8.41E+03,8.06E-02
8.41E+03,8.06E-02
8.41E+03,8.06E-02
8.42E+03,8.06E-02
8.42E+03,8.06E-02
8.42E+03,8.06E-02
8.42E+03,8.05E-02
8.42E+03,8.05E-02
8.42E+03,8.04E-02
8.42E+03,8.05E-02
8.42E+03,8.04E-02
8.42E+03,8.04E-02
8.42E+03,8.04E-02
8.43E+03,8.04E-02
8.43E+03,8.04E-02
8.43E+03,8.04E-02
8.43E+03,8.04E-02
8.43E+03,8.04E-02
8.43E+03,8.04E-02
8.43E+03,8.05E-02
8.43E+03,8.05E-02
8.43E+03,8.06E-02
8.43E+03,8.05E-02
8.44E+03,8.04E-02
8.44E+03,8.04E-02
8.44E+03,8.04E-02
8.44E+03,8.02E-02
8.44E+03,8.01E-02
8.44E+03,8.01E-02
8.44E+03,8.00E-02
8.44E+03,7.99E-02
8.44E+03,7.99E-02
8.44E+03,7.99E-02
8.45E+03,7.98E-02
8.45E+03,7.99E-02
8.45E+03,7.99E-02
8.45E+03,7.99E-02
8.45E+03,7.99E-02
8.45E+03,7.99E-02
8.45E+03,7.99E-02
8.45E+03,7.99E-02
8.45E+03,7.99E-02
8.45E+03,7.99E-02
8.46E+03,7.98E-02
8.46E+03,7.98E-02
8.46E+03,7.98E-02
8.46E+03,7.98E-02
8.46E+03,7.97E-02
8.46E+03,7.97E-02
8.46E+03,7.96E-02
8.46E+03,7.96E-02
8.46E+03,7.96E-02
8.46E+03,7.96E-02
8.47E+03,7.96E-02
8.47E+03,7.96E-02
8.47E+03,7.96E-02
8.47E+03,7.96E-02
8.47E+03,7.96E-02
8.47E+03,7.96E-02
8.47E+03,7.95E-02
8.47E+03,7.95E-02
8.47E+03,7.96E-02
8.47E+03,7.96E-02
8.48E+03,7.96E-02
8.48E+03,7.96E-02
8.48E+03,7.96E-02
8.48E+03,7.96E-02
8.48E+03,7.96E-02
8.48E+03,7.96E-02
8.48E+03,7.96E-02
8.48E+03,7.96E-02
8.48E+03,7.96E-02
8.48E+03,7.96E-02
8.49E+03,7.96E-02
8.49E+03,7.96E-02
8.49E+03,7.96E-02
8.49E+03,7.96E-02
8.49E+03,7.96E-02
8.49E+03,7.96E-02
8.49E+03,7.96E-02
8.49E+03,7.96E-02
8.49E+03,7.96E-02
8.49E+03,7.96E-02
8.50E+03,7.95E-02
8.50E+03,7.95E-02
8.50E+03,7.95E-02
8.50E+03,7.95E-02
8.50E+03,7.95E-02
8.50E+03,7.95E-02
8.50E+03,7.95E-02
8.50E+03,7.94E-02
8.50E+03,7.94E-02
8.50E+03,7.94E-02
8.51E+03,7.93E-02
8.51E+03,7.93E-02
8.51E+03,7.93E-02
8.51E+03,7.93E-02
8.51E+03,7.92E-02
8.51E+03,7.92E-02
8.51E+03,7.91E-02
8.51E+03,7.91E-02
8.51E+03,7.90E-02
8.51E+03,7.90E-02
8.52E+03,7.90E-02
8.52E+03,7.90E-02
8.52E+03,7.90E-02
8.52E+03,7.90E-02
8.52E+03,7.90E-02
8.52E+03,7.90E-02
8.52E+03,7.90E-02
8.52E+03,7.90E-02
8.52E+03,7.89E-02
8.52E+03,7.89E-02
8.53E+03,7.89E-02
8.53E+03,7.88E-02
8.53E+03,7.88E-02
8.53E+03,7.88E-02
8.53E+03,7.88E-02
8.53E+03,7.88E-02
8.53E+03,7.88E-02
8.53E+03,7.88E-02
8.53E+03,7.88E-02
8.53E+03,7.88E-02
8.54E+03,7.87E-02
8.54E+03,7.87E-02
8.54E+03,7.87E-02
8.54E+03,7.87E-02
8.54E+03,7.87E-02
8.54E+03,7.87E-02
8.54E+03,7.88E-02
8.54E+03,7.88E-02
8.54E+03,7.88E-02
8.54E+03,7.88E-02
8.55E+03,7.88E-02
8.55E+03,7.88E-02
8.55E+03,7.88E-02
8.55E+03,7.89E-02
8.55E+03,7.90E-02
8.55E+03,7.91E-02
8.55E+03,7.91E-02
8.55E+03,7.91E-02
8.55E+03,7.91E-02
8.55E+03,7.91E-02
8.56E+03,7.91E-02
8.56E+03,7.92E-02
8.56E+03,7.92E-02
8.56E+03,7.92E-02
8.56E+03,7.92E-02
8.56E+03,7.92E-02
8.56E+03,7.92E-02
8.56E+03,7.93E-02
8.56E+03,7.93E-02
8.56E+03,7.93E-02
8.57E+03,7.93E-02
8.57E+03,7.93E-02
8.57E+03,7.93E-02
8.57E+03,7.94E-02
8.57E+03,7.94E-02
8.57E+03,7.94E-02
8.57E+03,7.95E-02
8.57E+03,7.95E-02
8.57E+03,7.96E-02
8.57E+03,7.96E-02
8.58E+03,7.96E-02
8.58E+03,7.96E-02
8.58E+03,7.96E-02
8.58E+03,7.97E-02
8.58E+03,7.97E-02
8.58E+03,7.97E-02
8.58E+03,7.97E-02
8.58E+03,7.98E-02
8.58E+03,7.98E-02
8.58E+03,7.98E-02
8.59E+03,7.98E-02
8.59E+03,7.98E-02
8.59E+03,7.99E-02
8.59E+03,7.99E-02
8.59E+03,7.99E-02
8.59E+03,7.99E-02
8.59E+03,8.00E-02
8.59E+03,8.01E-02
8.59E+03,8.01E-02
8.59E+03,8.01E-02
8.60E+03,8.01E-02
8.60E+03,8.01E-02
8.60E+03,8.01E-02
8.60E+03,8.01E-02
8.60E+03,8.01E-02
8.60E+03,8.01E-02
8.60E+03,8.01E-02
8.60E+03,8.01E-02
8.60E+03,8.01E-02
8.60E+03,8.01E-02
8.61E+03,8.01E-02
8.61E+03,8.02E-02
8.61E+03,8.02E-02
8.61E+03,8.02E-02
8.61E+03,8.02E-02
8.61E+03,8.02E-02
8.61E+03,8.02E-02
8.61E+03,8.02E-02
8.61E+03,8.02E-02
8.61E+03,8.02E-02
8.62E+03,8.01E-02
8.62E+03,8.01E-02
8.62E+03,8.01E-02
8.62E+03,8.01E-02
8.62E+03,8.01E-02
8.62E+03,8.01E-02
8.62E+03,8.01E-02
8.62E+03,8.01E-02
8.62E+03,8.01E-02
8.62E+03,8.02E-02
8.63E+03,8.01E-02
8.63E+03,8.01E-02
8.63E+03,8.01E-02
8.63E+03,8.01E-02
8.63E+03,8.01E-02
8.63E+03,8.01E-02
8.63E+03,8.00E-02
8.63E+03,8.00E-02
8.63E+03,8.00E-02
8.63E+03,8.00E-02
8.64E+03,7.99E-02
8.64E+03,7.98E-02
8.64E+03,7.98E-02
8.64E+03,7.98E-02
8.64E+03,7.97E-02
8.64E+03,7.97E-02
8.64E+03,7.97E-02
8.64E+03,7.97E-02
8.64E+03,7.96E-02
8.64E+03,7.96E-02
8.65E+03,7.96E-02
8.65E+03,7.95E-02
8.65E+03,7.95E-02
8.65E+03,7.95E-02
8.65E+03,7.94E-02
8.65E+03,7.94E-02
8.65E+03,7.93E-02
8.65E+03,7.93E-02
8.65E+03,7.93E-02
8.65E+03,7.93E-02
8.66E+03,7.92E-02
8.66E+03,7.92E-02
8.66E+03,7.91E-02
8.66E+03,7.91E-02
8.66E+03,7.91E-02
8.66E+03,7.91E-02
8.66E+03,7.91E-02
8.66E+03,7.91E-02
8.66E+03,7.91E-02
8.66E+03,7.91E-02
8.67E+03,7.91E-02
8.67E+03,7.91E-02
8.67E+03,7.91E-02
8.67E+03,7.91E-02
8.67E+03,7.91E-02
8.67E+03,7.91E-02
8.67E+03,7.91E-02
8.67E+03,7.91E-02
8.67E+03,7.91E-02
8.67E+03,7.90E-02
8.68E+03,7.90E-02
8.68E+03,7.90E-02
8.68E+03,7.90E-02
8.68E+03,7.90E-02
8.68E+03,7.89E-02
8.68E+03,7.89E-02
8.68E+03,7.88E-02
8.68E+03,7.88E-02
8.68E+03,7.87E-02
8.68E+03,7.86E-02
8.69E+03,7.86E-02
8.69E+03,7.85E-02
8.69E+03,7.85E-02
8.69E+03,7.85E-02
8.69E+03,7.84E-02
8.69E+03,7.84E-02
8.69E+03,7.83E-02
8.69E+03,7.83E-02
8.69E+03,7.83E-02
8.69E+03,7.82E-02
8.70E+03,7.82E-02
8.70E+03,7.83E-02
8.70E+03,7.82E-02
8.70E+03,7.82E-02
8.70E+03,7.82E-02
8.70E+03,7.82E-02
8.70E+03,7.81E-02
8.70E+03,7.81E-02
8.70E+03,7.81E-02
8.70E+03,7.80E-02
8.71E+03,7.80E-02
8.71E+03,7.80E-02
8.71E+03,7.80E-02
8.71E+03,7.80E-02
8.71E+03,7.80E-02
8.71E+03,7.80E-02
8.71E+03,7.79E-02
8.71E+03,7.78E-02
8.71E+03,7.78E-02
8.71E+03,7.78E-02
8.72E+03,7.78E-02
8.72E+03,7.77E-02
8.72E+03,7.76E-02
8.72E+03,7.76E-02
8.72E+03,7.76E-02
8.72E+03,7.75E-02
8.72E+03,7.75E-02
8.72E+03,7.75E-02
8.72E+03,7.74E-02
8.72E+03,7.74E-02
8.73E+03,7.73E-02
8.73E+03,7.73E-02
8.73E+03,7.72E-02
8.73E+03,7.72E-02
8.73E+03,7.70E-02
8.73E+03,7.70E-02
8.73E+03,7.69E-02
8.73E+03,7.69E-02
8.73E+03,7.69E-02
8.73E+03,7.69E-02
8.74E+03,7.68E-02
8.74E+03,7.67E-02
8.74E+03,7.67E-02
8.74E+03,7.66E-02
8.74E+03,7.66E-02
8.74E+03,7.65E-02
8.74E+03,7.65E-02
8.74E+03,7.65E-02
8.74E+03,7.64E-02
8.74E+03,7.64E-02
8.75E+03,7.63E-02
8.75E+03,7.63E-02
8.75E+03,7.63E-02
8.75E+03,7.63E-02
8.75E+03,7.62E-02
8.75E+03,7.61E-02
8.75E+03,7.61E-02
8.75E+03,7.61E-02
8.75E+03,7.60E-02
8.75E+03,7.60E-02
8.76E+03,7.60E-02
8.76E+03,7.60E-02
8.76E+03,7.60E-02
8.76E+03,7.59E-02
8.76E+03,7.59E-02
8.76E+03,7.58E-02
8.76E+03,7.57E-02
8.76E+03,7.57E-02
8.76E+03,7.58E-02
8.76E+03,7.58E-02
8.77E+03,7.58E-02
8.77E+03,7.58E-02
8.77E+03,7.58E-02
8.77E+03,7.57E-02
8.77E+03,7.57E-02
8.77E+03,7.56E-02
8.77E+03,7.56E-02
8.77E+03,7.56E-02
8.77E+03,7.56E-02
8.77E+03,7.56E-02
8.78E+03,7.57E-02
8.78E+03,7.57E-02
8.78E+03,7.57E-02
8.78E+03,7.58E-02
8.78E+03,7.58E-02
8.78E+03,7.58E-02
8.78E+03,7.58E-02
8.78E+03,7.58E-02
8.78E+03,7.58E-02
8.78E+03,7.58E-02
8.79E+03,7.58E-02
8.79E+03,7.58E-02
8.79E+03,7.58E-02
8.79E+03,7.57E-02
8.79E+03,7.57E-02
8.79E+03,7.56E-02
8.79E+03,7.56E-02
8.79E+03,7.56E-02
8.79E+03,7.56E-02
8.79E+03,7.56E-02
8.80E+03,7.55E-02
8.80E+03,7.54E-02
8.80E+03,7.54E-02
8.80E+03,7.54E-02
8.80E+03,7.54E-02
8.80E+03,7.53E-02
8.80E+03,7.53E-02
8.80E+03,7.52E-02
8.80E+03,7.52E-02
8.80E+03,7.51E-02
8.81E+03,7.51E-02
8.81E+03,7.51E-02
8.81E+03,7.51E-02
8.81E+03,7.51E-02
8.81E+03,7.51E-02
8.81E+03,7.51E-02
8.81E+03,7.50E-02
8.81E+03,7.50E-02
8.81E+03,7.50E-02
8.81E+03,7.49E-02
8.82E+03,7.49E-02
8.82E+03,7.49E-02
8.82E+03,7.49E-02
8.82E+03,7.49E-02
8.82E+03,7.49E-02
8.82E+03,7.49E-02
8.82E+03,7.49E-02
8.82E+03,7.48E-02
8.82E+03,7.48E-02
8.82E+03,7.48E-02
8.83E+03,7.48E-02
8.83E+03,7.48E-02
8.83E+03,7.48E-02
8.83E+03,7.48E-02
8.83E+03,7.48E-02
8.83E+03,7.48E-02
8.83E+03,7.48E-02
8.83E+03,7.47E-02
8.83E+03,7.47E-02
8.83E+03,7.47E-02
8.84E+03,7.47E-02
8.84E+03,7.47E-02
8.84E+03,7.48E-02
8.84E+03,7.48E-02
8.84E+03,7.48E-02
8.84E+03,7.48E-02
8.84E+03,7.49E-02
8.84E+03,7.49E-02
8.84E+03,7.49E-02
8.84E+03,7.49E-02
8.85E+03,7.49E-02
8.85E+03,7.49E-02
8.85E+03,7.49E-02
8.85E+03,7.49E-02
8.85E+03,7.49E-02
8.85E+03,7.49E-02
8.85E+03,7.49E-02
8.85E+03,7.49E-02
8.85E+03,7.49E-02
8.85E+03,7.49E-02
8.86E+03,7.49E-02
8.86E+03,7.49E-02
8.86E+03,7.48E-02
8.86E+03,7.49E-02
8.86E+03,7.49E-02
8.86E+03,7.49E-02
8.86E+03,7.49E-02
8.86E+03,7.49E-02
8.86E+03,7.48E-02
8.86E+03,7.48E-02
8.87E+03,7.48E-02
8.87E+03,7.48E-02
8.87E+03,7.47E-02
8.87E+03,7.47E-02
8.87E+03,7.46E-02
8.87E+03,7.46E-02
8.87E+03,7.46E-02
8.87E+03,7.46E-02
8.87E+03,7.45E-02
8.87E+03,7.45E-02
8.88E+03,7.45E-02
8.88E+03,7.44E-02
8.88E+03,7.44E-02
8.88E+03,7.43E-02
8.88E+03,7.43E-02
8.88E+03,7.43E-02
8.88E+03,7.43E-02
8.88E+03,7.42E-02
8.88E+03,7.42E-02
8.88E+03,7.42E-02
8.89E+03,7.42E-02
8.89E+03,7.41E-02
8.89E+03,7.41E-02
8.89E+03,7.41E-02
8.89E+03,7.41E-02
8.89E+03,7.41E-02
8.89E+03,7.41E-02
8.89E+03,7.40E-02
8.89E+03,7.40E-02
8.89E+03,7.40E-02
8.90E+03,7.40E-02
8.90E+03,7.40E-02
8.90E+03,7.40E-02
8.90E+03,7.40E-02
8.90E+03,7.40E-02
8.90E+03,7.39E-02
8.90E+03,7.39E-02
8.90E+03,7.39E-02
8.90E+03,7.38E-02
8.90E+03,7.38E-02
8.91E+03,7.38E-02
8.91E+03,7.38E-02
8.91E+03,7.37E-02
8.91E+03,7.37E-02
8.91E+03,7.36E-02
8.91E+03,7.36E-02
8.91E+03,7.36E-02
8.91E+03,7.36E-02
8.91E+03,7.36E-02
8.91E+03,7.36E-02
8.92E+03,7.36E-02
8.92E+03,7.36E-02
8.92E+03,7.36E-02
8.92E+03,7.35E-02
8.92E+03,7.35E-02
8.92E+03,7.34E-02
8.92E+03,7.34E-02
8.92E+03,7.34E-02
8.92E+03,7.34E-02
8.92E+03,7.34E-02
8.93E+03,7.33E-02
8.93E+03,7.32E-02
8.93E+03,7.33E-02
8.93E+03,7.33E-02
8.93E+03,7.33E-02
8.93E+03,7.32E-02
8.93E+03,7.32E-02
8.93E+03,7.32E-02
8.93E+03,7.31E-02
8.93E+03,7.31E-02
8.94E+03,7.31E-02
8.94E+03,7.31E-02
8.94E+03,7.30E-02
8.94E+03,7.30E-02
8.94E+03,7.30E-02
8.94E+03,7.29E-02
8.94E+03,7.29E-02
8.94E+03,7.29E-02
8.94E+03,7.29E-02
8.94E+03,7.29E-02
8.95E+03,7.28E-02
8.95E+03,7.28E-02
8.95E+03,7.27E-02
8.95E+03,7.27E-02
8.95E+03,7.28E-02
8.95E+03,7.28E-02
8.95E+03,7.27E-02
8.95E+03,7.26E-02
8.95E+03,7.26E-02
8.95E+03,7.25E-02
8.96E+03,7.25E-02
8.96E+03,7.24E-02
8.96E+03,7.24E-02
8.96E+03,7.23E-02
8.96E+03,7.23E-02
8.96E+03,7.23E-02
8.96E+03,7.23E-02
8.96E+03,7.22E-02
8.96E+03,7.21E-02
8.96E+03,7.21E-02
8.97E+03,7.21E-02
8.97E+03,7.20E-02
8.97E+03,7.20E-02
8.97E+03,7.20E-02
8.97E+03,7.20E-02
8.97E+03,7.19E-02
8.97E+03,7.19E-02
8.97E+03,7.18E-02
8.97E+03,7.18E-02
8.97E+03,7.18E-02
8.98E+03,7.17E-02
8.98E+03,7.17E-02
8.98E+03,7.16E-02
8.98E+03,7.15E-02
8.98E+03,7.15E-02
8.98E+03,7.15E-02
8.98E+03,7.15E-02
8.98E+03,7.15E-02
8.98E+03,7.15E-02
8.98E+03,7.15E-02
8.99E+03,7.15E-02
8.99E+03,7.14E-02
8.99E+03,7.14E-02
8.99E+03,7.14E-02
8.99E+03,7.14E-02
8.99E+03,7.14E-02
8.99E+03,7.13E-02
8.99E+03,7.12E-02
8.99E+03,7.13E-02
8.99E+03,7.12E-02
9.00E+03,7.12E-02
9.00E+03,7.12E-02
9.00E+03,7.12E-02
9.00E+03,7.11E-02
9.00E+03,7.11E-02
9.00E+03,7.11E-02
9.00E+03,7.11E-02
9.00E+03,7.10E-02
9.00E+03,7.09E-02
9.00E+03,7.09E-02
9.01E+03,7.09E-02
9.01E+03,7.09E-02
9.01E+03,7.10E-02
9.01E+03,7.09E-02
9.01E+03,7.09E-02
9.01E+03,7.09E-02
9.01E+03,7.09E-02
9.01E+03,7.09E-02
9.01E+03,7.09E-02
9.01E+03,7.08E-02
9.02E+03,7.08E-02
9.02E+03,7.08E-02
9.02E+03,7.08E-02
9.02E+03,7.08E-02
9.02E+03,7.08E-02
9.02E+03,7.08E-02
9.02E+03,7.08E-02
9.02E+03,7.08E-02
9.02E+03,7.07E-02
9.02E+03,7.07E-02
9.03E+03,7.07E-02
9.03E+03,7.07E-02
9.03E+03,7.07E-02
9.03E+03,7.07E-02
9.03E+03,7.06E-02
9.03E+03,7.06E-02
9.03E+03,7.06E-02
9.03E+03,7.06E-02
9.03E+03,7.06E-02
9.03E+03,7.06E-02
9.04E+03,7.05E-02
9.04E+03,7.05E-02
9.04E+03,7.04E-02
9.04E+03,7.04E-02
9.04E+03,7.03E-02
9.04E+03,7.03E-02
9.04E+03,7.03E-02
9.04E+03,7.03E-02
9.04E+03,7.03E-02
9.04E+03,7.02E-02
9.05E+03,7.02E-02
9.05E+03,7.02E-02
9.05E+03,7.02E-02
9.05E+03,7.01E-02
9.05E+03,7.01E-02
9.05E+03,7.01E-02
9.05E+03,7.01E-02
9.05E+03,7.00E-02
9.05E+03,7.00E-02
9.05E+03,7.00E-02
9.06E+03,7.00E-02
9.06E+03,7.00E-02
9.06E+03,6.99E-02
9.06E+03,6.99E-02
9.06E+03,6.99E-02
9.06E+03,6.98E-02
9.06E+03,6.97E-02
9.06E+03,6.97E-02
9.06E+03,6.97E-02
9.06E+03,6.97E-02
9.07E+03,6.96E-02
9.07E+03,6.97E-02
9.07E+03,6.96E-02
9.07E+03,6.96E-02
9.07E+03,6.95E-02
9.07E+03,6.94E-02
9.07E+03,6.94E-02
9.07E+03,6.93E-02
9.07E+03,6.93E-02
9.07E+03,6.92E-02
9.08E+03,6.92E-02
9.08E+03,6.91E-02
9.08E+03,6.91E-02
9.08E+03,6.91E-02
9.08E+03,6.90E-02
9.08E+03,6.90E-02
9.08E+03,6.90E-02
9.08E+03,6.89E-02
9.08E+03,6.89E-02
9.08E+03,6.89E-02
9.09E+03,6.89E-02
9.09E+03,6.88E-02
9.09E+03,6.87E-02
9.09E+03,6.87E-02
9.09E+03,6.87E-02
9.09E+03,6.86E-02
9.09E+03,6.86E-02
9.09E+03,6.86E-02
9.09E+03,6.85E-02
9.09E+03,6.84E-02
9.10E+03,6.85E-02
9.10E+03,6.85E-02
9.10E+03,6.84E-02
9.10E+03,6.84E-02
9.10E+03,6.84E-02
9.10E+03,6.83E-02
9.10E+03,6.82E-02
9.10E+03,6.82E-02
9.10E+03,6.82E-02
9.10E+03,6.82E-02
9.11E+03,6.81E-02
9.11E+03,6.81E-02
9.11E+03,6.81E-02
9.11E+03,6.81E-02
9.11E+03,6.80E-02
9.11E+03,6.80E-02
9.11E+03,6.79E-02
9.11E+03,6.79E-02
9.11E+03,6.79E-02
9.11E+03,6.79E-02
9.12E+03,6.79E-02
9.12E+03,6.79E-02
9.12E+03,6.79E-02
9.12E+03,6.79E-02
9.12E+03,6.79E-02
9.12E+03,6.79E-02
9.12E+03,6.79E-02
9.12E+03,6.79E-02
9.12E+03,6.79E-02
9.12E+03,6.78E-02
9.13E+03,6.78E-02
9.13E+03,6.78E-02
9.13E+03,6.78E-02
9.13E+03,6.78E-02
9.13E+03,6.78E-02
9.13E+03,6.78E-02
9.13E+03,6.78E-02
9.13E+03,6.77E-02
9.13E+03,6.77E-02
9.13E+03,6.76E-02
9.14E+03,6.76E-02
9.14E+03,6.76E-02
9.14E+03,6.75E-02
9.14E+03,6.75E-02
9.14E+03,6.75E-02
9.14E+03,6.75E-02
9.14E+03,6.75E-02
9.14E+03,6.75E-02
9.14E+03,6.75E-02
9.14E+03,6.75E-02
9.15E+03,6.75E-02
9.15E+03,6.74E-02
9.15E+03,6.74E-02
9.15E+03,6.74E-02
9.15E+03,6.74E-02
9.15E+03,6.74E-02
9.15E+03,6.74E-02
9.15E+03,6.74E-02
9.15E+03,6.74E-02
9.15E+03,6.74E-02
9.16E+03,6.74E-02
9.16E+03,6.73E-02
9.16E+03,6.73E-02
9.16E+03,6.72E-02
9.16E+03,6.72E-02
9.16E+03,6.72E-02
9.16E+03,6.71E-02
9.16E+03,6.71E-02
9.16E+03,6.71E-02
9.16E+03,6.71E-02
9.17E+03,6.71E-02
9.17E+03,6.72E-02
9.17E+03,6.71E-02
9.17E+03,6.71E-02
9.17E+03,6.71E-02
9.17E+03,6.71E-02
9.17E+03,6.71E-02
9.17E+03,6.70E-02
9.17E+03,6.70E-02
9.17E+03,6.70E-02
9.18E+03,6.71E-02
9.18E+03,6.71E-02
9.18E+03,6.71E-02
9.18E+03,6.70E-02
9.18E+03,6.70E-02
9.18E+03,6.70E-02
9.18E+03,6.70E-02
9.18E+03,6.69E-02
9.18E+03,6.68E-02
9.18E+03,6.68E-02
9.19E+03,6.67E-02
9.19E+03,6.67E-02
9.19E+03,6.66E-02
9.19E+03,6.65E-02
9.19E+03,6.64E-02
9.19E+03,6.64E-02
9.19E+03,6.64E-02
9.19E+03,6.63E-02
9.19E+03,6.62E-02
9.19E+03,6.62E-02
9.20E+03,6.62E-02
9.20E+03,6.61E-02
9.20E+03,6.61E-02
9.20E+03,6.61E-02
9.20E+03,6.60E-02
9.20E+03,6.61E-02
9.20E+03,6.61E-02
9.20E+03,6.61E-02
9.20E+03,6.61E-02
9.20E+03,6.60E-02
9.21E+03,6.61E-02
9.21E+03,6.61E-02
9.21E+03,6.61E-02
9.21E+03,6.61E-02
9.21E+03,6.61E-02
9.21E+03,6.61E-02
9.21E+03,6.61E-02
9.21E+03,6.61E-02
9.21E+03,6.61E-02
9.21E+03,6.61E-02
9.22E+03,6.61E-02
9.22E+03,6.61E-02
9.22E+03,6.61E-02
9.22E+03,6.61E-02
9.22E+03,6.61E-02
9.22E+03,6.61E-02
9.22E+03,6.61E-02
9.22E+03,6.61E-02
9.22E+03,6.61E-02
9.22E+03,6.61E-02
9.23E+03,6.61E-02
9.23E+03,6.62E-02
9.23E+03,6.61E-02
9.23E+03,6.62E-02
9.23E+03,6.62E-02
9.23E+03,6.61E-02
9.23E+03,6.61E-02
9.23E+03,6.61E-02
9.23E+03,6.61E-02
9.23E+03,6.61E-02
9.24E+03,6.61E-02
9.24E+03,6.61E-02
9.24E+03,6.61E-02
9.24E+03,6.61E-02
9.24E+03,6.61E-02
9.24E+03,6.61E-02
9.24E+03,6.61E-02
9.24E+03,6.61E-02
9.24E+03,6.61E-02
9.24E+03,6.61E-02
9.25E+03,6.61E-02
9.25E+03,6.61E-02
9.25E+03,6.61E-02
9.25E+03,6.61E-02
9.25E+03,6.60E-02
9.25E+03,6.60E-02
9.25E+03,6.60E-02
9.25E+03,6.60E-02
9.25E+03,6.59E-02
9.25E+03,6.59E-02
9.26E+03,6.59E-02
9.26E+03,6.59E-02
9.26E+03,6.59E-02
9.26E+03,6.58E-02
9.26E+03,6.58E-02
9.26E+03,6.58E-02
9.26E+03,6.58E-02
9.26E+03,6.58E-02
9.26E+03,6.58E-02
9.26E+03,6.59E-02
9.27E+03,6.58E-02
9.27E+03,6.58E-02
9.27E+03,6.58E-02
9.27E+03,6.58E-02
9.27E+03,6.58E-02
9.27E+03,6.57E-02
9.27E+03,6.57E-02
9.27E+03,6.58E-02
9.27E+03,6.58E-02
9.27E+03,6.58E-02
9.28E+03,6.58E-02
9.28E+03,6.58E-02
9.28E+03,6.58E-02
9.28E+03,6.58E-02
9.28E+03,6.58E-02
9.28E+03,6.58E-02
9.28E+03,6.58E-02
9.28E+03,6.58E-02
9.28E+03,6.58E-02
9.28E+03,6.58E-02
9.29E+03,6.58E-02
9.29E+03,6.58E-02
9.29E+03,6.58E-02
9.29E+03,6.59E-02
9.29E+03,6.59E-02
9.29E+03,6.58E-02
9.29E+03,6.58E-02
9.29E+03,6.58E-02
9.29E+03,6.58E-02
9.29E+03,6.58E-02
9.30E+03,6.58E-02
9.30E+03,6.58E-02
9.30E+03,6.59E-02
9.30E+03,6.59E-02
9.30E+03,6.59E-02
9.30E+03,6.59E-02
9.30E+03,6.59E-02
9.30E+03,6.59E-02
9.30E+03,6.59E-02
9.30E+03,6.59E-02
9.31E+03,6.59E-02
9.31E+03,6.59E-02
9.31E+03,6.59E-02
9.31E+03,6.59E-02
9.31E+03,6.59E-02
9.31E+03,6.59E-02
9.31E+03,6.59E-02
9.31E+03,6.58E-02
9.31E+03,6.58E-02
9.31E+03,6.57E-02
9.32E+03,6.57E-02
9.32E+03,6.57E-02
9.32E+03,6.57E-02
9.32E+03,6.56E-02
9.32E+03,6.56E-02
9.32E+03,6.56E-02
9.32E+03,6.56E-02
9.32E+03,6.56E-02
9.32E+03,6.56E-02
9.32E+03,6.55E-02
9.33E+03,6.55E-02
9.33E+03,6.55E-02
9.33E+03,6.55E-02
9.33E+03,6.55E-02
9.33E+03,6.55E-02
9.33E+03,6.55E-02
9.33E+03,6.55E-02
9.33E+03,6.55E-02
9.33E+03,6.54E-02
9.33E+03,6.54E-02
9.34E+03,6.54E-02
9.34E+03,6.54E-02
9.34E+03,6.54E-02
9.34E+03,6.54E-02
9.34E+03,6.54E-02
9.34E+03,6.54E-02
9.34E+03,6.54E-02
9.34E+03,6.54E-02
9.34E+03,6.54E-02
9.34E+03,6.54E-02
9.35E+03,6.53E-02
9.35E+03,6.53E-02
9.35E+03,6.53E-02
9.35E+03,6.53E-02
9.35E+03,6.53E-02
9.35E+03,6.52E-02
9.35E+03,6.52E-02
9.35E+03,6.52E-02
9.35E+03,6.51E-02
9.35E+03,6.51E-02
9.36E+03,6.51E-02
9.36E+03,6.51E-02
9.36E+03,6.50E-02
9.36E+03,6.50E-02
9.36E+03,6.50E-02
9.36E+03,6.50E-02
9.36E+03,6.50E-02
9.36E+03,6.50E-02
9.36E+03,6.50E-02
9.36E+03,6.50E-02
9.37E+03,6.50E-02
9.37E+03,6.50E-02
9.37E+03,6.50E-02
9.37E+03,6.50E-02
9.37E+03,6.50E-02
9.37E+03,6.50E-02
9.37E+03,6.50E-02
9.37E+03,6.50E-02
9.37E+03,6.50E-02
9.37E+03,6.50E-02
9.38E+03,6.50E-02
9.38E+03,6.50E-02
9.38E+03,6.50E-02
9.38E+03,6.50E-02
9.38E+03,6.50E-02
9.38E+03,6.50E-02
9.38E+03,6.50E-02
9.38E+03,6.50E-02
9.38E+03,6.50E-02
9.38E+03,6.50E-02
9.39E+03,6.50E-02
9.39E+03,6.50E-02
9.39E+03,6.50E-02
9.39E+03,6.50E-02
9.39E+03,6.50E-02
9.39E+03,6.50E-02
9.39E+03,6.50E-02
9.39E+03,6.50E-02
9.39E+03,6.50E-02
9.39E+03,6.50E-02
9.40E+03,6.50E-02
9.40E+03,6.50E-02
9.40E+03,6.49E-02
9.40E+03,6.49E-02
9.40E+03,6.49E-02
9.40E+03,6.49E-02
9.40E+03,6.49E-02
9.40E+03,6.49E-02
9.40E+03,6.50E-02
9.40E+03,6.49E-02
9.41E+03,6.49E-02
9.41E+03,6.49E-02
9.41E+03,6.49E-02
9.41E+03,6.49E-02
9.41E+03,6.49E-02
9.41E+03,6.49E-02
9.41E+03,6.48E-02
9.41E+03,6.48E-02
9.41E+03,6.48E-02
9.41E+03,6.48E-02
9.42E+03,6.47E-02
9.42E+03,6.47E-02
9.42E+03,6.47E-02
9.42E+03,6.46E-02
9.42E+03,6.46E-02
9.42E+03,6.46E-02
9.42E+03,6.45E-02
9.42E+03,6.45E-02
9.42E+03,6.45E-02
9.42E+03,6.45E-02
9.43E+03,6.44E-02
9.43E+03,6.44E-02
9.43E+03,6.44E-02
9.43E+03,6.44E-02
9.43E+03,6.44E-02
9.43E+03,6.44E-02
9.43E+03,6.43E-02
9.43E+03,6.43E-02
9.43E+03,6.43E-02
9.43E+03,6.43E-02
9.44E+03,6.43E-02
9.44E+03,6.43E-02
9.44E+03,6.43E-02
9.44E+03,6.42E-02
9.44E+03,6.42E-02
9.44E+03,6.42E-02
9.44E+03,6.42E-02
9.44E+03,6.42E-02
9.44E+03,6.42E-02
9.44E+03,6.42E-02
9.45E+03,6.42E-02
9.45E+03,6.42E-02
9.45E+03,6.42E-02
9.45E+03,6.42E-02
9.45E+03,6.42E-02
9.45E+03,6.42E-02
9.45E+03,6.42E-02
9.45E+03,6.43E-02
9.45E+03,6.43E-02
9.45E+03,6.43E-02
9.46E+03,6.43E-02
9.46E+03,6.43E-02
9.46E+03,6.42E-02
9.46E+03,6.43E-02
9.46E+03,6.42E-02
9.46E+03,6.42E-02
9.46E+03,6.42E-02
9.46E+03,6.42E-02
9.46E+03,6.42E-02
9.46E+03,6.42E-02
9.47E+03,6.43E-02
9.47E+03,6.43E-02
9.47E+03,6.43E-02
9.47E+03,6.44E-02
9.47E+03,6.44E-02
9.47E+03,6.44E-02
9.47E+03,6.44E-02
9.47E+03,6.44E-02
9.47E+03,6.44E-02
9.47E+03,6.44E-02
9.48E+03,6.44E-02
9.48E+03,6.44E-02
9.48E+03,6.44E-02
9.48E+03,6.45E-02
9.48E+03,6.44E-02
9.48E+03,6.44E-02
9.48E+03,6.44E-02
9.48E+03,6.44E-02
9.48E+03,6.44E-02
9.48E+03,6.44E-02
9.49E+03,6.44E-02
9.49E+03,6.44E-02
9.49E+03,6.44E-02
9.49E+03,6.44E-02
9.49E+03,6.45E-02
9.49E+03,6.45E-02
9.49E+03,6.45E-02
9.49E+03,6.45E-02
9.49E+03,6.45E-02
9.49E+03,6.45E-02
9.50E+03,6.44E-02
9.50E+03,6.44E-02
9.50E+03,6.44E-02
9.50E+03,6.44E-02
9.50E+03,6.44E-02
9.50E+03,6.44E-02
9.50E+03,6.44E-02
9.50E+03,6.44E-02
9.50E+03,6.44E-02
9.50E+03,6.43E-02
9.51E+03,6.44E-02
9.51E+03,6.43E-02
9.51E+03,6.43E-02
9.51E+03,6.43E-02
9.51E+03,6.42E-02
9.51E+03,6.42E-02
9.51E+03,6.41E-02
9.51E+03,6.41E-02
9.51E+03,6.41E-02
9.51E+03,6.41E-02
9.52E+03,6.41E-02
9.52E+03,6.40E-02
9.52E+03,6.41E-02
9.52E+03,6.40E-02
9.52E+03,6.40E-02
9.52E+03,6.40E-02
9.52E+03,6.40E-02
9.52E+03,6.40E-02
9.52E+03,6.39E-02
9.52E+03,6.39E-02
9.53E+03,6.39E-02
9.53E+03,6.39E-02
9.53E+03,6.39E-02
9.53E+03,6.39E-02
9.53E+03,6.39E-02
9.53E+03,6.39E-02
9.53E+03,6.39E-02
9.53E+03,6.39E-02
9.53E+03,6.39E-02
9.53E+03,6.39E-02
9.54E+03,6.39E-02
9.54E+03,6.40E-02
9.54E+03,6.40E-02
9.54E+03,6.40E-02
9.54E+03,6.41E-02
9.54E+03,6.41E-02
9.54E+03,6.41E-02
9.54E+03,6.42E-02
9.54E+03,6.41E-02
9.54E+03,6.42E-02
9.55E+03,6.42E-02
9.55E+03,6.42E-02
9.55E+03,6.42E-02
9.55E+03,6.42E-02
9.55E+03,6.43E-02
9.55E+03,6.43E-02
9.55E+03,6.43E-02
9.55E+03,6.43E-02
9.55E+03,6.43E-02
9.55E+03,6.43E-02
9.56E+03,6.44E-02
9.56E+03,6.44E-02
9.56E+03,6.44E-02
9.56E+03,6.44E-02
9.56E+03,6.44E-02
9.56E+03,6.44E-02
9.56E+03,6.44E-02
9.56E+03,6.45E-02
9.56E+03,6.45E-02
9.56E+03,6.45E-02
9.57E+03,6.45E-02
9.57E+03,6.45E-02
9.57E+03,6.46E-02
9.57E+03,6.46E-02
9.57E+03,6.46E-02
9.57E+03,6.46E-02
9.57E+03,6.46E-02
9.57E+03,6.46E-02
9.57E+03,6.46E-02
9.57E+03,6.47E-02
9.58E+03,6.47E-02
9.58E+03,6.47E-02
9.58E+03,6.47E-02
9.58E+03,6.47E-02
9.58E+03,6.47E-02
9.58E+03,6.47E-02
9.58E+03,6.47E-02
9.58E+03,6.47E-02
9.58E+03,6.47E-02
9.58E+03,6.47E-02
9.59E+03,6.47E-02
9.59E+03,6.47E-02
9.59E+03,6.46E-02
9.59E+03,6.46E-02
9.59E+03,6.46E-02
9.59E+03,6.46E-02
9.59E+03,6.46E-02
9.59E+03,6.46E-02
9.59E+03,6.46E-02
9.59E+03,6.45E-02
9.60E+03,6.45E-02
9.60E+03,6.45E-02
9.60E+03,6.45E-02
9.60E+03,6.45E-02
9.60E+03,6.45E-02
9.60E+03,6.45E-02
9.60E+03,6.45E-02
9.60E+03,6.45E-02
9.60E+03,6.45E-02
9.60E+03,6.45E-02
9.61E+03,6.45E-02
9.61E+03,6.45E-02
9.61E+03,6.46E-02
9.61E+03,6.46E-02
9.61E+03,6.46E-02
9.61E+03,6.46E-02
9.61E+03,6.46E-02
9.61E+03,6.46E-02
9.61E+03,6.46E-02
9.61E+03,6.46E-02
9.62E+03,6.46E-02
9.62E+03,6.46E-02
9.62E+03,6.46E-02
9.62E+03,6.46E-02
9.62E+03,6.47E-02
9.62E+03,6.47E-02
9.62E+03,6.47E-02
9.62E+03,6.47E-02
9.62E+03,6.47E-02
9.62E+03,6.48E-02
9.63E+03,6.48E-02
9.63E+03,6.48E-02
9.63E+03,6.48E-02
9.63E+03,6.48E-02
9.63E+03,6.48E-02
9.63E+03,6.49E-02
9.63E+03,6.49E-02
9.63E+03,6.49E-02
9.63E+03,6.50E-02
9.63E+03,6.50E-02
9.64E+03,6.50E-02
9.64E+03,6.50E-02
9.64E+03,6.50E-02
9.64E+03,6.50E-02
9.64E+03,6.50E-02
9.64E+03,6.50E-02
9.64E+03,6.51E-02
9.64E+03,6.51E-02
9.64E+03,6.51E-02
9.64E+03,6.51E-02
9.65E+03,6.51E-02
9.65E+03,6.51E-02
9.65E+03,6.51E-02
9.65E+03,6.51E-02
9.65E+03,6.51E-02
9.65E+03,6.51E-02
9.65E+03,6.51E-02
9.65E+03,6.51E-02
9.65E+03,6.51E-02
9.65E+03,6.51E-02
9.66E+03,6.50E-02
9.66E+03,6.50E-02
9.66E+03,6.51E-02
9.66E+03,6.51E-02
9.66E+03,6.51E-02
9.66E+03,6.51E-02
9.66E+03,6.51E-02
9.66E+03,6.51E-02
9.66E+03,6.51E-02
9.66E+03,6.52E-02
9.67E+03,6.51E-02
9.67E+03,6.52E-02
9.67E+03,6.52E-02
9.67E+03,6.52E-02
9.67E+03,6.52E-02
9.67E+03,6.52E-02
9.67E+03,6.52E-02
9.67E+03,6.52E-02
9.67E+03,6.52E-02
9.67E+03,6.52E-02
9.68E+03,6.53E-02
9.68E+03,6.53E-02
9.68E+03,6.53E-02
9.68E+03,6.54E-02
9.68E+03,6.54E-02
9.68E+03,6.54E-02
9.68E+03,6.54E-02
9.68E+03,6.55E-02
9.68E+03,6.55E-02
9.68E+03,6.55E-02
9.69E+03,6.55E-02
9.69E+03,6.55E-02
9.69E+03,6.55E-02
9.69E+03,6.55E-02
9.69E+03,6.55E-02
9.69E+03,6.55E-02
9.69E+03,6.55E-02
9.69E+03,6.55E-02
9.69E+03,6.54E-02
9.69E+03,6.55E-02
9.70E+03,6.55E-02
9.70E+03,6.55E-02
9.70E+03,6.55E-02
9.70E+03,6.55E-02
9.70E+03,6.54E-02
9.70E+03,6.54E-02
9.70E+03,6.54E-02
9.70E+03,6.54E-02
9.70E+03,6.54E-02
9.70E+03,6.54E-02
9.71E+03,6.54E-02
9.71E+03,6.54E-02
9.71E+03,6.53E-02
9.71E+03,6.53E-02
9.71E+03,6.52E-02
9.71E+03,6.52E-02
9.71E+03,6.51E-02
9.71E+03,6.51E-02
9.71E+03,6.51E-02
9.71E+03,6.51E-02
9.72E+03,6.51E-02
9.72E+03,6.50E-02
9.72E+03,6.50E-02
9.72E+03,6.50E-02
9.72E+03,6.50E-02
9.72E+03,6.50E-02
9.72E+03,6.50E-02
9.72E+03,6.50E-02
9.72E+03,6.49E-02
9.72E+03,6.49E-02
9.73E+03,6.49E-02
9.73E+03,6.49E-02
9.73E+03,6.49E-02
9.73E+03,6.50E-02
9.73E+03,6.50E-02
9.73E+03,6.50E-02
9.73E+03,6.50E-02
9.73E+03,6.50E-02
9.73E+03,6.50E-02
9.73E+03,6.50E-02
9.74E+03,6.49E-02
9.74E+03,6.49E-02
9.74E+03,6.50E-02
9.74E+03,6.49E-02
9.74E+03,6.49E-02
9.74E+03,6.49E-02
9.74E+03,6.49E-02
9.74E+03,6.49E-02
9.74E+03,6.49E-02
9.74E+03,6.49E-02
9.75E+03,6.49E-02
9.75E+03,6.49E-02
9.75E+03,6.49E-02
9.75E+03,6.49E-02
9.75E+03,6.49E-02
9.75E+03,6.49E-02
9.75E+03,6.49E-02
9.75E+03,6.49E-02
9.75E+03,6.48E-02
9.75E+03,6.48E-02
9.76E+03,6.48E-02
9.76E+03,6.48E-02
9.76E+03,6.48E-02
9.76E+03,6.48E-02
9.76E+03,6.48E-02
9.76E+03,6.47E-02
9.76E+03,6.48E-02
9.76E+03,6.47E-02
9.76E+03,6.47E-02
9.76E+03,6.47E-02
9.77E+03,6.46E-02
9.77E+03,6.46E-02
9.77E+03,6.46E-02
9.77E+03,6.46E-02
9.77E+03,6.45E-02
9.77E+03,6.45E-02
9.77E+03,6.44E-02
9.77E+03,6.44E-02
9.77E+03,6.44E-02
9.77E+03,6.43E-02
9.78E+03,6.43E-02
9.78E+03,6.42E-02
9.78E+03,6.42E-02
9.78E+03,6.42E-02
9.78E+03,6.42E-02
9.78E+03,6.41E-02
9.78E+03,6.41E-02
9.78E+03,6.40E-02
9.78E+03,6.40E-02
9.78E+03,6.40E-02
9.79E+03,6.40E-02
9.79E+03,6.40E-02
9.79E+03,6.40E-02
9.79E+03,6.39E-02
9.79E+03,6.39E-02
9.79E+03,6.39E-02
9.79E+03,6.39E-02
9.79E+03,6.39E-02
9.79E+03,6.39E-02
9.79E+03,6.38E-02
9.80E+03,6.38E-02
9.80E+03,6.38E-02
9.80E+03,6.38E-02
9.80E+03,6.38E-02
9.80E+03,6.37E-02
9.80E+03,6.37E-02
9.80E+03,6.37E-02
9.80E+03,6.36E-02
9.80E+03,6.36E-02
9.80E+03,6.36E-02
9.81E+03,6.36E-02
9.81E+03,6.35E-02
9.81E+03,6.35E-02
9.81E+03,6.35E-02
9.81E+03,6.34E-02
9.81E+03,6.34E-02
9.81E+03,6.34E-02
9.81E+03,6.34E-02
9.81E+03,6.34E-02
9.81E+03,6.34E-02
9.82E+03,6.33E-02
9.82E+03,6.33E-02
9.82E+03,6.33E-02
9.82E+03,6.32E-02
9.82E+03,6.32E-02
9.82E+03,6.32E-02
9.82E+03,6.32E-02
9.82E+03,6.31E-02
9.82E+03,6.31E-02
9.82E+03,6.31E-02
9.83E+03,6.31E-02
9.83E+03,6.30E-02
9.83E+03,6.30E-02
9.83E+03,6.30E-02
9.83E+03,6.30E-02
9.83E+03,6.29E-02
9.83E+03,6.29E-02
9.83E+03,6.29E-02
9.83E+03,6.28E-02
9.83E+03,6.28E-02
9.84E+03,6.27E-02
9.84E+03,6.27E-02
9.84E+03,6.27E-02
9.84E+03,6.27E-02
9.84E+03,6.26E-02
9.84E+03,6.26E-02
9.84E+03,6.27E-02
9.84E+03,6.26E-02
9.84E+03,6.26E-02
9.84E+03,6.26E-02
9.85E+03,6.25E-02
9.85E+03,6.25E-02
9.85E+03,6.25E-02
9.85E+03,6.25E-02
9.85E+03,6.25E-02
9.85E+03,6.25E-02
9.85E+03,6.25E-02
9.85E+03,6.25E-02
9.85E+03,6.24E-02
9.85E+03,6.24E-02
9.86E+03,6.24E-02
9.86E+03,6.24E-02
9.86E+03,6.24E-02
9.86E+03,6.23E-02
9.86E+03,6.23E-02
9.86E+03,6.23E-02
9.86E+03,6.23E-02
9.86E+03,6.23E-02
9.86E+03,6.22E-02
9.86E+03,6.22E-02
9.87E+03,6.22E-02
9.87E+03,6.22E-02
9.87E+03,6.21E-02
9.87E+03,6.22E-02
9.87E+03,6.21E-02
9.87E+03,6.21E-02
9.87E+03,6.21E-02
9.87E+03,6.21E-02
9.87E+03,6.21E-02
9.87E+03,6.21E-02
9.88E+03,6.21E-02
9.88E+03,6.20E-02
9.88E+03,6.20E-02
9.88E+03,6.20E-02
9.88E+03,6.20E-02
9.88E+03,6.20E-02
9.88E+03,6.19E-02
9.88E+03,6.19E-02
9.88E+03,6.19E-02
9.88E+03,6.19E-02
9.89E+03,6.19E-02
9.89E+03,6.19E-02
9.89E+03,6.19E-02
9.89E+03,6.20E-02
9.89E+03,6.20E-02
9.89E+03,6.20E-02
9.89E+03,6.20E-02
9.89E+03,6.20E-02
9.89E+03,6.20E-02
9.89E+03,6.20E-02
9.90E+03,6.20E-02
9.90E+03,6.20E-02
9.90E+03,6.20E-02
9.90E+03,6.19E-02
9.90E+03,6.19E-02
9.90E+03,6.19E-02
9.90E+03,6.19E-02
9.90E+03,6.19E-02
9.90E+03,6.19E-02
9.90E+03,6.18E-02
9.91E+03,6.18E-02
9.91E+03,6.18E-02
9.91E+03,6.18E-02
9.91E+03,6.18E-02
9.91E+03,6.18E-02
9.91E+03,6.18E-02
9.91E+03,6.18E-02
9.91E+03,6.18E-02
9.91E+03,6.18E-02
9.91E+03,6.18E-02
9.92E+03,6.18E-02
9.92E+03,6.18E-02
9.92E+03,6.18E-02
9.92E+03,6.18E-02
9.92E+03,6.17E-02
9.92E+03,6.17E-02
9.92E+03,6.17E-02
9.92E+03,6.17E-02
9.92E+03,6.17E-02
9.92E+03,6.17E-02
9.93E+03,6.17E-02
9.93E+03,6.17E-02
9.93E+03,6.17E-02
9.93E+03,6.17E-02
9.93E+03,6.17E-02
9.93E+03,6.17E-02
9.93E+03,6.17E-02
9.93E+03,6.17E-02
9.93E+03,6.17E-02
9.93E+03,6.17E-02
9.94E+03,6.17E-02
9.94E+03,6.17E-02
9.94E+03,6.17E-02
9.94E+03,6.16E-02
9.94E+03,6.16E-02
9.94E+03,6.16E-02
9.94E+03,6.15E-02
9.94E+03,6.15E-02
9.94E+03,6.15E-02
9.94E+03,6.15E-02
9.95E+03,6.14E-02
9.95E+03,6.14E-02
9.95E+03,6.14E-02
9.95E+03,6.14E-02
9.95E+03,6.14E-02
9.95E+03,6.14E-02
9.95E+03,6.14E-02
9.95E+03,6.14E-02
9.95E+03,6.14E-02
9.95E+03,6.14E-02
9.96E+03,6.14E-02
9.96E+03,6.14E-02
9.96E+03,6.14E-02
9.96E+03,6.14E-02
9.96E+03,6.14E-02
9.96E+03,6.15E-02
9.96E+03,6.15E-02
9.96E+03,6.15E-02
9.96E+03,6.15E-02
9.96E+03,6.14E-02
9.97E+03,6.14E-02
9.97E+03,6.14E-02
9.97E+03,6.14E-02
9.97E+03,6.14E-02
9.97E+03,6.14E-02
9.97E+03,6.14E-02
9.97E+03,6.13E-02
9.97E+03,6.13E-02
9.97E+03,6.13E-02
9.97E+03,6.13E-02
9.98E+03,6.13E-02
9.98E+03,6.13E-02
9.98E+03,6.13E-02
9.98E+03,6.12E-02
9.98E+03,6.12E-02
9.98E+03,6.12E-02
9.98E+03,6.12E-02
9.98E+03,6.11E-02
9.98E+03,6.11E-02
9.98E+03,6.11E-02
9.99E+03,6.11E-02
9.99E+03,6.11E-02
9.99E+03,6.11E-02
9.99E+03,6.11E-02
9.99E+03,6.11E-02
9.99E+03,6.11E-02
9.99E+03,6.11E-02
9.99E+03,6.11E-02
9.99E+03,6.11E-02
9.99E+03,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.12E-02
1.00E+04,6.11E-02
1.00E+04,6.12E-02
1.00E+04,6.12E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.12E-02
1.00E+04,6.12E-02
1.00E+04,6.12E-02
1.00E+04,6.12E-02
1.00E+04,6.12E-02
1.00E+04,6.12E-02
1.00E+04,6.12E-02
1.00E+04,6.12E-02
1.00E+04,6.12E-02
1.00E+04,6.12E-02
1.00E+04,6.12E-02
1.00E+04,6.12E-02
1.00E+04,6.12E-02
1.00E+04,6.12E-02
1.00E+04,6.12E-02
1.00E+04,6.12E-02
1.00E+04,6.12E-02
1.00E+04,6.12E-02
1.00E+04,6.12E-02
1.00E+04,6.12E-02
1.00E+04,6.11E-02
1.00E+04,6.12E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.00E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.10E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.10E-02
1.01E+04,6.10E-02
1.01E+04,6.10E-02
1.01E+04,6.10E-02
1.01E+04,6.10E-02
1.01E+04,6.10E-02
1.01E+04,6.10E-02
1.01E+04,6.10E-02
1.01E+04,6.10E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.11E-02
1.01E+04,6.12E-02
1.01E+04,6.12E-02
1.01E+04,6.12E-02
1.01E+04,6.12E-02
1.01E+04,6.12E-02
1.01E+04,6.12E-02
1.01E+04,6.13E-02
1.01E+04,6.13E-02
1.01E+04,6.13E-02
1.01E+04,6.13E-02
1.01E+04,6.13E-02
1.01E+04,6.13E-02
1.01E+04,6.13E-02
1.01E+04,6.13E-02
1.02E+04,6.13E-02
1.02E+04,6.13E-02
1.02E+04,6.13E-02
1.02E+04,6.13E-02
1.02E+04,6.13E-02
1.02E+04,6.13E-02
1.02E+04,6.13E-02
1.02E+04,6.13E-02
1.02E+04,6.13E-02
1.02E+04,6.13E-02
1.02E+04,6.13E-02
1.02E+04,6.13E-02
1.02E+04,6.13E-02
1.02E+04,6.13E-02
1.02E+04,6.13E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.15E-02
1.02E+04,6.15E-02
1.02E+04,6.15E-02
1.02E+04,6.15E-02
1.02E+04,6.15E-02
1.02E+04,6.15E-02
1.02E+04,6.15E-02
1.02E+04,6.15E-02
1.02E+04,6.15E-02
1.02E+04,6.15E-02
1.02E+04,6.15E-02
1.02E+04,6.15E-02
1.02E+04,6.15E-02
1.02E+04,6.15E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.14E-02
1.02E+04,6.13E-02
1.02E+04,6.13E-02
1.02E+04,6.13E-02
1.02E+04,6.13E-02
1.02E+04,6.13E-02
1.02E+04,6.12E-02
1.02E+04,6.12E-02
1.02E+04,6.12E-02
1.02E+04,6.12E-02
1.02E+04,6.12E-02
1.02E+04,6.12E-02
1.02E+04,6.11E-02
1.02E+04,6.11E-02
1.02E+04,6.11E-02
1.02E+04,6.12E-02
1.02E+04,6.11E-02
1.02E+04,6.11E-02
1.02E+04,6.11E-02
1.02E+04,6.11E-02
1.02E+04,6.11E-02
1.02E+04,6.11E-02
1.02E+04,6.11E-02
1.02E+04,6.11E-02
1.02E+04,6.11E-02
1.02E+04,6.11E-02
1.02E+04,6.11E-02
1.02E+04,6.11E-02
1.02E+04,6.11E-02
1.02E+04,6.11E-02
1.02E+04,6.11E-02
1.02E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.12E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.12E-02
1.03E+04,6.12E-02
1.03E+04,6.12E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.11E-02
1.03E+04,6.10E-02
1.03E+04,6.10E-02
1.03E+04,6.10E-02
1.03E+04,6.10E-02
1.03E+04,6.10E-02
1.03E+04,6.10E-02
1.03E+04,6.10E-02
1.03E+04,6.09E-02
1.03E+04,6.09E-02
1.03E+04,6.09E-02
1.03E+04,6.09E-02
1.03E+04,6.09E-02
1.03E+04,6.09E-02
1.03E+04,6.08E-02
1.03E+04,6.08E-02
1.03E+04,6.08E-02
1.03E+04,6.08E-02
1.03E+04,6.08E-02
1.03E+04,6.08E-02
1.03E+04,6.08E-02
1.03E+04,6.07E-02
1.03E+04,6.07E-02
1.03E+04,6.07E-02
1.03E+04,6.07E-02
1.03E+04,6.07E-02
1.03E+04,6.07E-02
1.03E+04,6.07E-02
1.03E+04,6.07E-02
1.03E+04,6.06E-02
1.03E+04,6.06E-02
1.03E+04,6.06E-02
1.03E+04,6.05E-02
1.03E+04,6.05E-02
1.03E+04,6.05E-02
1.03E+04,6.05E-02
1.03E+04,6.05E-02
1.03E+04,6.05E-02
1.03E+04,6.05E-02
1.03E+04,6.05E-02
1.03E+04,6.05E-02
1.03E+04,6.05E-02
1.03E+04,6.05E-02
1.03E+04,6.05E-02
1.03E+04,6.05E-02
1.03E+04,6.04E-02
1.03E+04,6.04E-02
1.03E+04,6.04E-02
1.03E+04,6.04E-02
1.03E+04,6.04E-02
1.03E+04,6.04E-02
1.03E+04,6.03E-02
1.03E+04,6.03E-02
1.03E+04,6.03E-02
1.03E+04,6.03E-02
1.03E+04,6.03E-02
1.03E+04,6.03E-02
1.03E+04,6.02E-02
1.03E+04,6.02E-02
1.03E+04,6.02E-02
1.03E+04,6.01E-02
1.03E+04,6.01E-02
1.03E+04,6.01E-02
1.03E+04,6.01E-02
1.03E+04,6.01E-02
1.03E+04,6.01E-02
1.03E+04,6.01E-02
1.04E+04,6.01E-02
1.04E+04,6.01E-02
1.04E+04,6.00E-02
1.04E+04,6.00E-02
1.04E+04,6.00E-02
1.04E+04,6.00E-02
1.04E+04,6.00E-02
1.04E+04,6.00E-02
1.04E+04,6.00E-02
1.04E+04,6.00E-02
1.04E+04,6.00E-02
1.04E+04,6.00E-02
1.04E+04,5.99E-02
1.04E+04,5.99E-02
1.04E+04,5.99E-02
1.04E+04,5.99E-02
1.04E+04,5.99E-02
1.04E+04,5.99E-02
1.04E+04,5.99E-02
1.04E+04,5.99E-02
1.04E+04,5.99E-02
1.04E+04,5.99E-02
1.04E+04,5.99E-02
1.04E+04,5.99E-02
1.04E+04,5.98E-02
1.04E+04,5.98E-02
1.04E+04,5.98E-02
1.04E+04,5.98E-02
1.04E+04,5.98E-02
1.04E+04,5.98E-02
1.04E+04,5.98E-02
1.04E+04,5.98E-02
1.04E+04,5.98E-02
1.04E+04,5.98E-02
1.04E+04,5.98E-02
1.04E+04,5.98E-02
1.04E+04,5.97E-02
1.04E+04,5.97E-02
1.04E+04,5.97E-02
1.04E+04,5.97E-02
1.04E+04,5.97E-02
1.04E+04,5.97E-02
1.04E+04,5.97E-02
1.04E+04,5.96E-02
1.04E+04,5.96E-02
1.04E+04,5.96E-02
1.04E+04,5.96E-02
1.04E+04,5.96E-02
1.04E+04,5.96E-02
1.04E+04,5.96E-02
1.04E+04,5.96E-02
1.04E+04,5.96E-02
1.04E+04,5.96E-02
1.04E+04,5.95E-02
1.04E+04,5.95E-02
1.04E+04,5.95E-02
1.04E+04,5.95E-02
1.04E+04,5.95E-02
1.04E+04,5.95E-02
1.04E+04,5.95E-02
1.04E+04,5.95E-02
1.04E+04,5.95E-02
1.04E+04,5.94E-02
1.04E+04,5.94E-02
1.04E+04,5.94E-02
1.04E+04,5.94E-02
1.04E+04,5.94E-02
1.04E+04,5.94E-02
1.04E+04,5.94E-02
1.04E+04,5.94E-02
1.04E+04,5.94E-02
1.04E+04,5.94E-02
1.04E+04,5.94E-02
1.04E+04,5.93E-02
1.04E+04,5.93E-02
1.04E+04,5.93E-02
1.04E+04,5.93E-02
1.04E+04,5.93E-02
1.04E+04,5.93E-02
1.04E+04,5.93E-02
1.04E+04,5.93E-02
1.04E+04,5.93E-02
1.04E+04,5.93E-02
1.04E+04,5.93E-02
1.04E+04,5.93E-02
1.04E+04,5.92E-02
1.04E+04,5.92E-02
1.04E+04,5.92E-02
1.04E+04,5.92E-02
1.04E+04,5.91E-02
1.04E+04,5.91E-02
1.04E+04,5.91E-02
1.04E+04,5.91E-02
1.04E+04,5.91E-02
1.04E+04,5.91E-02
1.04E+04,5.91E-02
1.04E+04,5.91E-02
1.04E+04,5.91E-02
1.04E+04,5.91E-02
1.04E+04,5.90E-02
1.05E+04,5.90E-02
1.05E+04,5.90E-02
1.05E+04,5.90E-02
1.05E+04,5.90E-02
1.05E+04,5.90E-02
1.05E+04,5.90E-02
1.05E+04,5.90E-02
1.05E+04,5.90E-02
1.05E+04,5.90E-02
1.05E+04,5.90E-02
1.05E+04,5.90E-02
1.05E+04,5.89E-02
1.05E+04,5.90E-02
1.05E+04,5.90E-02
1.05E+04,5.89E-02
1.05E+04,5.89E-02
1.05E+04,5.89E-02
1.05E+04,5.90E-02
1.05E+04,5.90E-02
1.05E+04,5.89E-02
1.05E+04,5.89E-02
1.05E+04,5.89E-02
1.05E+04,5.89E-02
1.05E+04,5.89E-02
1.05E+04,5.88E-02
1.05E+04,5.88E-02
1.05E+04,5.88E-02
1.05E+04,5.87E-02
1.05E+04,5.87E-02
1.05E+04,5.87E-02
1.05E+04,5.87E-02
1.05E+04,5.87E-02
1.05E+04,5.87E-02
1.05E+04,5.86E-02
1.05E+04,5.86E-02
1.05E+04,5.86E-02
1.05E+04,5.86E-02
1.05E+04,5.86E-02
1.05E+04,5.86E-02
1.05E+04,5.86E-02
1.05E+04,5.86E-02
1.05E+04,5.86E-02
1.05E+04,5.86E-02
1.05E+04,5.86E-02
1.05E+04,5.86E-02
1.05E+04,5.86E-02
1.05E+04,5.86E-02
1.05E+04,5.86E-02
1.05E+04,5.86E-02
1.05E+04,5.86E-02
1.05E+04,5.86E-02
1.05E+04,5.85E-02
1.05E+04,5.85E-02
1.05E+04,5.85E-02
1.05E+04,5.85E-02
1.05E+04,5.85E-02
1.05E+04,5.84E-02
1.05E+04,5.84E-02
1.05E+04,5.84E-02
1.05E+04,5.84E-02
1.05E+04,5.84E-02
1.05E+04,5.83E-02
1.05E+04,5.83E-02
1.05E+04,5.83E-02
1.05E+04,5.83E-02
1.05E+04,5.82E-02
1.05E+04,5.82E-02
1.05E+04,5.82E-02
1.05E+04,5.82E-02
1.05E+04,5.81E-02
1.05E+04,5.81E-02
1.05E+04,5.81E-02
1.05E+04,5.81E-02
1.05E+04,5.81E-02
1.05E+04,5.81E-02
1.05E+04,5.81E-02
1.05E+04,5.81E-02
1.05E+04,5.81E-02
1.05E+04,5.80E-02
1.05E+04,5.80E-02
1.05E+04,5.80E-02
1.05E+04,5.79E-02
1.05E+04,5.79E-02
1.05E+04,5.79E-02
1.05E+04,5.79E-02
1.05E+04,5.79E-02
1.05E+04,5.79E-02
1.05E+04,5.79E-02
1.05E+04,5.79E-02
1.05E+04,5.78E-02
1.05E+04,5.78E-02
1.05E+04,5.78E-02
1.05E+04,5.78E-02
1.05E+04,5.78E-02
1.05E+04,5.78E-02
1.05E+04,5.79E-02
1.05E+04,5.79E-02
1.05E+04,5.79E-02
1.05E+04,5.79E-02
1.05E+04,5.78E-02
1.06E+04,5.78E-02
1.06E+04,5.78E-02
1.06E+04,5.78E-02
1.06E+04,5.78E-02
1.06E+04,5.78E-02
1.06E+04,5.78E-02
1.06E+04,5.78E-02
1.06E+04,5.78E-02
1.06E+04,5.78E-02
1.06E+04,5.79E-02
1.06E+04,5.79E-02
1.06E+04,5.79E-02
1.06E+04,5.79E-02
1.06E+04,5.78E-02
1.06E+04,5.78E-02
1.06E+04,5.78E-02
1.06E+04,5.78E-02
1.06E+04,5.78E-02
1.06E+04,5.78E-02
1.06E+04,5.78E-02
1.06E+04,5.78E-02
1.06E+04,5.79E-02
1.06E+04,5.79E-02
1.06E+04,5.79E-02
1.06E+04,5.79E-02
1.06E+04,5.79E-02
1.06E+04,5.79E-02
1.06E+04,5.80E-02
1.06E+04,5.80E-02
1.06E+04,5.80E-02
1.06E+04,5.80E-02
1.06E+04,5.80E-02
1.06E+04,5.80E-02
1.06E+04,5.80E-02
1.06E+04,5.80E-02
1.06E+04,5.80E-02
1.06E+04,5.79E-02
1.06E+04,5.79E-02
1.06E+04,5.79E-02
1.06E+04,5.79E-02
1.06E+04,5.79E-02
1.06E+04,5.78E-02
1.06E+04,5.78E-02
1.06E+04,5.78E-02
1.06E+04,5.78E-02
1.06E+04,5.78E-02
1.06E+04,5.78E-02
1.06E+04,5.77E-02
1.06E+04,5.77E-02
1.06E+04,5.77E-02
1.06E+04,5.77E-02
1.06E+04,5.77E-02
1.06E+04,5.77E-02
1.06E+04,5.76E-02
1.06E+04,5.76E-02
1.06E+04,5.76E-02
1.06E+04,5.76E-02
1.06E+04,5.76E-02
1.06E+04,5.76E-02
1.06E+04,5.76E-02
1.06E+04,5.76E-02
1.06E+04,5.76E-02
1.06E+04,5.76E-02
1.06E+04,5.75E-02
1.06E+04,5.75E-02
1.06E+04,5.75E-02
1.06E+04,5.74E-02
1.06E+04,5.74E-02
1.06E+04,5.74E-02
1.06E+04,5.74E-02
1.06E+04,5.73E-02
1.06E+04,5.73E-02
1.06E+04,5.73E-02
1.06E+04,5.73E-02
1.06E+04,5.73E-02
1.06E+04,5.73E-02
1.06E+04,5.73E-02
1.06E+04,5.73E-02
1.06E+04,5.73E-02
1.06E+04,5.73E-02
1.06E+04,5.72E-02
1.06E+04,5.72E-02
1.06E+04,5.72E-02
1.06E+04,5.72E-02
1.06E+04,5.72E-02
1.06E+04,5.73E-02
1.06E+04,5.72E-02
1.06E+04,5.72E-02
1.06E+04,5.72E-02
1.06E+04,5.72E-02
1.06E+04,5.72E-02
1.06E+04,5.72E-02
1.06E+04,5.72E-02
1.06E+04,5.72E-02
1.06E+04,5.72E-02
1.06E+04,5.72E-02
1.06E+04,5.72E-02
1.06E+04,5.72E-02
1.06E+04,5.73E-02
1.06E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.73E-02
1.07E+04,5.72E-02
1.07E+04,5.72E-02
1.07E+04,5.72E-02
1.07E+04,5.72E-02
1.07E+04,5.72E-02
1.07E+04,5.72E-02
1.07E+04,5.72E-02
1.07E+04,5.72E-02
1.07E+04,5.72E-02
1.07E+04,5.71E-02
1.07E+04,5.71E-02
1.07E+04,5.71E-02
1.07E+04,5.71E-02
1.07E+04,5.71E-02
1.07E+04,5.71E-02
1.07E+04,5.70E-02
1.07E+04,5.70E-02
1.07E+04,5.70E-02
1.07E+04,5.70E-02
1.07E+04,5.70E-02
1.07E+04,5.69E-02
1.07E+04,5.69E-02
1.07E+04,5.69E-02
1.07E+04,5.69E-02
1.07E+04,5.69E-02
1.07E+04,5.68E-02
1.07E+04,5.68E-02
1.07E+04,5.68E-02
1.07E+04,5.68E-02
1.07E+04,5.68E-02
1.07E+04,5.68E-02
1.07E+04,5.68E-02
1.07E+04,5.67E-02
1.07E+04,5.67E-02
1.07E+04,5.67E-02
1.07E+04,5.67E-02
1.07E+04,5.67E-02
1.07E+04,5.67E-02
1.07E+04,5.67E-02
1.07E+04,5.67E-02
1.07E+04,5.67E-02
1.07E+04,5.67E-02
1.07E+04,5.66E-02
1.07E+04,5.66E-02
1.07E+04,5.66E-02
1.07E+04,5.66E-02
1.07E+04,5.66E-02
1.07E+04,5.66E-02
1.07E+04,5.65E-02
1.07E+04,5.65E-02
1.07E+04,5.65E-02
1.07E+04,5.65E-02
1.07E+04,5.65E-02
1.07E+04,5.65E-02
1.07E+04,5.65E-02
1.07E+04,5.66E-02
1.07E+04,5.66E-02
1.07E+04,5.65E-02
1.07E+04,5.65E-02
1.07E+04,5.65E-02
1.07E+04,5.65E-02
1.07E+04,5.65E-02
1.07E+04,5.65E-02
1.07E+04,5.65E-02
1.07E+04,5.65E-02
1.07E+04,5.65E-02
1.07E+04,5.65E-02
1.07E+04,5.64E-02
1.07E+04,5.64E-02
1.07E+04,5.64E-02
1.07E+04,5.64E-02
1.07E+04,5.63E-02
1.07E+04,5.63E-02
1.07E+04,5.63E-02
1.07E+04,5.63E-02
1.08E+04,5.63E-02
1.08E+04,5.63E-02
1.08E+04,5.62E-02
1.08E+04,5.62E-02
1.08E+04,5.62E-02
1.08E+04,5.62E-02
1.08E+04,5.62E-02
1.08E+04,5.62E-02
1.08E+04,5.61E-02
1.08E+04,5.61E-02
1.08E+04,5.61E-02
1.08E+04,5.61E-02
1.08E+04,5.61E-02
1.08E+04,5.61E-02
1.08E+04,5.61E-02
1.08E+04,5.61E-02
1.08E+04,5.60E-02
1.08E+04,5.60E-02
1.08E+04,5.60E-02
1.08E+04,5.60E-02
1.08E+04,5.60E-02
1.08E+04,5.59E-02
1.08E+04,5.59E-02
1.08E+04,5.59E-02
1.08E+04,5.59E-02
1.08E+04,5.59E-02
1.08E+04,5.59E-02
1.08E+04,5.59E-02
1.08E+04,5.58E-02
1.08E+04,5.58E-02
1.08E+04,5.58E-02
1.08E+04,5.58E-02
1.08E+04,5.58E-02
1.08E+04,5.58E-02
1.08E+04,5.58E-02
1.08E+04,5.58E-02
1.08E+04,5.58E-02
1.08E+04,5.57E-02
1.08E+04,5.58E-02
1.08E+04,5.57E-02
1.08E+04,5.57E-02
1.08E+04,5.57E-02
1.08E+04,5.57E-02
1.08E+04,5.57E-02
1.08E+04,5.56E-02
1.08E+04,5.56E-02
1.08E+04,5.56E-02
1.08E+04,5.56E-02
1.08E+04,5.55E-02
1.08E+04,5.55E-02
1.08E+04,5.55E-02
1.08E+04,5.55E-02
1.08E+04,5.55E-02
1.08E+04,5.54E-02
1.08E+04,5.54E-02
1.08E+04,5.54E-02
1.08E+04,5.54E-02
1.08E+04,5.54E-02
1.08E+04,5.54E-02
1.08E+04,5.54E-02
1.08E+04,5.53E-02
1.08E+04,5.54E-02
1.08E+04,5.53E-02
1.08E+04,5.53E-02
1.08E+04,5.53E-02
1.08E+04,5.53E-02
1.08E+04,5.53E-02
1.08E+04,5.52E-02
1.08E+04,5.52E-02
1.08E+04,5.52E-02
1.08E+04,5.52E-02
1.08E+04,5.52E-02
1.08E+04,5.52E-02
1.08E+04,5.52E-02
1.08E+04,5.52E-02
1.08E+04,5.52E-02
1.08E+04,5.51E-02
1.08E+04,5.51E-02
1.08E+04,5.51E-02
1.08E+04,5.51E-02
1.08E+04,5.51E-02
1.08E+04,5.51E-02
1.08E+04,5.51E-02
1.08E+04,5.51E-02
1.08E+04,5.51E-02
1.08E+04,5.51E-02
1.08E+04,5.51E-02
1.08E+04,5.51E-02
1.08E+04,5.51E-02
1.08E+04,5.51E-02
1.08E+04,5.51E-02
1.08E+04,5.51E-02
1.08E+04,5.51E-02
1.08E+04,5.51E-02
1.08E+04,5.51E-02
1.08E+04,5.51E-02
1.08E+04,5.50E-02
1.08E+04,5.50E-02
1.08E+04,5.50E-02
1.08E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.49E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.49E-02
1.09E+04,5.49E-02
1.09E+04,5.49E-02
1.09E+04,5.49E-02
1.09E+04,5.49E-02
1.09E+04,5.49E-02
1.09E+04,5.49E-02
1.09E+04,5.49E-02
1.09E+04,5.49E-02
1.09E+04,5.49E-02
1.09E+04,5.49E-02
1.09E+04,5.49E-02
1.09E+04,5.49E-02
1.09E+04,5.49E-02
1.09E+04,5.49E-02
1.09E+04,5.49E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.49E-02
1.09E+04,5.49E-02
1.09E+04,5.49E-02
1.09E+04,5.49E-02
1.09E+04,5.49E-02
1.09E+04,5.49E-02
1.09E+04,5.49E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.50E-02
1.09E+04,5.51E-02
1.09E+04,5.51E-02
1.09E+04,5.51E-02
1.09E+04,5.51E-02
1.09E+04,5.51E-02
1.09E+04,5.51E-02
1.09E+04,5.51E-02
1.09E+04,5.51E-02
1.09E+04,5.51E-02
1.09E+04,5.51E-02
1.09E+04,5.51E-02
1.09E+04,5.51E-02
1.09E+04,5.51E-02
1.09E+04,5.51E-02
1.09E+04,5.51E-02
1.09E+04,5.51E-02
1.09E+04,5.51E-02
1.09E+04,5.51E-02
1.09E+04,5.51E-02
1.09E+04,5.52E-02
1.09E+04,5.51E-02
1.09E+04,5.51E-02
1.09E+04,5.51E-02
1.09E+04,5.52E-02
1.09E+04,5.52E-02
1.09E+04,5.52E-02
1.09E+04,5.52E-02
1.09E+04,5.52E-02
1.09E+04,5.52E-02
1.09E+04,5.52E-02
1.09E+04,5.52E-02
1.09E+04,5.52E-02
1.09E+04,5.52E-02
1.09E+04,5.52E-02
1.09E+04,5.52E-02
1.09E+04,5.52E-02
1.09E+04,5.53E-02
1.09E+04,5.53E-02
1.09E+04,5.53E-02
1.09E+04,5.53E-02
1.09E+04,5.53E-02
1.10E+04,5.53E-02
1.10E+04,5.53E-02
1.10E+04,5.53E-02
1.10E+04,5.54E-02
1.10E+04,5.54E-02
1.10E+04,5.54E-02
1.10E+04,5.54E-02
1.10E+04,5.54E-02
1.10E+04,5.54E-02
1.10E+04,5.55E-02
1.10E+04,5.55E-02
1.10E+04,5.55E-02
1.10E+04,5.55E-02
1.10E+04,5.55E-02
1.10E+04,5.55E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.57E-02
1.10E+04,5.57E-02
1.10E+04,5.57E-02
1.10E+04,5.57E-02
1.10E+04,5.57E-02
1.10E+04,5.57E-02
1.10E+04,5.57E-02
1.10E+04,5.57E-02
1.10E+04,5.57E-02
1.10E+04,5.57E-02
1.10E+04,5.57E-02
1.10E+04,5.57E-02
1.10E+04,5.57E-02
1.10E+04,5.57E-02
1.10E+04,5.57E-02
1.10E+04,5.57E-02
1.10E+04,5.57E-02
1.10E+04,5.58E-02
1.10E+04,5.58E-02
1.10E+04,5.58E-02
1.10E+04,5.58E-02
1.10E+04,5.57E-02
1.10E+04,5.57E-02
1.10E+04,5.57E-02
1.10E+04,5.57E-02
1.10E+04,5.57E-02
1.10E+04,5.57E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.57E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.56E-02
1.10E+04,5.55E-02
1.10E+04,5.56E-02
1.10E+04,5.55E-02
1.10E+04,5.55E-02
1.10E+04,5.55E-02
1.10E+04,5.56E-02
1.10E+04,5.55E-02
1.10E+04,5.55E-02
1.10E+04,5.55E-02
1.10E+04,5.55E-02
1.10E+04,5.55E-02
1.10E+04,5.55E-02
1.10E+04,5.55E-02
1.10E+04,5.55E-02
1.10E+04,5.55E-02
1.10E+04,5.55E-02
1.10E+04,5.55E-02
1.10E+04,5.55E-02
1.10E+04,5.55E-02
1.10E+04,5.55E-02
1.11E+04,5.56E-02
1.11E+04,5.56E-02
1.11E+04,5.56E-02
1.11E+04,5.55E-02
1.11E+04,5.55E-02
1.11E+04,5.55E-02
1.11E+04,5.55E-02
1.11E+04,5.55E-02
1.11E+04,5.55E-02
1.11E+04,5.55E-02
1.11E+04,5.55E-02
1.11E+04,5.55E-02
1.11E+04,5.55E-02
1.11E+04,5.55E-02
1.11E+04,5.55E-02
1.11E+04,5.55E-02
1.11E+04,5.55E-02
1.11E+04,5.55E-02
1.11E+04,5.55E-02
1.11E+04,5.55E-02
1.11E+04,5.55E-02
1.11E+04,5.55E-02
1.11E+04,5.55E-02
1.11E+04,5.54E-02
1.11E+04,5.54E-02
1.11E+04,5.54E-02
1.11E+04,5.54E-02
1.11E+04,5.54E-02
1.11E+04,5.54E-02
1.11E+04,5.54E-02
1.11E+04,5.54E-02
1.11E+04,5.53E-02
1.11E+04,5.53E-02
1.11E+04,5.53E-02
1.11E+04,5.53E-02
1.11E+04,5.53E-02
1.11E+04,5.52E-02
1.11E+04,5.52E-02
1.11E+04,5.52E-02
1.11E+04,5.52E-02
1.11E+04,5.52E-02
1.11E+04,5.52E-02
1.11E+04,5.52E-02
1.11E+04,5.51E-02
1.11E+04,5.51E-02
1.11E+04,5.51E-02
1.11E+04,5.51E-02
1.11E+04,5.51E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.50E-02
1.11E+04,5.49E-02
1.11E+04,5.49E-02
1.11E+04,5.49E-02
1.11E+04,5.50E-02
1.11E+04,5.49E-02
1.11E+04,5.49E-02
1.11E+04,5.50E-02
1.11E+04,5.49E-02
1.11E+04,5.49E-02
1.11E+04,5.49E-02
1.11E+04,5.49E-02
1.11E+04,5.49E-02
1.11E+04,5.49E-02
1.11E+04,5.49E-02
1.11E+04,5.49E-02
1.11E+04,5.49E-02
1.11E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.49E-02
1.12E+04,5.48E-02
1.12E+04,5.48E-02
1.12E+04,5.48E-02
1.12E+04,5.48E-02
1.12E+04,5.48E-02
1.12E+04,5.48E-02
1.12E+04,5.47E-02
1.12E+04,5.47E-02
1.12E+04,5.47E-02
1.12E+04,5.47E-02
1.12E+04,5.46E-02
1.12E+04,5.46E-02
1.12E+04,5.46E-02
1.12E+04,5.45E-02
1.12E+04,5.45E-02
1.12E+04,5.45E-02
1.12E+04,5.45E-02
1.12E+04,5.44E-02
1.12E+04,5.44E-02
1.12E+04,5.44E-02
1.12E+04,5.44E-02
1.12E+04,5.44E-02
1.12E+04,5.44E-02
1.12E+04,5.43E-02
1.12E+04,5.43E-02
1.12E+04,5.43E-02
1.12E+04,5.43E-02
1.12E+04,5.43E-02
1.12E+04,5.42E-02
1.12E+04,5.42E-02
1.12E+04,5.42E-02
1.12E+04,5.42E-02
1.12E+04,5.42E-02
1.12E+04,5.41E-02
1.12E+04,5.41E-02
1.12E+04,5.41E-02
1.12E+04,5.41E-02
1.12E+04,5.41E-02
1.12E+04,5.41E-02
1.12E+04,5.40E-02
1.12E+04,5.40E-02
1.12E+04,5.40E-02
1.12E+04,5.40E-02
1.12E+04,5.40E-02
1.12E+04,5.40E-02
1.12E+04,5.39E-02
1.12E+04,5.39E-02
1.12E+04,5.40E-02
1.12E+04,5.40E-02
1.12E+04,5.40E-02
1.12E+04,5.40E-02
1.12E+04,5.40E-02
1.12E+04,5.39E-02
1.12E+04,5.40E-02
1.12E+04,5.40E-02
1.12E+04,5.40E-02
1.12E+04,5.39E-02
1.12E+04,5.39E-02
1.12E+04,5.39E-02
1.12E+04,5.39E-02
1.12E+04,5.39E-02
1.12E+04,5.39E-02
1.12E+04,5.39E-02
1.12E+04,5.39E-02
1.12E+04,5.39E-02
1.12E+04,5.39E-02
1.12E+04,5.39E-02
1.12E+04,5.39E-02
1.12E+04,5.39E-02
1.12E+04,5.39E-02
1.12E+04,5.39E-02
1.12E+04,5.39E-02
1.13E+04,5.39E-02
1.13E+04,5.39E-02
1.13E+04,5.39E-02
1.13E+04,5.39E-02
1.13E+04,5.38E-02
1.13E+04,5.39E-02
1.13E+04,5.39E-02
1.13E+04,5.39E-02
1.13E+04,5.39E-02
1.13E+04,5.39E-02
1.13E+04,5.38E-02
1.13E+04,5.38E-02
1.13E+04,5.38E-02
1.13E+04,5.38E-02
1.13E+04,5.38E-02
1.13E+04,5.38E-02
1.13E+04,5.38E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.36E-02
1.13E+04,5.36E-02
1.13E+04,5.36E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.36E-02
1.13E+04,5.36E-02
1.13E+04,5.36E-02
1.13E+04,5.36E-02
1.13E+04,5.36E-02
1.13E+04,5.36E-02
1.13E+04,5.36E-02
1.13E+04,5.36E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.37E-02
1.13E+04,5.36E-02
1.13E+04,5.36E-02
1.13E+04,5.36E-02
1.13E+04,5.36E-02
1.13E+04,5.36E-02
1.13E+04,5.36E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.35E-02
1.13E+04,5.36E-02
1.13E+04,5.36E-02
1.14E+04,5.36E-02
1.14E+04,5.36E-02
1.14E+04,5.36E-02
1.14E+04,5.36E-02
1.14E+04,5.37E-02
1.14E+04,5.37E-02
1.14E+04,5.37E-02
1.14E+04,5.37E-02
1.14E+04,5.37E-02
1.14E+04,5.37E-02
1.14E+04,5.37E-02
1.14E+04,5.37E-02
1.14E+04,5.38E-02
1.14E+04,5.38E-02
1.14E+04,5.38E-02
1.14E+04,5.39E-02
1.14E+04,5.39E-02
1.14E+04,5.40E-02
1.14E+04,5.40E-02
1.14E+04,5.40E-02
1.14E+04,5.40E-02
1.14E+04,5.40E-02
1.14E+04,5.40E-02
1.14E+04,5.40E-02
1.14E+04,5.40E-02
1.14E+04,5.40E-02
1.14E+04,5.40E-02
1.14E+04,5.40E-02
1.14E+04,5.40E-02
1.14E+04,5.40E-02
1.14E+04,5.40E-02
1.14E+04,5.41E-02
1.14E+04,5.41E-02
1.14E+04,5.40E-02
1.14E+04,5.40E-02
1.14E+04,5.40E-02
1.14E+04,5.40E-02
1.14E+04,5.40E-02
1.14E+04,5.40E-02
1.14E+04,5.40E-02
1.14E+04,5.40E-02
1.14E+04,5.40E-02
1.14E+04,5.40E-02
1.14E+04,5.39E-02
1.14E+04,5.39E-02
1.14E+04,5.39E-02
1.14E+04,5.39E-02
1.14E+04,5.39E-02
1.14E+04,5.39E-02
1.14E+04,5.38E-02
1.14E+04,5.38E-02
1.14E+04,5.38E-02
1.14E+04,5.38E-02
1.14E+04,5.38E-02
1.14E+04,5.38E-02
1.14E+04,5.37E-02
1.14E+04,5.37E-02
1.14E+04,5.37E-02
1.14E+04,5.37E-02
1.14E+04,5.37E-02
1.14E+04,5.37E-02
1.14E+04,5.37E-02
1.14E+04,5.36E-02
1.14E+04,5.36E-02
1.14E+04,5.36E-02
1.14E+04,5.36E-02
1.14E+04,5.36E-02
1.14E+04,5.36E-02
1.14E+04,5.36E-02
1.14E+04,5.36E-02
1.14E+04,5.36E-02
1.14E+04,5.36E-02
1.14E+04,5.36E-02
1.14E+04,5.36E-02
1.14E+04,5.36E-02
1.14E+04,5.36E-02
1.14E+04,5.36E-02
1.14E+04,5.36E-02
1.14E+04,5.36E-02
1.14E+04,5.36E-02
1.14E+04,5.36E-02
1.14E+04,5.36E-02
1.14E+04,5.36E-02
1.14E+04,5.35E-02
1.14E+04,5.35E-02
1.14E+04,5.35E-02
1.14E+04,5.35E-02
1.14E+04,5.35E-02
1.14E+04,5.35E-02
1.14E+04,5.35E-02
1.14E+04,5.35E-02
1.14E+04,5.36E-02
1.14E+04,5.35E-02
1.14E+04,5.35E-02
1.14E+04,5.35E-02
1.14E+04,5.35E-02
1.14E+04,5.35E-02
1.14E+04,5.35E-02
1.14E+04,5.35E-02
1.14E+04,5.35E-02
1.15E+04,5.35E-02
1.15E+04,5.35E-02
1.15E+04,5.35E-02
1.15E+04,5.35E-02
1.15E+04,5.35E-02
1.15E+04,5.34E-02
1.15E+04,5.34E-02
1.15E+04,5.34E-02
1.15E+04,5.34E-02
1.15E+04,5.34E-02
1.15E+04,5.34E-02
1.15E+04,5.34E-02
1.15E+04,5.34E-02
1.15E+04,5.34E-02
1.15E+04,5.34E-02
1.15E+04,5.34E-02
1.15E+04,5.34E-02
1.15E+04,5.34E-02
1.15E+04,5.34E-02
1.15E+04,5.34E-02
1.15E+04,5.34E-02
1.15E+04,5.34E-02
1.15E+04,5.34E-02
1.15E+04,5.34E-02
1.15E+04,5.34E-02
1.15E+04,5.34E-02
1.15E+04,5.34E-02
1.15E+04,5.34E-02
1.15E+04,5.34E-02
1.15E+04,5.33E-02
1.15E+04,5.33E-02
1.15E+04,5.33E-02
1.15E+04,5.33E-02
1.15E+04,5.33E-02
1.15E+04,5.33E-02
1.15E+04,5.33E-02
1.15E+04,5.32E-02
1.15E+04,5.32E-02
1.15E+04,5.32E-02
1.15E+04,5.32E-02
1.15E+04,5.31E-02
1.15E+04,5.31E-02
1.15E+04,5.31E-02
1.15E+04,5.30E-02
1.15E+04,5.30E-02
1.15E+04,5.30E-02
1.15E+04,5.29E-02
1.15E+04,5.29E-02
1.15E+04,5.28E-02
1.15E+04,5.28E-02
1.15E+04,5.28E-02
1.15E+04,5.28E-02
1.15E+04,5.28E-02
1.15E+04,5.27E-02
1.15E+04,5.27E-02
1.15E+04,5.27E-02
1.15E+04,5.26E-02
1.15E+04,5.26E-02
1.15E+04,5.26E-02
1.15E+04,5.26E-02
1.15E+04,5.26E-02
1.15E+04,5.26E-02
1.15E+04,5.26E-02
1.15E+04,5.26E-02
1.15E+04,5.26E-02
1.15E+04,5.25E-02
1.15E+04,5.26E-02
1.15E+04,5.26E-02
1.15E+04,5.26E-02
1.15E+04,5.26E-02
1.15E+04,5.26E-02
1.15E+04,5.25E-02
1.15E+04,5.25E-02
1.15E+04,5.25E-02
1.15E+04,5.25E-02
1.15E+04,5.25E-02
1.15E+04,5.25E-02
1.15E+04,5.25E-02
1.15E+04,5.25E-02
1.15E+04,5.25E-02
1.15E+04,5.25E-02
1.15E+04,5.25E-02
1.15E+04,5.25E-02
1.15E+04,5.24E-02
1.15E+04,5.24E-02
1.15E+04,5.24E-02
1.15E+04,5.25E-02
1.15E+04,5.24E-02
1.15E+04,5.24E-02
1.15E+04,5.24E-02
1.15E+04,5.24E-02
1.15E+04,5.24E-02
1.15E+04,5.24E-02
1.15E+04,5.24E-02
1.15E+04,5.24E-02
1.15E+04,5.24E-02
1.15E+04,5.24E-02
1.15E+04,5.24E-02
1.15E+04,5.24E-02
1.15E+04,5.24E-02
1.16E+04,5.24E-02
1.16E+04,5.24E-02
1.16E+04,5.24E-02
1.16E+04,5.24E-02
1.16E+04,5.24E-02
1.16E+04,5.24E-02
1.16E+04,5.24E-02
1.16E+04,5.24E-02
1.16E+04,5.24E-02
1.16E+04,5.23E-02
1.16E+04,5.23E-02
1.16E+04,5.23E-02
1.16E+04,5.23E-02
1.16E+04,5.23E-02
1.16E+04,5.23E-02
1.16E+04,5.23E-02
1.16E+04,5.23E-02
1.16E+04,5.23E-02
1.16E+04,5.23E-02
1.16E+04,5.23E-02
1.16E+04,5.23E-02
1.16E+04,5.23E-02
1.16E+04,5.22E-02
1.16E+04,5.22E-02
1.16E+04,5.22E-02
1.16E+04,5.23E-02
1.16E+04,5.22E-02
1.16E+04,5.22E-02
1.16E+04,5.22E-02
1.16E+04,5.22E-02
1.16E+04,5.22E-02
1.16E+04,5.21E-02
1.16E+04,5.21E-02
1.16E+04,5.21E-02
1.16E+04,5.21E-02
1.16E+04,5.20E-02
1.16E+04,5.20E-02
1.16E+04,5.20E-02
1.16E+04,5.20E-02
1.16E+04,5.20E-02
1.16E+04,5.20E-02
1.16E+04,5.21E-02
1.16E+04,5.21E-02
1.16E+04,5.21E-02
1.16E+04,5.21E-02
1.16E+04,5.21E-02
1.16E+04,5.21E-02
1.16E+04,5.21E-02
1.16E+04,5.21E-02
1.16E+04,5.21E-02
1.16E+04,5.21E-02
1.16E+04,5.21E-02
1.16E+04,5.21E-02
1.16E+04,5.21E-02
1.16E+04,5.21E-02
1.16E+04,5.21E-02
1.16E+04,5.21E-02
1.16E+04,5.20E-02
1.16E+04,5.20E-02
1.16E+04,5.20E-02
1.16E+04,5.20E-02
1.16E+04,5.20E-02
1.16E+04,5.20E-02
1.16E+04,5.20E-02
1.16E+04,5.20E-02
1.16E+04,5.20E-02
1.16E+04,5.20E-02
1.16E+04,5.19E-02
1.16E+04,5.19E-02
1.16E+04,5.19E-02
1.16E+04,5.19E-02
1.16E+04,5.19E-02
1.16E+04,5.19E-02
1.16E+04,5.19E-02
1.16E+04,5.19E-02
1.16E+04,5.19E-02
1.16E+04,5.19E-02
1.16E+04,5.19E-02
1.16E+04,5.19E-02
1.16E+04,5.19E-02
1.16E+04,5.19E-02
1.16E+04,5.19E-02
1.16E+04,5.18E-02
1.16E+04,5.18E-02
1.16E+04,5.18E-02
1.16E+04,5.18E-02
1.16E+04,5.18E-02
1.16E+04,5.18E-02
1.16E+04,5.18E-02
1.16E+04,5.18E-02
1.16E+04,5.18E-02
1.16E+04,5.17E-02
1.16E+04,5.17E-02
1.16E+04,5.17E-02
1.16E+04,5.17E-02
1.16E+04,5.17E-02
1.16E+04,5.17E-02
1.16E+04,5.17E-02
1.16E+04,5.17E-02
1.16E+04,5.17E-02
1.17E+04,5.17E-02
1.17E+04,5.17E-02
1.17E+04,5.17E-02
1.17E+04,5.17E-02
1.17E+04,5.17E-02
1.17E+04,5.17E-02
1.17E+04,5.17E-02
1.17E+04,5.17E-02
1.17E+04,5.17E-02
1.17E+04,5.16E-02
1.17E+04,5.16E-02
1.17E+04,5.16E-02
1.17E+04,5.16E-02
1.17E+04,5.17E-02
1.17E+04,5.17E-02
1.17E+04,5.17E-02
1.17E+04,5.17E-02
1.17E+04,5.17E-02
1.17E+04,5.17E-02
1.17E+04,5.17E-02
1.17E+04,5.16E-02
1.17E+04,5.16E-02
1.17E+04,5.16E-02
1.17E+04,5.16E-02
1.17E+04,5.15E-02
1.17E+04,5.15E-02
1.17E+04,5.15E-02
1.17E+04,5.15E-02
1.17E+04,5.15E-02
1.17E+04,5.15E-02
1.17E+04,5.15E-02
1.17E+04,5.15E-02
1.17E+04,5.15E-02
1.17E+04,5.15E-02
1.17E+04,5.14E-02
1.17E+04,5.14E-02
1.17E+04,5.14E-02
1.17E+04,5.14E-02
1.17E+04,5.14E-02
1.17E+04,5.13E-02
1.17E+04,5.13E-02
1.17E+04,5.13E-02
1.17E+04,5.13E-02
1.17E+04,5.13E-02
1.17E+04,5.13E-02
1.17E+04,5.13E-02
1.17E+04,5.13E-02
1.17E+04,5.12E-02
1.17E+04,5.12E-02
1.17E+04,5.12E-02
1.17E+04,5.12E-02
1.17E+04,5.12E-02
1.17E+04,5.11E-02
1.17E+04,5.11E-02
1.17E+04,5.11E-02
1.17E+04,5.11E-02
1.17E+04,5.10E-02
1.17E+04,5.10E-02
1.17E+04,5.10E-02
1.17E+04,5.10E-02
1.17E+04,5.10E-02
1.17E+04,5.10E-02
1.17E+04,5.10E-02
1.17E+04,5.10E-02
1.17E+04,5.10E-02
1.17E+04,5.10E-02
1.17E+04,5.09E-02
1.17E+04,5.09E-02
1.17E+04,5.09E-02
1.17E+04,5.09E-02
1.17E+04,5.08E-02
1.17E+04,5.08E-02
1.17E+04,5.08E-02
1.17E+04,5.08E-02
1.17E+04,5.08E-02
1.17E+04,5.08E-02
1.17E+04,5.08E-02
1.17E+04,5.08E-02
1.17E+04,5.08E-02
1.17E+04,5.07E-02
1.17E+04,5.07E-02
1.17E+04,5.07E-02
1.17E+04,5.07E-02
1.17E+04,5.07E-02
1.17E+04,5.07E-02
1.17E+04,5.07E-02
1.17E+04,5.07E-02
1.17E+04,5.07E-02
1.17E+04,5.07E-02
1.17E+04,5.07E-02
1.17E+04,5.07E-02
1.17E+04,5.07E-02
1.17E+04,5.07E-02
1.17E+04,5.07E-02
1.17E+04,5.07E-02
1.17E+04,5.07E-02
1.17E+04,5.07E-02
1.17E+04,5.07E-02
1.17E+04,5.07E-02
1.17E+04,5.06E-02
1.18E+04,5.06E-02
1.18E+04,5.06E-02
1.18E+04,5.06E-02
1.18E+04,5.06E-02
1.18E+04,5.06E-02
1.18E+04,5.06E-02
1.18E+04,5.06E-02
1.18E+04,5.05E-02
1.18E+04,5.05E-02
1.18E+04,5.05E-02
1.18E+04,5.05E-02
1.18E+04,5.05E-02
1.18E+04,5.05E-02
1.18E+04,5.05E-02
1.18E+04,5.05E-02
1.18E+04,5.04E-02
1.18E+04,5.04E-02
1.18E+04,5.04E-02
1.18E+04,5.04E-02
1.18E+04,5.04E-02
1.18E+04,5.04E-02
1.18E+04,5.04E-02
1.18E+04,5.03E-02
1.18E+04,5.03E-02
1.18E+04,5.03E-02
1.18E+04,5.03E-02
1.18E+04,5.02E-02
1.18E+04,5.02E-02
1.18E+04,5.02E-02
1.18E+04,5.02E-02
1.18E+04,5.02E-02
1.18E+04,5.01E-02
1.18E+04,5.01E-02
1.18E+04,5.01E-02
1.18E+04,5.01E-02
1.18E+04,5.01E-02
1.18E+04,5.01E-02
1.18E+04,5.00E-02
1.18E+04,5.00E-02
1.18E+04,5.00E-02
1.18E+04,5.00E-02
1.18E+04,5.00E-02
1.18E+04,5.00E-02
1.18E+04,5.00E-02
1.18E+04,5.00E-02
1.18E+04,4.99E-02
1.18E+04,4.99E-02
1.18E+04,4.99E-02
1.18E+04,4.99E-02
1.18E+04,4.99E-02
1.18E+04,4.98E-02
1.18E+04,4.98E-02
1.18E+04,4.98E-02
1.18E+04,4.98E-02
1.18E+04,4.98E-02
1.18E+04,4.97E-02
1.18E+04,4.97E-02
1.18E+04,4.97E-02
1.18E+04,4.97E-02
1.18E+04,4.97E-02
1.18E+04,4.97E-02
1.18E+04,4.97E-02
1.18E+04,4.97E-02
1.18E+04,4.96E-02
1.18E+04,4.96E-02
1.18E+04,4.96E-02
1.18E+04,4.95E-02
1.18E+04,4.96E-02
1.18E+04,4.96E-02
1.18E+04,4.95E-02
1.18E+04,4.95E-02
1.18E+04,4.95E-02
1.18E+04,4.95E-02
1.18E+04,4.95E-02
1.18E+04,4.95E-02
1.18E+04,4.94E-02
1.18E+04,4.94E-02
1.18E+04,4.94E-02
1.18E+04,4.94E-02
1.18E+04,4.93E-02
1.18E+04,4.93E-02
1.18E+04,4.93E-02
1.18E+04,4.93E-02
1.18E+04,4.93E-02
1.18E+04,4.93E-02
1.18E+04,4.92E-02
1.18E+04,4.92E-02
1.18E+04,4.92E-02
1.18E+04,4.92E-02
1.18E+04,4.92E-02
1.18E+04,4.92E-02
1.18E+04,4.92E-02
1.18E+04,4.92E-02
1.18E+04,4.92E-02
1.18E+04,4.92E-02
1.18E+04,4.92E-02
1.18E+04,4.92E-02
1.18E+04,4.92E-02
1.18E+04,4.91E-02
1.18E+04,4.91E-02
1.19E+04,4.91E-02
1.19E+04,4.91E-02
1.19E+04,4.91E-02
1.19E+04,4.91E-02
1.19E+04,4.91E-02
1.19E+04,4.91E-02
1.19E+04,4.90E-02
1.19E+04,4.91E-02
1.19E+04,4.91E-02
1.19E+04,4.91E-02
1.19E+04,4.90E-02
1.19E+04,4.90E-02
1.19E+04,4.90E-02
1.19E+04,4.90E-02
1.19E+04,4.90E-02
1.19E+04,4.90E-02
1.19E+04,4.90E-02
1.19E+04,4.90E-02
1.19E+04,4.89E-02
1.19E+04,4.89E-02
1.19E+04,4.89E-02
1.19E+04,4.89E-02
1.19E+04,4.89E-02
1.19E+04,4.88E-02
1.19E+04,4.88E-02
1.19E+04,4.88E-02
1.19E+04,4.88E-02
1.19E+04,4.88E-02
1.19E+04,4.88E-02
1.19E+04,4.88E-02
1.19E+04,4.88E-02
1.19E+04,4.88E-02
1.19E+04,4.87E-02
1.19E+04,4.87E-02
1.19E+04,4.87E-02
1.19E+04,4.87E-02
1.19E+04,4.87E-02
1.19E+04,4.87E-02
1.19E+04,4.87E-02
1.19E+04,4.87E-02
1.19E+04,4.87E-02
1.19E+04,4.87E-02
1.19E+04,4.86E-02
1.19E+04,4.86E-02
1.19E+04,4.86E-02
1.19E+04,4.86E-02
1.19E+04,4.86E-02
1.19E+04,4.86E-02
1.19E+04,4.86E-02
1.19E+04,4.86E-02
1.19E+04,4.85E-02
1.19E+04,4.85E-02
1.19E+04,4.85E-02
1.19E+04,4.85E-02
1.19E+04,4.85E-02
1.19E+04,4.85E-02
1.19E+04,4.85E-02
1.19E+04,4.85E-02
1.19E+04,4.85E-02
1.19E+04,4.85E-02
1.19E+04,4.85E-02
1.19E+04,4.85E-02
1.19E+04,4.85E-02
1.19E+04,4.85E-02
1.19E+04,4.86E-02
1.19E+04,4.86E-02
1.19E+04,4.85E-02
1.19E+04,4.85E-02
1.19E+04,4.85E-02
1.19E+04,4.85E-02
1.19E+04,4.85E-02
1.19E+04,4.85E-02
1.19E+04,4.85E-02
1.19E+04,4.84E-02
1.19E+04,4.84E-02
1.19E+04,4.84E-02
1.19E+04,4.84E-02
1.19E+04,4.84E-02
1.19E+04,4.84E-02
1.19E+04,4.84E-02
1.19E+04,4.83E-02
1.19E+04,4.83E-02
1.19E+04,4.83E-02
1.19E+04,4.83E-02
1.19E+04,4.83E-02
1.19E+04,4.83E-02
1.19E+04,4.83E-02
1.19E+04,4.83E-02
1.19E+04,4.82E-02
1.19E+04,4.82E-02
1.19E+04,4.82E-02
1.19E+04,4.82E-02
1.19E+04,4.82E-02
1.19E+04,4.82E-02
1.19E+04,4.82E-02
1.19E+04,4.82E-02
1.19E+04,4.81E-02
1.19E+04,4.82E-02
1.19E+04,4.81E-02
1.19E+04,4.81E-02
1.20E+04,4.81E-02
1.20E+04,4.82E-02
1.20E+04,4.81E-02
1.20E+04,4.81E-02
1.20E+04,4.81E-02
1.20E+04,4.81E-02
1.20E+04,4.81E-02
1.20E+04,4.81E-02
1.20E+04,4.81E-02
1.20E+04,4.81E-02
1.20E+04,4.80E-02
1.20E+04,4.80E-02
1.20E+04,4.80E-02
1.20E+04,4.80E-02
1.20E+04,4.80E-02
1.20E+04,4.80E-02
1.20E+04,4.80E-02
1.20E+04,4.79E-02
1.20E+04,4.79E-02
1.20E+04,4.79E-02
1.20E+04,4.79E-02
1.20E+04,4.79E-02
1.20E+04,4.79E-02
1.20E+04,4.78E-02
1.20E+04,4.78E-02
1.20E+04,4.78E-02
1.20E+04,4.78E-02
1.20E+04,4.77E-02
1.20E+04,4.77E-02
1.20E+04,4.77E-02
1.20E+04,4.77E-02
1.20E+04,4.77E-02
1.20E+04,4.76E-02
1.20E+04,4.76E-02
1.20E+04,4.76E-02
1.20E+04,4.76E-02
1.20E+04,4.76E-02
1.20E+04,4.75E-02
1.20E+04,4.75E-02
1.20E+04,4.75E-02
1.20E+04,4.75E-02
1.20E+04,4.74E-02
1.20E+04,4.74E-02
1.20E+04,4.74E-02
1.20E+04,4.74E-02
1.20E+04,4.73E-02
1.20E+04,4.73E-02
1.20E+04,4.73E-02
1.20E+04,4.73E-02
1.20E+04,4.73E-02
1.20E+04,4.73E-02
1.20E+04,4.73E-02
1.20E+04,4.72E-02
1.20E+04,4.72E-02
1.20E+04,4.72E-02
1.20E+04,4.72E-02
1.20E+04,4.71E-02
1.20E+04,4.71E-02
1.20E+04,4.71E-02
1.20E+04,4.70E-02
1.20E+04,4.70E-02
1.20E+04,4.70E-02
1.20E+04,4.70E-02
1.20E+04,4.70E-02
1.20E+04,4.69E-02
1.20E+04,4.69E-02
1.20E+04,4.68E-02
1.20E+04,4.68E-02
1.20E+04,4.68E-02
1.20E+04,4.67E-02
1.20E+04,4.67E-02
1.20E+04,4.67E-02
1.20E+04,4.67E-02
1.20E+04,4.67E-02
1.20E+04,4.67E-02
1.20E+04,4.66E-02
1.20E+04,4.66E-02
1.20E+04,4.66E-02
1.20E+04,4.66E-02
1.20E+04,4.65E-02
1.20E+04,4.65E-02
1.20E+04,4.64E-02
1.20E+04,4.64E-02
1.20E+04,4.64E-02
1.20E+04,4.64E-02
1.20E+04,4.64E-02
1.20E+04,4.64E-02
1.20E+04,4.64E-02
1.20E+04,4.63E-02
1.20E+04,4.63E-02
1.20E+04,4.63E-02
1.20E+04,4.63E-02
1.20E+04,4.63E-02
1.20E+04,4.63E-02
1.20E+04,4.62E-02
1.20E+04,4.62E-02
1.20E+04,4.62E-02
1.20E+04,4.62E-02
1.20E+04,4.62E-02
1.20E+04,4.61E-02
1.21E+04,4.61E-02
1.21E+04,4.61E-02
1.21E+04,4.61E-02
1.21E+04,4.61E-02
1.21E+04,4.61E-02
1.21E+04,4.60E-02
1.21E+04,4.60E-02
1.21E+04,4.60E-02
1.21E+04,4.59E-02
1.21E+04,4.59E-02
1.21E+04,4.59E-02
1.21E+04,4.59E-02
1.21E+04,4.59E-02
1.21E+04,4.59E-02
1.21E+04,4.59E-02
1.21E+04,4.59E-02
1.21E+04,4.59E-02
1.21E+04,4.59E-02
1.21E+04,4.59E-02
1.21E+04,4.59E-02
1.21E+04,4.58E-02
1.21E+04,4.58E-02
1.21E+04,4.59E-02
1.21E+04,4.58E-02
1.21E+04,4.58E-02
1.21E+04,4.58E-02
1.21E+04,4.58E-02
1.21E+04,4.58E-02
1.21E+04,4.58E-02
1.21E+04,4.58E-02
1.21E+04,4.57E-02
1.21E+04,4.56E-02
1.21E+04,4.56E-02
1.21E+04,4.56E-02
1.21E+04,4.56E-02
1.21E+04,4.55E-02
1.21E+04,4.55E-02
1.21E+04,4.55E-02
1.21E+04,4.55E-02
1.21E+04,4.56E-02
1.21E+04,4.55E-02
1.21E+04,4.55E-02
1.21E+04,4.56E-02
1.21E+04,4.56E-02
1.21E+04,4.55E-02
1.21E+04,4.55E-02
1.21E+04,4.55E-02
1.21E+04,4.55E-02
1.21E+04,4.55E-02
1.21E+04,4.55E-02
1.21E+04,4.54E-02
1.21E+04,4.54E-02
1.21E+04,4.54E-02
1.21E+04,4.54E-02
1.21E+04,4.53E-02
1.21E+04,4.53E-02
1.21E+04,4.53E-02
1.21E+04,4.53E-02
1.21E+04,4.53E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.21E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.51E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.51E-02
1.22E+04,4.51E-02
1.22E+04,4.51E-02
1.22E+04,4.51E-02
1.22E+04,4.51E-02
1.22E+04,4.51E-02
1.22E+04,4.51E-02
1.22E+04,4.51E-02
1.22E+04,4.51E-02
1.22E+04,4.51E-02
1.22E+04,4.51E-02
1.22E+04,4.51E-02
1.22E+04,4.51E-02
1.22E+04,4.51E-02
1.22E+04,4.51E-02
1.22E+04,4.52E-02
1.22E+04,4.51E-02
1.22E+04,4.51E-02
1.22E+04,4.51E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.52E-02
1.22E+04,4.51E-02
1.22E+04,4.51E-02
1.22E+04,4.51E-02
1.22E+04,4.51E-02
1.22E+04,4.51E-02
1.22E+04,4.51E-02
1.22E+04,4.51E-02
1.22E+04,4.51E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.49E-02
1.22E+04,4.49E-02
1.22E+04,4.49E-02
1.22E+04,4.49E-02
1.22E+04,4.49E-02
1.22E+04,4.49E-02
1.22E+04,4.49E-02
1.22E+04,4.49E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.22E+04,4.50E-02
1.23E+04,4.50E-02
1.23E+04,4.50E-02
1.23E+04,4.50E-02
1.23E+04,4.50E-02
1.23E+04,4.51E-02
1.23E+04,4.51E-02
1.23E+04,4.51E-02
1.23E+04,4.51E-02
1.23E+04,4.51E-02
1.23E+04,4.51E-02
1.23E+04,4.51E-02
1.23E+04,4.51E-02
1.23E+04,4.50E-02
1.23E+04,4.50E-02
1.23E+04,4.50E-02
1.23E+04,4.50E-02
1.23E+04,4.50E-02
1.23E+04,4.50E-02
1.23E+04,4.49E-02
1.23E+04,4.49E-02
1.23E+04,4.49E-02
1.23E+04,4.49E-02
1.23E+04,4.50E-02
1.23E+04,4.49E-02
1.23E+04,4.49E-02
1.23E+04,4.49E-02
1.23E+04,4.49E-02
1.23E+04,4.48E-02
1.23E+04,4.48E-02
1.23E+04,4.48E-02
1.23E+04,4.48E-02
1.23E+04,4.48E-02
1.23E+04,4.48E-02
1.23E+04,4.48E-02
1.23E+04,4.48E-02
1.23E+04,4.48E-02
1.23E+04,4.48E-02
1.23E+04,4.47E-02
1.23E+04,4.47E-02
1.23E+04,4.47E-02
1.23E+04,4.47E-02
1.23E+04,4.47E-02
1.23E+04,4.47E-02
1.23E+04,4.47E-02
1.23E+04,4.47E-02
1.23E+04,4.47E-02
1.23E+04,4.47E-02
1.23E+04,4.47E-02
1.23E+04,4.47E-02
1.23E+04,4.46E-02
1.23E+04,4.46E-02
1.23E+04,4.46E-02
1.23E+04,4.46E-02
1.23E+04,4.46E-02
1.23E+04,4.46E-02
1.23E+04,4.46E-02
1.23E+04,4.46E-02
1.23E+04,4.45E-02
1.23E+04,4.46E-02
1.23E+04,4.45E-02
1.23E+04,4.45E-02
1.23E+04,4.45E-02
1.23E+04,4.45E-02
1.23E+04,4.45E-02
1.23E+04,4.45E-02
1.23E+04,4.45E-02
1.23E+04,4.45E-02
1.23E+04,4.45E-02
1.23E+04,4.45E-02
1.23E+04,4.45E-02
1.23E+04,4.45E-02
1.23E+04,4.44E-02
1.23E+04,4.44E-02
1.23E+04,4.44E-02
1.23E+04,4.44E-02
1.23E+04,4.44E-02
1.23E+04,4.44E-02
1.23E+04,4.44E-02
1.23E+04,4.44E-02
1.23E+04,4.44E-02
1.23E+04,4.44E-02
1.23E+04,4.43E-02
1.23E+04,4.43E-02
1.23E+04,4.43E-02
1.23E+04,4.43E-02
1.23E+04,4.43E-02
1.23E+04,4.43E-02
1.23E+04,4.43E-02
1.23E+04,4.43E-02
1.23E+04,4.43E-02
1.23E+04,4.43E-02
1.23E+04,4.43E-02
1.23E+04,4.43E-02
1.23E+04,4.43E-02
1.23E+04,4.43E-02
1.23E+04,4.42E-02
1.23E+04,4.42E-02
1.23E+04,4.42E-02
1.23E+04,4.42E-02
1.23E+04,4.42E-02
1.24E+04,4.42E-02
1.24E+04,4.42E-02
1.24E+04,4.43E-02
1.24E+04,4.43E-02
1.24E+04,4.43E-02
1.24E+04,4.43E-02
1.24E+04,4.43E-02
1.24E+04,4.43E-02
1.24E+04,4.43E-02
1.24E+04,4.43E-02
1.24E+04,4.43E-02
1.24E+04,4.43E-02
1.24E+04,4.43E-02
1.24E+04,4.43E-02
1.24E+04,4.43E-02
1.24E+04,4.43E-02
1.24E+04,4.43E-02
1.24E+04,4.42E-02
1.24E+04,4.42E-02
1.24E+04,4.42E-02
1.24E+04,4.42E-02
1.24E+04,4.42E-02
1.24E+04,4.42E-02
1.24E+04,4.42E-02
1.24E+04,4.42E-02
1.24E+04,4.42E-02
1.24E+04,4.42E-02
1.24E+04,4.41E-02
1.24E+04,4.41E-02
1.24E+04,4.41E-02
1.24E+04,4.41E-02
1.24E+04,4.41E-02
1.24E+04,4.41E-02
1.24E+04,4.40E-02
1.24E+04,4.40E-02
1.24E+04,4.40E-02
1.24E+04,4.39E-02
1.24E+04,4.39E-02
1.24E+04,4.39E-02
1.24E+04,4.39E-02
1.24E+04,4.39E-02
1.24E+04,4.39E-02
1.24E+04,4.39E-02
1.24E+04,4.39E-02
1.24E+04,4.39E-02
1.24E+04,4.39E-02
1.24E+04,4.39E-02
1.24E+04,4.39E-02
1.24E+04,4.38E-02
1.24E+04,4.38E-02
1.24E+04,4.38E-02
1.24E+04,4.38E-02
1.24E+04,4.38E-02
1.24E+04,4.38E-02
1.24E+04,4.38E-02
1.24E+04,4.38E-02
1.24E+04,4.38E-02
1.24E+04,4.38E-02
1.24E+04,4.37E-02
1.24E+04,4.37E-02
1.24E+04,4.37E-02
1.24E+04,4.37E-02
1.24E+04,4.37E-02
1.24E+04,4.37E-02
1.24E+04,4.37E-02
1.24E+04,4.37E-02
1.24E+04,4.37E-02
1.24E+04,4.37E-02
1.24E+04,4.37E-02
1.24E+04,4.37E-02
1.24E+04,4.37E-02
1.24E+04,4.37E-02
1.24E+04,4.36E-02
1.24E+04,4.36E-02
1.24E+04,4.36E-02
1.24E+04,4.36E-02
1.24E+04,4.36E-02
1.24E+04,4.35E-02
1.24E+04,4.35E-02
1.24E+04,4.35E-02
1.24E+04,4.35E-02
1.24E+04,4.35E-02
1.24E+04,4.35E-02
1.24E+04,4.34E-02
1.24E+04,4.34E-02
1.24E+04,4.34E-02
1.24E+04,4.34E-02
1.24E+04,4.34E-02
1.24E+04,4.34E-02
1.24E+04,4.33E-02
1.24E+04,4.33E-02
1.24E+04,4.33E-02
1.24E+04,4.33E-02
1.24E+04,4.32E-02
1.24E+04,4.32E-02
1.24E+04,4.32E-02
1.24E+04,4.32E-02
1.24E+04,4.31E-02
1.24E+04,4.31E-02
1.24E+04,4.31E-02
1.25E+04,4.30E-02
1.25E+04,4.30E-02
1.25E+04,4.30E-02
1.25E+04,4.30E-02
1.25E+04,4.29E-02
1.25E+04,4.29E-02
1.25E+04,4.29E-02
1.25E+04,4.29E-02
1.25E+04,4.29E-02
1.25E+04,4.29E-02
1.25E+04,4.29E-02
1.25E+04,4.29E-02
1.25E+04,4.29E-02
1.25E+04,4.29E-02
1.25E+04,4.29E-02
1.25E+04,4.29E-02
1.25E+04,4.29E-02
1.25E+04,4.29E-02
1.25E+04,4.29E-02
1.25E+04,4.29E-02
1.25E+04,4.29E-02
1.25E+04,4.29E-02
1.25E+04,4.29E-02
1.25E+04,4.29E-02
1.25E+04,4.29E-02
1.25E+04,4.29E-02
1.25E+04,4.29E-02
1.25E+04,4.28E-02
1.25E+04,4.28E-02
1.25E+04,4.28E-02
1.25E+04,4.28E-02
1.25E+04,4.28E-02
1.25E+04,4.28E-02
1.25E+04,4.28E-02
1.25E+04,4.28E-02
1.25E+04,4.28E-02
1.25E+04,4.28E-02
1.25E+04,4.28E-02
1.25E+04,4.28E-02
1.25E+04,4.28E-02
1.25E+04,4.28E-02
1.25E+04,4.28E-02
1.25E+04,4.28E-02
1.25E+04,4.28E-02
1.25E+04,4.27E-02
1.25E+04,4.27E-02
1.25E+04,4.27E-02
1.25E+04,4.27E-02
1.25E+04,4.27E-02
1.25E+04,4.27E-02
1.25E+04,4.27E-02
1.25E+04,4.26E-02
1.25E+04,4.26E-02
1.25E+04,4.26E-02
1.25E+04,4.26E-02
1.25E+04,4.26E-02
1.25E+04,4.26E-02
1.25E+04,4.26E-02
1.25E+04,4.26E-02
1.25E+04,4.26E-02
1.25E+04,4.26E-02
1.25E+04,4.26E-02
1.25E+04,4.26E-02
1.25E+04,4.26E-02
1.25E+04,4.26E-02
1.25E+04,4.26E-02
1.25E+04,4.26E-02
1.25E+04,4.26E-02
1.25E+04,4.26E-02
1.25E+04,4.26E-02
1.25E+04,4.26E-02
1.25E+04,4.25E-02
1.25E+04,4.25E-02
1.25E+04,4.25E-02
1.25E+04,4.25E-02
1.25E+04,4.25E-02
1.25E+04,4.25E-02
1.25E+04,4.25E-02
1.25E+04,4.25E-02
1.25E+04,4.25E-02
1.25E+04,4.25E-02
1.25E+04,4.25E-02
1.25E+04,4.25E-02
1.25E+04,4.25E-02
1.25E+04,4.25E-02
1.25E+04,4.25E-02
1.25E+04,4.25E-02
1.25E+04,4.25E-02
1.25E+04,4.25E-02
1.25E+04,4.25E-02
1.25E+04,4.25E-02
1.25E+04,4.25E-02
1.25E+04,4.24E-02
1.25E+04,4.24E-02
1.25E+04,4.24E-02
1.25E+04,4.24E-02
1.25E+04,4.24E-02
1.25E+04,4.24E-02
1.25E+04,4.24E-02
1.25E+04,4.24E-02
1.26E+04,4.25E-02
1.26E+04,4.24E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.26E-02
1.26E+04,4.26E-02
1.26E+04,4.26E-02
1.26E+04,4.26E-02
1.26E+04,4.25E-02
1.26E+04,4.26E-02
1.26E+04,4.26E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.25E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.24E-02
1.26E+04,4.23E-02
1.26E+04,4.23E-02
1.26E+04,4.23E-02
1.26E+04,4.23E-02
1.26E+04,4.23E-02
1.26E+04,4.23E-02
1.27E+04,4.23E-02
1.27E+04,4.23E-02
1.27E+04,4.23E-02
1.27E+04,4.23E-02
1.27E+04,4.24E-02
1.27E+04,4.23E-02
1.27E+04,4.23E-02
1.27E+04,4.23E-02
1.27E+04,4.23E-02
1.27E+04,4.23E-02
1.27E+04,4.23E-02
1.27E+04,4.23E-02
1.27E+04,4.23E-02
1.27E+04,4.23E-02
1.27E+04,4.23E-02
1.27E+04,4.23E-02
1.27E+04,4.23E-02
1.27E+04,4.22E-02
1.27E+04,4.22E-02
1.27E+04,4.22E-02
1.27E+04,4.22E-02
1.27E+04,4.22E-02
1.27E+04,4.22E-02
1.27E+04,4.22E-02
1.27E+04,4.22E-02
1.27E+04,4.21E-02
1.27E+04,4.21E-02
1.27E+04,4.21E-02
1.27E+04,4.21E-02
1.27E+04,4.21E-02
1.27E+04,4.21E-02
1.27E+04,4.21E-02
1.27E+04,4.21E-02
1.27E+04,4.21E-02
1.27E+04,4.20E-02
1.27E+04,4.20E-02
1.27E+04,4.20E-02
1.27E+04,4.20E-02
1.27E+04,4.20E-02
1.27E+04,4.20E-02
1.27E+04,4.20E-02
1.27E+04,4.20E-02
1.27E+04,4.20E-02
1.27E+04,4.20E-02
1.27E+04,4.19E-02
1.27E+04,4.19E-02
1.27E+04,4.19E-02
1.27E+04,4.19E-02
1.27E+04,4.19E-02
1.27E+04,4.19E-02
1.27E+04,4.19E-02
1.27E+04,4.18E-02
1.27E+04,4.18E-02
1.27E+04,4.18E-02
1.27E+04,4.18E-02
1.27E+04,4.18E-02
1.27E+04,4.17E-02
1.27E+04,4.17E-02
1.27E+04,4.17E-02
1.27E+04,4.17E-02
1.27E+04,4.17E-02
1.27E+04,4.17E-02
1.27E+04,4.17E-02
1.27E+04,4.17E-02
1.27E+04,4.17E-02
1.27E+04,4.16E-02
1.27E+04,4.16E-02
1.27E+04,4.16E-02
1.27E+04,4.16E-02
1.27E+04,4.15E-02
1.27E+04,4.15E-02
1.27E+04,4.15E-02
1.27E+04,4.15E-02
1.27E+04,4.15E-02
1.27E+04,4.14E-02
1.27E+04,4.14E-02
1.27E+04,4.14E-02
1.27E+04,4.14E-02
1.27E+04,4.14E-02
1.27E+04,4.13E-02
1.27E+04,4.13E-02
1.27E+04,4.13E-02
1.27E+04,4.13E-02
1.27E+04,4.13E-02
1.27E+04,4.13E-02
1.27E+04,4.13E-02
1.27E+04,4.13E-02
1.27E+04,4.12E-02
1.27E+04,4.12E-02
1.27E+04,4.12E-02
1.27E+04,4.12E-02
1.27E+04,4.11E-02
1.27E+04,4.11E-02
1.27E+04,4.11E-02
1.27E+04,4.11E-02
1.27E+04,4.11E-02
1.27E+04,4.10E-02
1.27E+04,4.10E-02
1.27E+04,4.10E-02
1.27E+04,4.10E-02
1.28E+04,4.10E-02
1.28E+04,4.10E-02
1.28E+04,4.10E-02
1.28E+04,4.10E-02
1.28E+04,4.10E-02
1.28E+04,4.09E-02
1.28E+04,4.09E-02
1.28E+04,4.09E-02
1.28E+04,4.09E-02
1.28E+04,4.09E-02
1.28E+04,4.09E-02
1.28E+04,4.09E-02
1.28E+04,4.09E-02
1.28E+04,4.09E-02
1.28E+04,4.08E-02
1.28E+04,4.08E-02
1.28E+04,4.08E-02
1.28E+04,4.08E-02
1.28E+04,4.08E-02
1.28E+04,4.08E-02
1.28E+04,4.08E-02
1.28E+04,4.08E-02
1.28E+04,4.08E-02
1.28E+04,4.08E-02
1.28E+04,4.08E-02
1.28E+04,4.08E-02
1.28E+04,4.08E-02
1.28E+04,4.08E-02
1.28E+04,4.08E-02
1.28E+04,4.08E-02
1.28E+04,4.08E-02
1.28E+04,4.08E-02
1.28E+04,4.08E-02
1.28E+04,4.08E-02
1.28E+04,4.08E-02
1.28E+04,4.08E-02
1.28E+04,4.08E-02
1.28E+04,4.08E-02
1.28E+04,4.07E-02
1.28E+04,4.07E-02
1.28E+04,4.07E-02
1.28E+04,4.07E-02
1.28E+04,4.07E-02
1.28E+04,4.07E-02
1.28E+04,4.07E-02
1.28E+04,4.07E-02
1.28E+04,4.07E-02
1.28E+04,4.07E-02
1.28E+04,4.07E-02
1.28E+04,4.07E-02
1.28E+04,4.07E-02
1.28E+04,4.07E-02
1.28E+04,4.07E-02
1.28E+04,4.07E-02
1.28E+04,4.06E-02
1.28E+04,4.06E-02
1.28E+04,4.06E-02
1.28E+04,4.06E-02
1.28E+04,4.06E-02
1.28E+04,4.06E-02
1.28E+04,4.06E-02
1.28E+04,4.06E-02
1.28E+04,4.06E-02
1.28E+04,4.05E-02
1.28E+04,4.05E-02
1.28E+04,4.05E-02
1.28E+04,4.05E-02
1.28E+04,4.05E-02
1.28E+04,4.05E-02
1.28E+04,4.05E-02
1.28E+04,4.05E-02
1.28E+04,4.05E-02
1.28E+04,4.05E-02
1.28E+04,4.05E-02
1.28E+04,4.05E-02
1.28E+04,4.05E-02
1.28E+04,4.05E-02
1.28E+04,4.04E-02
1.28E+04,4.04E-02
1.28E+04,4.04E-02
1.28E+04,4.04E-02
1.28E+04,4.04E-02
1.28E+04,4.03E-02
1.28E+04,4.03E-02
1.28E+04,4.03E-02
1.28E+04,4.03E-02
1.28E+04,4.03E-02
1.28E+04,4.03E-02
1.28E+04,4.03E-02
1.28E+04,4.03E-02
1.28E+04,4.03E-02
1.28E+04,4.03E-02
1.28E+04,4.02E-02
1.28E+04,4.02E-02
1.28E+04,4.02E-02
1.28E+04,4.02E-02
1.28E+04,4.02E-02
1.28E+04,4.02E-02
1.28E+04,4.02E-02
1.28E+04,4.02E-02
1.29E+04,4.03E-02
1.29E+04,4.03E-02
1.29E+04,4.02E-02
1.29E+04,4.02E-02
1.29E+04,4.02E-02
1.29E+04,4.02E-02
1.29E+04,4.02E-02
1.29E+04,4.02E-02
1.29E+04,4.02E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.00E-02
1.29E+04,4.00E-02
1.29E+04,4.00E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.01E-02
1.29E+04,4.00E-02
1.29E+04,4.00E-02
1.29E+04,4.00E-02
1.29E+04,4.00E-02
1.29E+04,4.00E-02
1.29E+04,4.00E-02
1.29E+04,4.00E-02
1.29E+04,4.00E-02
1.29E+04,4.00E-02
1.29E+04,4.00E-02
1.29E+04,4.00E-02
1.29E+04,3.99E-02
1.29E+04,3.99E-02
1.29E+04,3.99E-02
1.29E+04,3.99E-02
1.29E+04,3.99E-02
1.29E+04,3.99E-02
1.29E+04,3.99E-02
1.29E+04,3.99E-02
1.29E+04,3.99E-02
1.29E+04,3.99E-02
1.29E+04,3.99E-02
1.29E+04,3.99E-02
1.29E+04,3.99E-02
1.29E+04,3.99E-02
1.29E+04,3.99E-02
1.29E+04,3.99E-02
1.29E+04,3.99E-02
1.29E+04,3.99E-02
1.29E+04,3.99E-02
1.29E+04,3.99E-02
1.29E+04,3.99E-02
1.29E+04,3.99E-02
1.29E+04,3.99E-02
1.29E+04,3.99E-02
1.29E+04,3.98E-02
1.29E+04,3.98E-02
1.29E+04,3.98E-02
1.29E+04,3.98E-02
1.29E+04,3.98E-02
1.29E+04,3.98E-02
1.29E+04,3.98E-02
1.29E+04,3.98E-02
1.29E+04,3.98E-02
1.30E+04,3.98E-02
1.30E+04,3.98E-02
1.30E+04,3.98E-02
1.30E+04,3.98E-02
1.30E+04,3.98E-02
1.30E+04,3.98E-02
1.30E+04,3.98E-02
1.30E+04,3.98E-02
1.30E+04,3.98E-02
1.30E+04,3.98E-02
1.30E+04,3.98E-02
1.30E+04,3.97E-02
1.30E+04,3.97E-02
1.30E+04,3.97E-02
1.30E+04,3.97E-02
1.30E+04,3.97E-02
1.30E+04,3.97E-02
1.30E+04,3.97E-02
1.30E+04,3.97E-02
1.30E+04,3.97E-02
1.30E+04,3.97E-02
1.30E+04,3.98E-02
1.30E+04,3.97E-02
1.30E+04,3.97E-02
1.30E+04,3.97E-02
1.30E+04,3.97E-02
1.30E+04,3.97E-02
1.30E+04,3.97E-02
1.30E+04,3.97E-02
1.30E+04,3.97E-02
1.30E+04,3.97E-02
1.30E+04,3.97E-02
1.30E+04,3.96E-02
1.30E+04,3.96E-02
1.30E+04,3.96E-02
1.30E+04,3.96E-02
1.30E+04,3.96E-02
1.30E+04,3.96E-02
1.30E+04,3.96E-02
1.30E+04,3.96E-02
1.30E+04,3.96E-02
1.30E+04,3.96E-02
1.30E+04,3.96E-02
1.30E+04,3.96E-02
1.30E+04,3.96E-02
1.30E+04,3.96E-02
1.30E+04,3.95E-02
1.30E+04,3.95E-02
1.30E+04,3.95E-02
1.30E+04,3.95E-02
1.30E+04,3.95E-02
1.30E+04,3.95E-02
1.30E+04,3.95E-02
1.30E+04,3.94E-02
1.30E+04,3.94E-02
1.30E+04,3.95E-02
1.30E+04,3.95E-02
1.30E+04,3.94E-02
1.30E+04,3.94E-02
1.30E+04,3.94E-02
1.30E+04,3.94E-02
1.30E+04,3.94E-02
1.30E+04,3.94E-02
1.30E+04,3.94E-02
1.30E+04,3.94E-02
1.30E+04,3.94E-02
1.30E+04,3.94E-02
1.30E+04,3.94E-02
1.30E+04,3.94E-02
1.30E+04,3.94E-02
1.30E+04,3.93E-02
1.30E+04,3.93E-02
1.30E+04,3.93E-02
1.30E+04,3.93E-02
1.30E+04,3.93E-02
1.30E+04,3.92E-02
1.30E+04,3.92E-02
1.30E+04,3.92E-02
1.30E+04,3.92E-02
1.30E+04,3.92E-02
1.30E+04,3.91E-02
1.30E+04,3.91E-02
1.30E+04,3.91E-02
1.30E+04,3.91E-02
1.30E+04,3.91E-02
1.30E+04,3.91E-02
1.30E+04,3.91E-02
1.30E+04,3.91E-02
1.30E+04,3.90E-02
1.30E+04,3.90E-02
1.30E+04,3.90E-02
1.30E+04,3.90E-02
1.30E+04,3.90E-02
1.30E+04,3.90E-02
1.30E+04,3.90E-02
1.30E+04,3.90E-02
1.30E+04,3.90E-02
1.30E+04,3.90E-02
1.30E+04,3.90E-02
1.30E+04,3.90E-02
1.31E+04,3.90E-02
1.31E+04,3.89E-02
1.31E+04,3.89E-02
1.31E+04,3.89E-02
1.31E+04,3.89E-02
1.31E+04,3.89E-02
1.31E+04,3.89E-02
1.31E+04,3.89E-02
1.31E+04,3.89E-02
1.31E+04,3.89E-02
1.31E+04,3.89E-02
1.31E+04,3.88E-02
1.31E+04,3.88E-02
1.31E+04,3.88E-02
1.31E+04,3.88E-02
1.31E+04,3.88E-02
1.31E+04,3.88E-02
1.31E+04,3.88E-02
1.31E+04,3.88E-02
1.31E+04,3.88E-02
1.31E+04,3.88E-02
1.31E+04,3.87E-02
1.31E+04,3.87E-02
1.31E+04,3.87E-02
1.31E+04,3.87E-02
1.31E+04,3.87E-02
1.31E+04,3.87E-02
1.31E+04,3.87E-02
1.31E+04,3.87E-02
1.31E+04,3.86E-02
1.31E+04,3.86E-02
1.31E+04,3.86E-02
1.31E+04,3.86E-02
1.31E+04,3.86E-02
1.31E+04,3.86E-02
1.31E+04,3.86E-02
1.31E+04,3.86E-02
1.31E+04,3.86E-02
1.31E+04,3.86E-02
1.31E+04,3.86E-02
1.31E+04,3.86E-02
1.31E+04,3.86E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.84E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.84E-02
1.31E+04,3.84E-02
1.31E+04,3.84E-02
1.31E+04,3.84E-02
1.31E+04,3.84E-02
1.31E+04,3.84E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.84E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.85E-02
1.31E+04,3.84E-02
1.31E+04,3.84E-02
1.31E+04,3.84E-02
1.31E+04,3.84E-02
1.31E+04,3.84E-02
1.31E+04,3.84E-02
1.31E+04,3.84E-02
1.31E+04,3.84E-02
1.31E+04,3.84E-02
1.31E+04,3.84E-02
1.31E+04,3.84E-02
1.31E+04,3.84E-02
1.31E+04,3.84E-02
1.31E+04,3.84E-02
1.31E+04,3.84E-02
1.32E+04,3.84E-02
1.32E+04,3.84E-02
1.32E+04,3.84E-02
1.32E+04,3.84E-02
1.32E+04,3.84E-02
1.32E+04,3.84E-02
1.32E+04,3.84E-02
1.32E+04,3.84E-02
1.32E+04,3.84E-02
1.32E+04,3.84E-02
1.32E+04,3.84E-02
1.32E+04,3.84E-02
1.32E+04,3.84E-02
1.32E+04,3.84E-02
1.32E+04,3.84E-02
1.32E+04,3.84E-02
1.32E+04,3.83E-02
1.32E+04,3.83E-02
1.32E+04,3.83E-02
1.32E+04,3.83E-02
1.32E+04,3.83E-02
1.32E+04,3.83E-02
1.32E+04,3.83E-02
1.32E+04,3.83E-02
1.32E+04,3.83E-02
1.32E+04,3.83E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.81E-02
1.32E+04,3.81E-02
1.32E+04,3.81E-02
1.32E+04,3.81E-02
1.32E+04,3.81E-02
1.32E+04,3.81E-02
1.32E+04,3.81E-02
1.32E+04,3.81E-02
1.32E+04,3.81E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.81E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.82E-02
1.32E+04,3.81E-02
1.32E+04,3.81E-02
1.32E+04,3.81E-02
1.32E+04,3.81E-02
1.32E+04,3.81E-02
1.32E+04,3.81E-02
1.32E+04,3.81E-02
1.32E+04,3.81E-02
1.32E+04,3.81E-02
1.32E+04,3.81E-02
1.32E+04,3.81E-02
1.32E+04,3.81E-02
1.32E+04,3.81E-02
1.32E+04,3.81E-02
1.32E+04,3.81E-02
1.32E+04,3.81E-02
1.32E+04,3.81E-02
1.32E+04,3.80E-02
1.32E+04,3.80E-02
1.32E+04,3.80E-02
1.32E+04,3.80E-02
1.32E+04,3.80E-02
1.32E+04,3.80E-02
1.32E+04,3.80E-02
1.32E+04,3.80E-02
1.32E+04,3.80E-02
1.32E+04,3.80E-02
1.32E+04,3.80E-02
1.32E+04,3.80E-02
1.32E+04,3.80E-02
1.32E+04,3.80E-02
1.32E+04,3.80E-02
1.32E+04,3.80E-02
1.32E+04,3.80E-02
1.32E+04,3.79E-02
1.32E+04,3.79E-02
1.33E+04,3.79E-02
1.33E+04,3.79E-02
1.33E+04,3.79E-02
1.33E+04,3.79E-02
1.33E+04,3.79E-02
1.33E+04,3.79E-02
1.33E+04,3.78E-02
1.33E+04,3.78E-02
1.33E+04,3.78E-02
1.33E+04,3.78E-02
1.33E+04,3.78E-02
1.33E+04,3.78E-02
1.33E+04,3.78E-02
1.33E+04,3.78E-02
1.33E+04,3.78E-02
1.33E+04,3.78E-02
1.33E+04,3.78E-02
1.33E+04,3.78E-02
1.33E+04,3.78E-02
1.33E+04,3.78E-02
1.33E+04,3.78E-02
1.33E+04,3.78E-02
1.33E+04,3.78E-02
1.33E+04,3.78E-02
1.33E+04,3.77E-02
1.33E+04,3.77E-02
1.33E+04,3.77E-02
1.33E+04,3.77E-02
1.33E+04,3.77E-02
1.33E+04,3.76E-02
1.33E+04,3.76E-02
1.33E+04,3.76E-02
1.33E+04,3.76E-02
1.33E+04,3.76E-02
1.33E+04,3.75E-02
1.33E+04,3.75E-02
1.33E+04,3.75E-02
1.33E+04,3.75E-02
1.33E+04,3.75E-02
1.33E+04,3.75E-02
1.33E+04,3.74E-02
1.33E+04,3.74E-02
1.33E+04,3.74E-02
1.33E+04,3.74E-02
1.33E+04,3.74E-02
1.33E+04,3.74E-02
1.33E+04,3.74E-02
1.33E+04,3.74E-02
1.33E+04,3.74E-02
1.33E+04,3.74E-02
1.33E+04,3.74E-02
1.33E+04,3.73E-02
1.33E+04,3.73E-02
1.33E+04,3.73E-02
1.33E+04,3.73E-02
1.33E+04,3.72E-02
1.33E+04,3.72E-02
1.33E+04,3.72E-02
1.33E+04,3.72E-02
1.33E+04,3.72E-02
1.33E+04,3.72E-02
1.33E+04,3.72E-02
1.33E+04,3.72E-02
1.33E+04,3.72E-02
1.33E+04,3.72E-02
1.33E+04,3.72E-02
1.33E+04,3.72E-02
1.33E+04,3.71E-02
1.33E+04,3.71E-02
1.33E+04,3.71E-02
1.33E+04,3.71E-02
1.33E+04,3.71E-02
1.33E+04,3.71E-02
1.33E+04,3.71E-02
1.33E+04,3.71E-02
1.33E+04,3.70E-02
1.33E+04,3.70E-02
1.33E+04,3.70E-02
1.33E+04,3.70E-02
1.33E+04,3.70E-02
1.33E+04,3.70E-02
1.33E+04,3.69E-02
1.33E+04,3.69E-02
1.33E+04,3.69E-02
1.33E+04,3.69E-02
1.33E+04,3.69E-02
1.33E+04,3.69E-02
1.33E+04,3.69E-02
1.33E+04,3.69E-02
1.33E+04,3.69E-02
1.33E+04,3.68E-02
1.33E+04,3.68E-02
1.33E+04,3.68E-02
1.33E+04,3.68E-02
1.33E+04,3.68E-02
1.33E+04,3.68E-02
1.33E+04,3.67E-02
1.33E+04,3.67E-02
1.33E+04,3.67E-02
1.33E+04,3.67E-02
1.34E+04,3.67E-02
1.34E+04,3.67E-02
1.34E+04,3.67E-02
1.34E+04,3.66E-02
1.34E+04,3.66E-02
1.34E+04,3.66E-02
1.34E+04,3.66E-02
1.34E+04,3.66E-02
1.34E+04,3.65E-02
1.34E+04,3.65E-02
1.34E+04,3.65E-02
1.34E+04,3.65E-02
1.34E+04,3.64E-02
1.34E+04,3.64E-02
1.34E+04,3.64E-02
1.34E+04,3.64E-02
1.34E+04,3.64E-02
1.34E+04,3.63E-02
1.34E+04,3.64E-02
1.34E+04,3.63E-02
1.34E+04,3.63E-02
1.34E+04,3.63E-02
1.34E+04,3.63E-02
1.34E+04,3.62E-02
1.34E+04,3.62E-02
1.34E+04,3.62E-02
1.34E+04,3.62E-02
1.34E+04,3.61E-02
1.34E+04,3.62E-02
1.34E+04,3.61E-02
1.34E+04,3.61E-02
1.34E+04,3.61E-02
1.34E+04,3.60E-02
1.34E+04,3.60E-02
1.34E+04,3.60E-02
1.34E+04,3.59E-02
1.34E+04,3.59E-02
1.34E+04,3.59E-02
1.34E+04,3.59E-02
1.34E+04,3.59E-02
1.34E+04,3.58E-02
1.34E+04,3.58E-02
1.34E+04,3.58E-02
1.34E+04,3.58E-02
1.34E+04,3.58E-02
1.34E+04,3.58E-02
1.34E+04,3.58E-02
1.34E+04,3.57E-02
1.34E+04,3.58E-02
1.34E+04,3.58E-02
1.34E+04,3.58E-02
1.34E+04,3.58E-02
1.34E+04,3.58E-02
1.34E+04,3.57E-02
1.34E+04,3.57E-02
1.34E+04,3.57E-02
1.34E+04,3.57E-02
1.34E+04,3.57E-02
1.34E+04,3.57E-02
1.34E+04,3.57E-02
1.34E+04,3.57E-02
1.34E+04,3.57E-02
1.34E+04,3.57E-02
1.34E+04,3.57E-02
1.34E+04,3.57E-02
1.34E+04,3.57E-02
1.34E+04,3.57E-02
1.34E+04,3.56E-02
1.34E+04,3.57E-02
1.34E+04,3.57E-02
1.34E+04,3.56E-02
1.34E+04,3.56E-02
1.34E+04,3.56E-02
1.34E+04,3.57E-02
1.34E+04,3.57E-02
1.34E+04,3.56E-02
1.34E+04,3.56E-02
1.34E+04,3.56E-02
1.34E+04,3.56E-02
1.34E+04,3.56E-02
1.34E+04,3.56E-02
1.34E+04,3.56E-02
1.34E+04,3.56E-02
1.34E+04,3.56E-02
1.34E+04,3.56E-02
1.34E+04,3.56E-02
1.34E+04,3.56E-02
1.34E+04,3.56E-02
1.34E+04,3.56E-02
1.34E+04,3.56E-02
1.34E+04,3.56E-02
1.34E+04,3.55E-02
1.34E+04,3.55E-02
1.34E+04,3.55E-02
1.34E+04,3.55E-02
1.34E+04,3.55E-02
1.34E+04,3.55E-02
1.34E+04,3.54E-02
1.34E+04,3.55E-02
1.34E+04,3.55E-02
1.35E+04,3.55E-02
1.35E+04,3.55E-02
1.35E+04,3.55E-02
1.35E+04,3.55E-02
1.35E+04,3.55E-02
1.35E+04,3.55E-02
1.35E+04,3.55E-02
1.35E+04,3.55E-02
1.35E+04,3.55E-02
1.35E+04,3.55E-02
1.35E+04,3.54E-02
1.35E+04,3.54E-02
1.35E+04,3.54E-02
1.35E+04,3.54E-02
1.35E+04,3.54E-02
1.35E+04,3.54E-02
1.35E+04,3.54E-02
1.35E+04,3.54E-02
1.35E+04,3.54E-02
1.35E+04,3.54E-02
1.35E+04,3.54E-02
1.35E+04,3.54E-02
1.35E+04,3.54E-02
1.35E+04,3.53E-02
1.35E+04,3.53E-02
1.35E+04,3.53E-02
1.35E+04,3.53E-02
1.35E+04,3.53E-02
1.35E+04,3.53E-02
1.35E+04,3.53E-02
1.35E+04,3.53E-02
1.35E+04,3.53E-02
1.35E+04,3.53E-02
1.35E+04,3.53E-02
1.35E+04,3.53E-02
1.35E+04,3.52E-02
1.35E+04,3.52E-02
1.35E+04,3.52E-02
1.35E+04,3.52E-02
1.35E+04,3.52E-02
1.35E+04,3.52E-02
1.35E+04,3.52E-02
1.35E+04,3.52E-02
1.35E+04,3.52E-02
1.35E+04,3.52E-02
1.35E+04,3.52E-02
1.35E+04,3.52E-02
1.35E+04,3.51E-02
1.35E+04,3.51E-02
1.35E+04,3.51E-02
1.35E+04,3.51E-02
1.35E+04,3.51E-02
1.35E+04,3.51E-02
1.35E+04,3.51E-02
1.35E+04,3.51E-02
1.35E+04,3.51E-02
1.35E+04,3.51E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.51E-02
1.35E+04,3.51E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.35E+04,3.50E-02
1.36E+04,3.50E-02
1.36E+04,3.50E-02
1.36E+04,3.50E-02
1.36E+04,3.50E-02
1.36E+04,3.50E-02
1.36E+04,3.50E-02
1.36E+04,3.50E-02
1.36E+04,3.50E-02
1.36E+04,3.50E-02
1.36E+04,3.50E-02
1.36E+04,3.50E-02
1.36E+04,3.50E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.49E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.47E-02
1.36E+04,3.47E-02
1.36E+04,3.47E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.47E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.48E-02
1.36E+04,3.47E-02
1.36E+04,3.47E-02
1.36E+04,3.47E-02
1.36E+04,3.47E-02
1.36E+04,3.47E-02
1.36E+04,3.47E-02
1.36E+04,3.47E-02
1.36E+04,3.47E-02
1.36E+04,3.47E-02
1.36E+04,3.47E-02
1.36E+04,3.47E-02
1.36E+04,3.47E-02
1.36E+04,3.47E-02
1.36E+04,3.47E-02
1.36E+04,3.47E-02
1.37E+04,3.47E-02
1.37E+04,3.47E-02
1.37E+04,3.47E-02
1.37E+04,3.47E-02
1.37E+04,3.47E-02
1.37E+04,3.47E-02
1.37E+04,3.47E-02
1.37E+04,3.47E-02
1.37E+04,3.47E-02
1.37E+04,3.47E-02
1.37E+04,3.47E-02
1.37E+04,3.47E-02
1.37E+04,3.47E-02
1.37E+04,3.47E-02
1.37E+04,3.47E-02
1.37E+04,3.47E-02
1.37E+04,3.47E-02
1.37E+04,3.47E-02
1.37E+04,3.47E-02
1.37E+04,3.47E-02
1.37E+04,3.46E-02
1.37E+04,3.46E-02
1.37E+04,3.46E-02
1.37E+04,3.46E-02
1.37E+04,3.46E-02
1.37E+04,3.46E-02
1.37E+04,3.46E-02
1.37E+04,3.46E-02
1.37E+04,3.46E-02
1.37E+04,3.46E-02
1.37E+04,3.45E-02
1.37E+04,3.46E-02
1.37E+04,3.45E-02
1.37E+04,3.46E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.46E-02
1.37E+04,3.45E-02
1.37E+04,3.46E-02
1.37E+04,3.46E-02
1.37E+04,3.46E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.46E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.46E-02
1.37E+04,3.46E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.46E-02
1.37E+04,3.46E-02
1.37E+04,3.46E-02
1.37E+04,3.46E-02
1.37E+04,3.46E-02
1.37E+04,3.46E-02
1.37E+04,3.46E-02
1.37E+04,3.46E-02
1.37E+04,3.46E-02
1.37E+04,3.46E-02
1.37E+04,3.46E-02
1.37E+04,3.46E-02
1.37E+04,3.46E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.37E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.45E-02
1.38E+04,3.44E-02
1.38E+04,3.44E-02
1.38E+04,3.44E-02
1.38E+04,3.44E-02
1.38E+04,3.44E-02
1.38E+04,3.44E-02
1.38E+04,3.44E-02
1.38E+04,3.44E-02
1.38E+04,3.44E-02
1.38E+04,3.44E-02
1.38E+04,3.43E-02
1.38E+04,3.44E-02
1.38E+04,3.43E-02
1.38E+04,3.43E-02
1.38E+04,3.43E-02
1.38E+04,3.43E-02
1.38E+04,3.43E-02
1.38E+04,3.43E-02
1.38E+04,3.43E-02
1.38E+04,3.43E-02
1.38E+04,3.43E-02
1.38E+04,3.43E-02
1.38E+04,3.43E-02
1.38E+04,3.43E-02
1.38E+04,3.42E-02
1.38E+04,3.42E-02
1.38E+04,3.42E-02
1.38E+04,3.42E-02
1.38E+04,3.42E-02
1.38E+04,3.42E-02
1.38E+04,3.42E-02
1.38E+04,3.42E-02
1.38E+04,3.42E-02
1.38E+04,3.42E-02
1.38E+04,3.42E-02
1.38E+04,3.42E-02
1.38E+04,3.42E-02
1.38E+04,3.42E-02
1.38E+04,3.42E-02
1.38E+04,3.42E-02
1.38E+04,3.42E-02
1.38E+04,3.42E-02
1.38E+04,3.42E-02
1.38E+04,3.42E-02
1.38E+04,3.42E-02
1.38E+04,3.41E-02
1.38E+04,3.41E-02
1.38E+04,3.41E-02
1.38E+04,3.41E-02
1.38E+04,3.41E-02
1.38E+04,3.41E-02
1.38E+04,3.41E-02
1.38E+04,3.41E-02
1.38E+04,3.41E-02
1.38E+04,3.41E-02
1.38E+04,3.41E-02
1.38E+04,3.40E-02
1.38E+04,3.40E-02
1.38E+04,3.40E-02
1.38E+04,3.40E-02
1.38E+04,3.40E-02
1.38E+04,3.40E-02
1.38E+04,3.40E-02
1.38E+04,3.40E-02
1.38E+04,3.40E-02
1.38E+04,3.40E-02
1.38E+04,3.40E-02
1.38E+04,3.40E-02
1.38E+04,3.40E-02
1.38E+04,3.40E-02
1.38E+04,3.40E-02
1.38E+04,3.39E-02
1.38E+04,3.39E-02
1.38E+04,3.39E-02
1.38E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.39E-02
1.39E+04,3.40E-02
1.39E+04,3.40E-02
1.39E+04,3.40E-02
1.39E+04,3.40E-02
1.39E+04,3.40E-02
1.39E+04,3.40E-02
1.39E+04,3.40E-02
1.39E+04,3.40E-02
1.39E+04,3.40E-02
1.39E+04,3.40E-02
1.39E+04,3.40E-02
1.39E+04,3.40E-02
1.39E+04,3.40E-02
1.39E+04,3.40E-02
1.39E+04,3.40E-02
1.39E+04,3.40E-02
1.39E+04,3.40E-02
1.39E+04,3.40E-02
1.39E+04,3.41E-02
1.39E+04,3.41E-02
1.39E+04,3.41E-02
1.39E+04,3.41E-02
1.39E+04,3.41E-02
1.39E+04,3.41E-02
1.39E+04,3.41E-02
1.39E+04,3.41E-02
1.39E+04,3.41E-02
1.39E+04,3.41E-02
1.39E+04,3.41E-02
1.39E+04,3.41E-02
1.39E+04,3.41E-02
1.39E+04,3.41E-02
1.39E+04,3.41E-02
1.39E+04,3.41E-02
1.39E+04,3.41E-02
1.39E+04,3.41E-02
1.39E+04,3.41E-02
1.39E+04,3.41E-02
1.39E+04,3.42E-02
1.39E+04,3.42E-02
1.39E+04,3.42E-02
1.39E+04,3.42E-02
1.39E+04,3.42E-02
1.39E+04,3.42E-02
1.39E+04,3.42E-02
1.39E+04,3.42E-02
1.39E+04,3.42E-02
1.39E+04,3.42E-02
1.39E+04,3.42E-02
1.39E+04,3.42E-02
1.39E+04,3.42E-02
1.39E+04,3.42E-02
1.39E+04,3.42E-02
1.39E+04,3.42E-02
1.39E+04,3.42E-02
1.40E+04,3.43E-02
1.40E+04,3.42E-02
1.40E+04,3.43E-02
1.40E+04,3.43E-02
1.40E+04,3.43E-02
1.40E+04,3.43E-02
1.40E+04,3.43E-02
1.40E+04,3.43E-02
1.40E+04,3.43E-02
1.40E+04,3.43E-02
1.40E+04,3.43E-02
1.40E+04,3.43E-02
1.40E+04,3.43E-02
1.40E+04,3.43E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.44E-02
1.40E+04,3.45E-02
1.40E+04,3.45E-02
1.40E+04,3.45E-02
1.40E+04,3.45E-02
1.40E+04,3.45E-02
1.40E+04,3.45E-02
1.40E+04,3.45E-02
1.40E+04,3.45E-02
1.40E+04,3.45E-02
1.40E+04,3.45E-02
1.40E+04,3.45E-02
1.40E+04,3.45E-02
1.40E+04,3.45E-02
1.40E+04,3.45E-02
1.40E+04,3.45E-02
1.40E+04,3.45E-02
1.40E+04,3.45E-02
1.40E+04,3.45E-02
1.40E+04,3.45E-02
1.40E+04,3.45E-02
1.40E+04,3.45E-02
1.40E+04,3.45E-02
1.40E+04,3.45E-02
1.40E+04,3.45E-02
1.40E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.45E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.47E-02
1.41E+04,3.47E-02
1.41E+04,3.47E-02
1.41E+04,3.47E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.41E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.47E-02
1.42E+04,3.47E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.46E-02
1.42E+04,3.45E-02
1.42E+04,3.45E-02
1.42E+04,3.45E-02
1.42E+04,3.45E-02
1.42E+04,3.45E-02
1.42E+04,3.45E-02
1.42E+04,3.45E-02
1.42E+04,3.45E-02
1.42E+04,3.45E-02
1.42E+04,3.45E-02
1.42E+04,3.45E-02
1.42E+04,3.45E-02
1.42E+04,3.45E-02
1.42E+04,3.45E-02
1.42E+04,3.45E-02
1.42E+04,3.45E-02
1.42E+04,3.45E-02
1.42E+04,3.45E-02
1.42E+04,3.45E-02
1.42E+04,3.45E-02
1.43E+04,3.45E-02
1.43E+04,3.45E-02
1.43E+04,3.45E-02
1.43E+04,3.45E-02
1.43E+04,3.45E-02
1.43E+04,3.45E-02
1.43E+04,3.45E-02
1.43E+04,3.45E-02
1.43E+04,3.45E-02
1.43E+04,3.45E-02
1.43E+04,3.45E-02
1.43E+04,3.44E-02
1.43E+04,3.44E-02
1.43E+04,3.44E-02
1.43E+04,3.44E-02
1.43E+04,3.44E-02
1.43E+04,3.44E-02
1.43E+04,3.44E-02
1.43E+04,3.44E-02
1.43E+04,3.44E-02
1.43E+04,3.44E-02
1.43E+04,3.44E-02
1.43E+04,3.44E-02
1.43E+04,3.44E-02
1.43E+04,3.44E-02
1.43E+04,3.44E-02
1.43E+04,3.44E-02
1.43E+04,3.44E-02
1.43E+04,3.44E-02
1.43E+04,3.44E-02
1.43E+04,3.44E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.43E-02
1.43E+04,3.42E-02
1.43E+04,3.42E-02
1.43E+04,3.42E-02
1.43E+04,3.42E-02
1.43E+04,3.42E-02
1.43E+04,3.42E-02
1.43E+04,3.42E-02
1.43E+04,3.42E-02
1.43E+04,3.42E-02
1.43E+04,3.42E-02
1.43E+04,3.42E-02
1.44E+04,3.42E-02
1.44E+04,3.42E-02
1.44E+04,3.42E-02
1.44E+04,3.42E-02
1.44E+04,3.42E-02
1.44E+04,3.42E-02
1.44E+04,3.42E-02
1.44E+04,3.42E-02
1.44E+04,3.42E-02
1.44E+04,3.42E-02
1.44E+04,3.42E-02
1.44E+04,3.42E-02
1.44E+04,3.42E-02
1.44E+04,3.42E-02
1.44E+04,3.42E-02
1.44E+04,3.42E-02
1.44E+04,3.42E-02
1.44E+04,3.42E-02
1.44E+04,3.42E-02
1.44E+04,3.41E-02
1.44E+04,3.41E-02
1.44E+04,3.41E-02
1.44E+04,3.41E-02
1.44E+04,3.41E-02
1.44E+04,3.41E-02
1.44E+04,3.41E-02
1.44E+04,3.41E-02
1.44E+04,3.41E-02
1.44E+04,3.41E-02
1.44E+04,3.41E-02
1.44E+04,3.41E-02
1.44E+04,3.41E-02
1.44E+04,3.41E-02
1.44E+04,3.41E-02
1.44E+04,3.41E-02
1.44E+04,3.41E-02
1.44E+04,3.41E-02
1.44E+04,3.41E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.40E-02
1.44E+04,3.39E-02
1.44E+04,3.39E-02
1.44E+04,3.39E-02
1.44E+04,3.39E-02
1.44E+04,3.39E-02
1.44E+04,3.39E-02
1.44E+04,3.39E-02
1.44E+04,3.39E-02
1.44E+04,3.39E-02
1.44E+04,3.39E-02
1.44E+04,3.39E-02
1.44E+04,3.38E-02
1.44E+04,3.38E-02
1.44E+04,3.38E-02
1.44E+04,3.38E-02
1.44E+04,3.38E-02
1.44E+04,3.38E-02
1.44E+04,3.38E-02
1.44E+04,3.38E-02
1.44E+04,3.38E-02
1.44E+04,3.38E-02
1.44E+04,3.38E-02
1.44E+04,3.38E-02
1.44E+04,3.38E-02
1.44E+04,3.38E-02
1.44E+04,3.38E-02
1.44E+04,3.38E-02
1.44E+04,3.38E-02
1.44E+04,3.38E-02
1.44E+04,3.38E-02
1.44E+04,3.38E-02
1.44E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.37E-02
1.45E+04,3.36E-02
1.45E+04,3.36E-02
1.45E+04,3.36E-02
1.45E+04,3.36E-02
1.45E+04,3.36E-02
1.45E+04,3.36E-02
1.45E+04,3.36E-02
1.45E+04,3.36E-02
1.45E+04,3.36E-02
1.45E+04,3.36E-02
1.45E+04,3.36E-02
1.45E+04,3.36E-02
1.45E+04,3.36E-02
1.45E+04,3.35E-02
1.45E+04,3.35E-02
1.45E+04,3.35E-02
1.45E+04,3.35E-02
1.45E+04,3.35E-02
1.45E+04,3.35E-02
1.45E+04,3.35E-02
1.45E+04,3.35E-02
1.45E+04,3.35E-02
1.45E+04,3.35E-02
1.45E+04,3.35E-02
1.45E+04,3.35E-02
1.45E+04,3.35E-02
1.45E+04,3.35E-02
1.45E+04,3.34E-02
1.45E+04,3.34E-02
1.45E+04,3.34E-02
1.45E+04,3.34E-02
1.45E+04,3.34E-02
1.45E+04,3.34E-02
1.45E+04,3.34E-02
1.45E+04,3.34E-02
1.45E+04,3.34E-02
1.45E+04,3.34E-02
1.45E+04,3.33E-02
1.45E+04,3.34E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.45E+04,3.33E-02
1.46E+04,3.33E-02
1.46E+04,3.33E-02
1.46E+04,3.33E-02
1.46E+04,3.33E-02
1.46E+04,3.33E-02
1.46E+04,3.33E-02
1.46E+04,3.33E-02
1.46E+04,3.33E-02
1.46E+04,3.33E-02
1.46E+04,3.33E-02
1.46E+04,3.33E-02
1.46E+04,3.33E-02
1.46E+04,3.33E-02
1.46E+04,3.33E-02
1.46E+04,3.33E-02
1.46E+04,3.33E-02
1.46E+04,3.33E-02
1.46E+04,3.32E-02
1.46E+04,3.32E-02
1.46E+04,3.32E-02
1.46E+04,3.32E-02
1.46E+04,3.32E-02
1.46E+04,3.31E-02
1.46E+04,3.31E-02
1.46E+04,3.31E-02
1.46E+04,3.31E-02
1.46E+04,3.31E-02
1.46E+04,3.31E-02
1.46E+04,3.31E-02
1.46E+04,3.31E-02
1.46E+04,3.31E-02
1.46E+04,3.31E-02
1.46E+04,3.31E-02
1.46E+04,3.30E-02
1.46E+04,3.30E-02
1.46E+04,3.30E-02
1.46E+04,3.30E-02
1.46E+04,3.30E-02
1.46E+04,3.30E-02
1.46E+04,3.30E-02
1.46E+04,3.30E-02
1.46E+04,3.30E-02
1.46E+04,3.30E-02
1.46E+04,3.29E-02
1.46E+04,3.29E-02
1.46E+04,3.29E-02
1.46E+04,3.29E-02
1.46E+04,3.29E-02
1.46E+04,3.29E-02
1.46E+04,3.29E-02
1.46E+04,3.29E-02
1.46E+04,3.28E-02
1.46E+04,3.28E-02
1.46E+04,3.28E-02
1.46E+04,3.28E-02
1.46E+04,3.28E-02
1.46E+04,3.28E-02
1.46E+04,3.28E-02
1.46E+04,3.28E-02
1.46E+04,3.28E-02
1.46E+04,3.28E-02
1.46E+04,3.27E-02
1.46E+04,3.27E-02
1.46E+04,3.27E-02
1.46E+04,3.27E-02
1.46E+04,3.27E-02
1.46E+04,3.27E-02
1.46E+04,3.27E-02
1.46E+04,3.26E-02
1.46E+04,3.26E-02
1.46E+04,3.26E-02
1.46E+04,3.25E-02
1.46E+04,3.25E-02
1.46E+04,3.25E-02
1.46E+04,3.25E-02
1.46E+04,3.25E-02
1.46E+04,3.25E-02
1.46E+04,3.25E-02
1.46E+04,3.25E-02
1.46E+04,3.24E-02
1.46E+04,3.24E-02
1.46E+04,3.24E-02
1.46E+04,3.24E-02
1.46E+04,3.24E-02
1.46E+04,3.24E-02
1.46E+04,3.24E-02
1.46E+04,3.24E-02
1.46E+04,3.24E-02
1.46E+04,3.24E-02
1.46E+04,3.24E-02
1.46E+04,3.24E-02
1.46E+04,3.24E-02
1.46E+04,3.23E-02
1.46E+04,3.23E-02
1.46E+04,3.23E-02
1.46E+04,3.23E-02
1.46E+04,3.23E-02
1.46E+04,3.23E-02
1.46E+04,3.23E-02
1.46E+04,3.23E-02
1.47E+04,3.23E-02
1.47E+04,3.23E-02
1.47E+04,3.22E-02
1.47E+04,3.22E-02
1.47E+04,3.22E-02
1.47E+04,3.22E-02
1.47E+04,3.22E-02
1.47E+04,3.22E-02
1.47E+04,3.22E-02
1.47E+04,3.22E-02
1.47E+04,3.22E-02
1.47E+04,3.22E-02
1.47E+04,3.22E-02
1.47E+04,3.22E-02
1.47E+04,3.22E-02
1.47E+04,3.22E-02
1.47E+04,3.21E-02
1.47E+04,3.21E-02
1.47E+04,3.21E-02
1.47E+04,3.21E-02
1.47E+04,3.21E-02
1.47E+04,3.21E-02
1.47E+04,3.21E-02
1.47E+04,3.21E-02
1.47E+04,3.22E-02
1.47E+04,3.22E-02
1.47E+04,3.22E-02
1.47E+04,3.22E-02
1.47E+04,3.22E-02
1.47E+04,3.22E-02
1.47E+04,3.22E-02
1.47E+04,3.22E-02
1.47E+04,3.21E-02
1.47E+04,3.21E-02
1.47E+04,3.21E-02
1.47E+04,3.21E-02
1.47E+04,3.21E-02
1.47E+04,3.21E-02
1.47E+04,3.21E-02
1.47E+04,3.20E-02
1.47E+04,3.20E-02
1.47E+04,3.20E-02
1.47E+04,3.20E-02
1.47E+04,3.20E-02
1.47E+04,3.20E-02
1.47E+04,3.20E-02
1.47E+04,3.20E-02
1.47E+04,3.20E-02
1.47E+04,3.20E-02
1.47E+04,3.20E-02
1.47E+04,3.20E-02
1.47E+04,3.20E-02
1.47E+04,3.20E-02
1.47E+04,3.20E-02
1.47E+04,3.20E-02
1.47E+04,3.19E-02
1.47E+04,3.19E-02
1.47E+04,3.19E-02
1.47E+04,3.19E-02
1.47E+04,3.19E-02
1.47E+04,3.19E-02
1.47E+04,3.19E-02
1.47E+04,3.19E-02
1.47E+04,3.19E-02
1.47E+04,3.19E-02
1.47E+04,3.19E-02
1.47E+04,3.19E-02
1.47E+04,3.19E-02
1.47E+04,3.19E-02
1.47E+04,3.19E-02
1.47E+04,3.19E-02
1.47E+04,3.19E-02
1.47E+04,3.19E-02
1.47E+04,3.19E-02
1.47E+04,3.19E-02
1.47E+04,3.18E-02
1.47E+04,3.18E-02
1.47E+04,3.18E-02
1.47E+04,3.18E-02
1.47E+04,3.18E-02
1.47E+04,3.18E-02
1.47E+04,3.18E-02
1.47E+04,3.18E-02
1.47E+04,3.18E-02
1.47E+04,3.18E-02
1.47E+04,3.18E-02
1.47E+04,3.18E-02
1.47E+04,3.18E-02
1.47E+04,3.18E-02
1.47E+04,3.18E-02
1.47E+04,3.18E-02
1.47E+04,3.18E-02
1.47E+04,3.18E-02
1.47E+04,3.17E-02
1.47E+04,3.17E-02
1.47E+04,3.17E-02
1.47E+04,3.17E-02
1.47E+04,3.17E-02
1.47E+04,3.17E-02
1.47E+04,3.17E-02
1.48E+04,3.17E-02
1.48E+04,3.17E-02
1.48E+04,3.17E-02
1.48E+04,3.17E-02
1.48E+04,3.17E-02
1.48E+04,3.17E-02
1.48E+04,3.17E-02
1.48E+04,3.17E-02
1.48E+04,3.17E-02
1.48E+04,3.17E-02
1.48E+04,3.17E-02
1.48E+04,3.17E-02
1.48E+04,3.17E-02
1.48E+04,3.17E-02
1.48E+04,3.17E-02
1.48E+04,3.17E-02
1.48E+04,3.17E-02
1.48E+04,3.17E-02
1.48E+04,3.17E-02
1.48E+04,3.17E-02
1.48E+04,3.17E-02
1.48E+04,3.17E-02
1.48E+04,3.17E-02
1.48E+04,3.17E-02
1.48E+04,3.16E-02
1.48E+04,3.16E-02
1.48E+04,3.16E-02
1.48E+04,3.16E-02
1.48E+04,3.16E-02
1.48E+04,3.16E-02
1.48E+04,3.16E-02
1.48E+04,3.16E-02
1.48E+04,3.16E-02
1.48E+04,3.16E-02
1.48E+04,3.16E-02
1.48E+04,3.16E-02
1.48E+04,3.16E-02
1.48E+04,3.15E-02
1.48E+04,3.15E-02
1.48E+04,3.15E-02
1.48E+04,3.15E-02
1.48E+04,3.15E-02
1.48E+04,3.15E-02
1.48E+04,3.15E-02
1.48E+04,3.15E-02
1.48E+04,3.15E-02
1.48E+04,3.15E-02
1.48E+04,3.15E-02
1.48E+04,3.14E-02
1.48E+04,3.14E-02
1.48E+04,3.14E-02
1.48E+04,3.14E-02
1.48E+04,3.14E-02
1.48E+04,3.14E-02
1.48E+04,3.14E-02
1.48E+04,3.14E-02
1.48E+04,3.14E-02
1.48E+04,3.14E-02
1.48E+04,3.14E-02
1.48E+04,3.14E-02
1.48E+04,3.14E-02
1.48E+04,3.14E-02
1.48E+04,3.13E-02
1.48E+04,3.13E-02
1.48E+04,3.13E-02
1.48E+04,3.13E-02
1.48E+04,3.13E-02
1.48E+04,3.13E-02
1.48E+04,3.13E-02
1.48E+04,3.13E-02
1.48E+04,3.13E-02
1.48E+04,3.13E-02
1.48E+04,3.13E-02
1.48E+04,3.13E-02
1.48E+04,3.13E-02
1.48E+04,3.13E-02
1.48E+04,3.13E-02
1.48E+04,3.13E-02
1.48E+04,3.13E-02
1.48E+04,3.13E-02
1.48E+04,3.13E-02
1.48E+04,3.13E-02
1.48E+04,3.13E-02
1.48E+04,3.13E-02
1.48E+04,3.13E-02
1.48E+04,3.12E-02
1.48E+04,3.12E-02
1.48E+04,3.12E-02
1.48E+04,3.12E-02
1.48E+04,3.12E-02
1.48E+04,3.12E-02
1.48E+04,3.12E-02
1.48E+04,3.12E-02
1.48E+04,3.12E-02
1.48E+04,3.12E-02
1.48E+04,3.12E-02
1.48E+04,3.11E-02
1.48E+04,3.11E-02
1.48E+04,3.11E-02
1.48E+04,3.11E-02
1.49E+04,3.11E-02
1.49E+04,3.11E-02
1.49E+04,3.11E-02
1.49E+04,3.11E-02
1.49E+04,3.11E-02
1.49E+04,3.11E-02
1.49E+04,3.10E-02
1.49E+04,3.10E-02
1.49E+04,3.10E-02
1.49E+04,3.10E-02
1.49E+04,3.10E-02
1.49E+04,3.10E-02
1.49E+04,3.10E-02
1.49E+04,3.10E-02
1.49E+04,3.09E-02
1.49E+04,3.09E-02
1.49E+04,3.09E-02
1.49E+04,3.09E-02
1.49E+04,3.09E-02
1.49E+04,3.08E-02
1.49E+04,3.08E-02
1.49E+04,3.08E-02
1.49E+04,3.08E-02
1.49E+04,3.08E-02
1.49E+04,3.08E-02
1.49E+04,3.08E-02
1.49E+04,3.08E-02
1.49E+04,3.08E-02
1.49E+04,3.08E-02
1.49E+04,3.08E-02
1.49E+04,3.08E-02
1.49E+04,3.08E-02
1.49E+04,3.07E-02
1.49E+04,3.07E-02
1.49E+04,3.07E-02
1.49E+04,3.07E-02
1.49E+04,3.07E-02
1.49E+04,3.07E-02
1.49E+04,3.07E-02
1.49E+04,3.07E-02
1.49E+04,3.07E-02
1.49E+04,3.07E-02
1.49E+04,3.07E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.05E-02
1.49E+04,3.05E-02
1.49E+04,3.05E-02
1.49E+04,3.05E-02
1.49E+04,3.05E-02
1.49E+04,3.05E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.05E-02
1.49E+04,3.05E-02
1.49E+04,3.05E-02
1.49E+04,3.05E-02
1.49E+04,3.05E-02
1.49E+04,3.05E-02
1.49E+04,3.05E-02
1.49E+04,3.05E-02
1.49E+04,3.05E-02
1.49E+04,3.05E-02
1.49E+04,3.05E-02
1.49E+04,3.05E-02
1.49E+04,3.05E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.06E-02
1.49E+04,3.05E-02
1.49E+04,3.05E-02
1.49E+04,3.05E-02
1.49E+04,3.05E-02
1.49E+04,3.05E-02
1.49E+04,3.05E-02
1.49E+04,3.05E-02
1.49E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.04E-02
1.50E+04,3.04E-02
1.50E+04,3.04E-02
1.50E+04,3.04E-02
1.50E+04,3.04E-02
1.50E+04,3.04E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02
1.50E+04,3.05E-02


==> figures/plots/thin_thickness_convergence/L2_error_00001_red.csv <==
1,0.998
3,0.999
5,0.999
7,0.998
9,0.997
11,0.997
13,0.997
15,0.997
17,0.997
19,0.997
21,0.997
23,0.997
25,0.997
27,0.997
29,0.996
31,0.996
33,0.996
35,0.996
37,0.996
39,0.995
41,0.995
43,0.995
45,0.995
47,0.995
49,0.995
51,0.995
53,0.995
55,0.995
57,0.995
59,0.995
61,0.994
63,0.994
65,0.994
67,0.994
69,0.993
71,0.993
73,0.991
75,0.991
77,0.992
79,0.991
81,0.99
83,0.989
85,0.989
87,0.989
89,0.988
91,0.988
93,0.987
95,0.986
97,0.985
99,0.986
101,0.984
103,0.983
105,0.981
107,0.979
109,0.978
111,0.98
113,0.977
115,0.976
117,0.973
119,0.972
121,0.972
123,0.97
125,0.969
127,0.969
129,0.966
131,0.966
133,0.965
135,0.964
137,0.963
139,0.962
141,0.96
143,0.961
145,0.96
147,0.959
149,0.96
151,0.959
153,0.959
155,0.959
157,0.959
159,0.959
161,0.959
163,0.959
165,0.958
167,0.957
169,0.957
171,0.957
173,0.956
175,0.956
177,0.954
179,0.955
181,0.955
183,0.955
185,0.954
187,0.954
189,0.953
191,0.952
193,0.952
195,0.953
197,0.953
199,0.952
201,0.952
203,0.952
205,0.951
207,0.951
209,0.951
211,0.951
213,0.952
215,0.952
217,0.952
219,0.952
221,0.952
223,0.951
225,0.951
227,0.951
229,0.951
231,0.95
233,0.95
235,0.949
237,0.949
239,0.949
241,0.949
243,0.948
245,0.948
247,0.947
249,0.946
251,0.946
253,0.947
255,0.947
257,0.947
259,0.946
261,0.945
263,0.945
265,0.944
267,0.943
269,0.943
271,0.942
273,0.943
275,0.943
277,0.943
279,0.944
281,0.944
283,0.943
285,0.942
287,0.943
289,0.943
291,0.942
293,0.942
295,0.941
297,0.941
299,0.941
301,0.941
303,0.941
305,0.94
307,0.94
309,0.939
311,0.938
313,0.938
315,0.939
317,0.937
319,0.935
321,0.936
323,0.936
325,0.936
327,0.937
329,0.937
331,0.937
333,0.937
335,0.937
337,0.937
339,0.937
341,0.937
343,0.937
345,0.937
347,0.937
349,0.937
351,0.937
353,0.937
355,0.936
357,0.936
359,0.935
361,0.934
363,0.935
365,0.935
367,0.935
369,0.934
371,0.934
373,0.934
375,0.934
377,0.934
379,0.933
381,0.932
383,0.932
385,0.932
387,0.932
389,0.932
391,0.931
393,0.931
395,0.931
397,0.931
399,0.93
401,0.931
403,0.93
405,0.93
407,0.93
409,0.93
411,0.93
413,0.931
415,0.931
417,0.931
419,0.931
421,0.931
423,0.931
425,0.929
427,0.928
429,0.928
431,0.927
433,0.927
435,0.927
437,0.927
439,0.927
441,0.927
443,0.926
445,0.926
447,0.926
449,0.926
451,0.926
453,0.925
455,0.925
457,0.925
459,0.924
461,0.924
463,0.924
465,0.924
467,0.924
469,0.923
471,0.923
473,0.923
475,0.923
477,0.923
479,0.923
481,0.922
483,0.922
485,0.922
487,0.922
489,0.921
491,0.921
493,0.921
495,0.921
497,0.92
499,0.921
501,0.921
503,0.921
505,0.921
507,0.921
509,0.921
511,0.921
513,0.922
515,0.921
517,0.921
519,0.921
521,0.921
523,0.921
525,0.921
527,0.921
529,0.921
531,0.921
533,0.92
535,0.92
537,0.92
539,0.92
541,0.92
543,0.92
545,0.92
547,0.92
549,0.92
551,0.92
553,0.92
555,0.92
557,0.919
559,0.919
561,0.918
563,0.918
565,0.918
567,0.917
569,0.917
571,0.917
573,0.917
575,0.917
577,0.917
579,0.917
581,0.918
583,0.918
585,0.918
587,0.918
589,0.918
591,0.918
593,0.918
595,0.918
597,0.918
599,0.918
601,0.918
603,0.918
605,0.918
607,0.918
609,0.918
611,0.918
613,0.918
615,0.918
617,0.917
619,0.917
621,0.917
623,0.916
625,0.916
627,0.916
629,0.915
631,0.915
633,0.915
635,0.915
637,0.915
639,0.915
641,0.915
643,0.915
645,0.915
647,0.915
649,0.915
651,0.915
653,0.915
655,0.915
657,0.915
659,0.914
661,0.914
663,0.913
665,0.913
667,0.914
669,0.914
671,0.913
673,0.913
675,0.912
677,0.912
679,0.912
681,0.911
683,0.911
685,0.911
687,0.911
689,0.911
691,0.911
693,0.911
695,0.911
697,0.911
699,0.911
701,0.91
703,0.911
705,0.91
707,0.91
709,0.91
711,0.91
713,0.91
715,0.909
717,0.909
719,0.908
721,0.908
723,0.908
725,0.907
727,0.907
729,0.907
731,0.906
733,0.906
735,0.906
737,0.905
739,0.905
741,0.906
743,0.905
745,0.905
747,0.905
749,0.905
751,0.904
753,0.903
755,0.903
757,0.903
759,0.903
761,0.903
763,0.902
765,0.902
767,0.903
769,0.903
771,0.903
773,0.903
775,0.903
777,0.902
779,0.903
781,0.903
783,0.903
785,0.903
787,0.902
789,0.902
791,0.901
793,0.9
795,0.899
797,0.898
799,0.898
801,0.898
803,0.897
805,0.897
807,0.897
809,0.896
811,0.897
813,0.897
815,0.897
817,0.896
819,0.895
821,0.895
823,0.895
825,0.895
827,0.894
829,0.894
831,0.894
833,0.894
835,0.893
837,0.893
839,0.894
841,0.893
843,0.893
845,0.893
847,0.893
849,0.892
851,0.891
853,0.891
855,0.89
857,0.89
859,0.89
861,0.89
863,0.89
865,0.889
867,0.888
869,0.887
871,0.887
873,0.887
875,0.887
877,0.887
879,0.887
881,0.886
883,0.886
885,0.886
887,0.886
889,0.886
891,0.886
893,0.886
895,0.886
897,0.885
899,0.885
901,0.884
903,0.883
905,0.882
907,0.881
909,0.881
911,0.88
913,0.88
915,0.881
917,0.881
919,0.88
921,0.879
923,0.879
925,0.879
927,0.878
929,0.877
931,0.876
933,0.875
935,0.875
937,0.875
939,0.874
941,0.874
943,0.874
945,0.873
947,0.873
949,0.872
951,0.872
953,0.873
955,0.872
957,0.872
959,0.871
961,0.87
963,0.87
965,0.87
967,0.869
969,0.869
971,0.868
973,0.868
975,0.867
977,0.866
979,0.866
981,0.865
983,0.865
985,0.865
987,0.864
989,0.863
991,0.864
993,0.863
995,0.862
997,0.861
999,0.861
1001,0.861
1003,0.861
1005,0.861
1007,0.86
1009,0.86
1011,0.86
1013,0.859
1015,0.858
1017,0.857
1019,0.857
1021,0.857
1023,0.856
1025,0.855
1027,0.855
1029,0.855
1031,0.853
1033,0.853
1035,0.852
1037,0.851
1039,0.851
1041,0.85
1043,0.85
1045,0.85
1047,0.849
1049,0.849
1051,0.849
1053,0.848
1055,0.847
1057,0.846
1059,0.846
1061,0.845
1063,0.846
1065,0.845
1067,0.843
1069,0.842
1071,0.84
1073,0.839
1075,0.838
1077,0.837
1079,0.835
1081,0.833
1083,0.833
1085,0.833
1087,0.833
1089,0.833
1091,0.834
1093,0.833
1095,0.833
1097,0.833
1099,0.833
1101,0.833
1103,0.833
1105,0.831
1107,0.83
1109,0.829
1111,0.826
1113,0.825
1115,0.825
1117,0.825
1119,0.824
1121,0.823
1123,0.823
1125,0.822
1127,0.821
1129,0.819
1131,0.819
1133,0.818
1135,0.817
1137,0.816
1139,0.816
1141,0.816
1143,0.815
1145,0.815
1147,0.815
1149,0.814
1151,0.814
1153,0.813
1155,0.812
1157,0.811
1159,0.809
1161,0.808
1163,0.807
1165,0.806
1167,0.806
1169,0.805
1171,0.806
1173,0.805
1175,0.803
1177,0.802
1179,0.801
1181,0.8
1183,0.8
1185,0.799
1187,0.799
1189,0.799
1191,0.799
1193,0.799
1195,0.798
1197,0.797
1199,0.797
1201,0.796
1203,0.796
1205,0.796
1207,0.796
1209,0.796
1211,0.796
1213,0.796
1215,0.795
1217,0.795
1219,0.794
1221,0.794
1223,0.794
1225,0.793
1227,0.793
1229,0.792
1231,0.791
1233,0.789
1235,0.788
1237,0.787
1239,0.786
1241,0.786
1243,0.786
1245,0.785
1247,0.785
1249,0.784
1251,0.783
1253,0.783
1255,0.783
1257,0.783
1259,0.783
1261,0.782
1263,0.781
1265,0.78
1267,0.779
1269,0.778
1271,0.777
1273,0.776
1275,0.776
1277,0.775
1279,0.775
1281,0.774
1283,0.773
1285,0.773
1287,0.774
1289,0.773
1291,0.772
1293,0.771
1295,0.771
1297,0.769
1299,0.768
1301,0.767
1303,0.766
1305,0.765
1307,0.765
1309,0.765
1311,0.764
1313,0.763
1315,0.763
1317,0.762
1319,0.76
1321,0.759
1323,0.759
1325,0.758
1327,0.757
1329,0.756
1331,0.756
1333,0.755
1335,0.754
1337,0.753
1339,0.752
1341,0.751
1343,0.75
1345,0.75
1347,0.749
1349,0.748
1351,0.748
1353,0.746
1355,0.746
1357,0.745
1359,0.745
1361,0.744
1363,0.743
1365,0.742
1367,0.742
1369,0.74
1371,0.739
1373,0.738
1375,0.738
1377,0.736
1379,0.735
1381,0.734
1383,0.732
1385,0.732
1387,0.731
1389,0.732
1391,0.731
1393,0.731
1395,0.729
1397,0.73
1399,0.73
1401,0.73
1403,0.729
1405,0.729
1407,0.728
1409,0.727
1411,0.727
1413,0.726
1415,0.725
1417,0.724
1419,0.723
1421,0.722
1423,0.721
1425,0.721
1427,0.721
1429,0.719
1431,0.718
1433,0.717
1435,0.716
1437,0.716
1439,0.715
1441,0.715
1443,0.714
1445,0.714
1447,0.713
1449,0.712
1451,0.711
1453,0.711
1455,0.71
1457,0.71
1459,0.709
1461,0.709
1463,0.708
1465,0.707
1467,0.707
1469,0.707
1471,0.707
1473,0.705
1475,0.705
1477,0.705
1479,0.704
1481,0.704
1483,0.703
1485,0.702
1487,0.702
1489,0.701
1491,0.701
1493,0.701
1495,0.701
1497,0.7
1499,0.7
1501,0.7
1503,0.7
1505,0.699
1507,0.698
1509,0.698
1511,0.698
1513,0.697
1515,0.697
1517,0.697
1519,0.697
1521,0.697
1523,0.696
1525,0.696
1527,0.695
1529,0.695
1531,0.695
1533,0.694
1535,0.694
1537,0.694
1539,0.694
1541,0.694
1543,0.694
1545,0.694
1547,0.693
1549,0.693
1551,0.693
1553,0.693
1555,0.693
1557,0.693
1559,0.693
1561,0.692
1563,0.693
1565,0.693
1567,0.693
1569,0.693
1571,0.692
1573,0.692
1575,0.692
1577,0.692
1579,0.692
1581,0.691
1583,0.691
1585,0.691
1587,0.69
1589,0.69
1591,0.689
1593,0.689
1595,0.688
1597,0.688
1599,0.688
1601,0.687
1603,0.687
1605,0.687
1607,0.687
1609,0.687
1611,0.687
1613,0.686
1615,0.686
1617,0.685
1619,0.685
1621,0.685
1623,0.685
1625,0.684
1627,0.684
1629,0.684
1631,0.684
1633,0.684
1635,0.684
1637,0.683
1639,0.683
1641,0.682
1643,0.682
1645,0.681
1647,0.68
1649,0.68
1651,0.679
1653,0.678
1655,0.677
1657,0.677
1659,0.676
1661,0.676
1663,0.675
1665,0.675
1667,0.674
1669,0.673
1671,0.673
1673,0.672
1675,0.672
1677,0.671
1679,0.671
1681,0.671
1683,0.671
1685,0.67
1687,0.67
1689,0.669
1691,0.668
1693,0.667
1695,0.667
1697,0.666
1699,0.666
1701,0.666
1703,0.666
1705,0.666
1707,0.666
1709,0.665
1711,0.663
1713,0.663
1715,0.662
1717,0.661
1719,0.661
1721,0.66
1723,0.659
1725,0.658
1727,0.657
1729,0.656
1731,0.656
1733,0.654
1735,0.654
1737,0.653
1739,0.652
1741,0.652
1743,0.652
1745,0.651
1747,0.651
1749,0.65
1751,0.649
1753,0.649
1755,0.649
1757,0.649
1759,0.648
1761,0.648
1763,0.648
1765,0.647
1767,0.647
1769,0.646
1771,0.646
1773,0.645
1775,0.644
1777,0.643
1779,0.643
1781,0.642
1783,0.641
1785,0.641
1787,0.64
1789,0.64
1791,0.64
1793,0.639
1795,0.639
1797,0.638
1799,0.638
1801,0.638
1803,0.638
1805,0.637
1807,0.636
1809,0.636
1811,0.635
1813,0.635
1815,0.634
1817,0.634
1819,0.633
1821,0.633
1823,0.632
1825,0.632
1827,0.632
1829,0.631
1831,0.631
1833,0.63
1835,0.63
1837,0.63
1839,0.629
1841,0.629
1843,0.629
1845,0.629
1847,0.629
1849,0.629
1851,0.628
1853,0.627
1855,0.627
1857,0.627
1859,0.627
1861,0.627
1863,0.627
1865,0.627
1867,0.626
1869,0.626
1871,0.626
1873,0.626
1875,0.625
1877,0.624
1879,0.624
1881,0.623
1883,0.623
1885,0.622
1887,0.622
1889,0.621
1891,0.621
1893,0.621
1895,0.621
1897,0.62
1899,0.62
1901,0.62
1903,0.62
1905,0.62
1907,0.619
1909,0.619
1911,0.619
1913,0.619
1915,0.619
1917,0.619
1919,0.619
1921,0.619
1923,0.618
1925,0.618
1927,0.618
1929,0.618
1931,0.618
1933,0.618
1935,0.618
1937,0.618
1939,0.617
1941,0.618
1943,0.617
1945,0.617
1947,0.617
1949,0.617
1951,0.617
1953,0.617
1955,0.617
1957,0.617
1959,0.617
1961,0.617
1963,0.616
1965,0.616
1967,0.616
1969,0.615
1971,0.615
1973,0.615
1975,0.615
1977,0.615
1979,0.614
1981,0.614
1983,0.614
1985,0.614
1987,0.613
1989,0.613
1991,0.613
1993,0.613
1995,0.613
1997,0.612
1999,0.612
2001,0.612
2003,0.611
2005,0.611
2007,0.61
2009,0.61
2011,0.61
2013,0.609
2015,0.609
2017,0.609
2019,0.608
2021,0.608
2023,0.607
2025,0.607
2027,0.606
2029,0.606
2031,0.605
2033,0.605
2035,0.605
2037,0.604
2039,0.604
2041,0.603
2043,0.603
2045,0.602
2047,0.602
2049,0.602
2051,0.601
2053,0.6
2055,0.6
2057,0.6
2059,0.6
2061,0.599
2063,0.598
2065,0.598
2067,0.598
2069,0.597
2071,0.596
2073,0.596
2075,0.595
2077,0.595
2079,0.594
2081,0.595
2083,0.594
2085,0.594
2087,0.594
2089,0.594
2091,0.593
2093,0.593
2095,0.593
2097,0.592
2099,0.592
2101,0.592
2103,0.592
2105,0.592
2107,0.592
2109,0.591
2111,0.591
2113,0.591
2115,0.591
2117,0.591
2119,0.591
2121,0.591
2123,0.59
2125,0.59
2127,0.59
2129,0.59
2131,0.59
2133,0.59
2135,0.589
2137,0.589
2139,0.588
2141,0.588
2143,0.587
2145,0.587
2147,0.587
2149,0.587
2151,0.586
2153,0.586
2155,0.585
2157,0.585
2159,0.585
2161,0.585
2163,0.584
2165,0.584
2167,0.584
2169,0.583
2171,0.583
2173,0.583
2175,0.583
2177,0.582
2179,0.582
2181,0.581
2183,0.581
2185,0.581
2187,0.581
2189,0.58
2191,0.58
2193,0.58
2195,0.579
2197,0.579
2199,0.579
2201,0.579
2203,0.579
2205,0.579
2207,0.578
2209,0.578
2211,0.578
2213,0.577
2215,0.576
2217,0.576
2219,0.576
2221,0.576
2223,0.575
2225,0.575
2227,0.574
2229,0.574
2231,0.574
2233,0.573
2235,0.572
2237,0.572
2239,0.572
2241,0.572
2243,0.572
2245,0.572
2247,0.571
2249,0.571
2251,0.57
2253,0.57
2255,0.57
2257,0.57
2259,0.57
2261,0.57
2263,0.57
2265,0.569
2267,0.569
2269,0.569
2271,0.569
2273,0.569
2275,0.568
2277,0.568
2279,0.567
2281,0.567
2283,0.567
2285,0.566
2287,0.566
2289,0.565
2291,0.565
2293,0.565
2295,0.565
2297,0.565
2299,0.565
2301,0.564
2303,0.564
2305,0.564
2307,0.564
2309,0.563
2311,0.563
2313,0.563
2315,0.562
2317,0.562
2319,0.562
2321,0.561
2323,0.561
2325,0.56
2327,0.56
2329,0.559
2331,0.559
2333,0.559
2335,0.559
2337,0.559
2339,0.559
2341,0.559
2343,0.558
2345,0.558
2347,0.558
2349,0.558
2351,0.558
2353,0.557
2355,0.557
2357,0.557
2359,0.557
2361,0.557
2363,0.556
2365,0.556
2367,0.556
2369,0.556
2371,0.555
2373,0.555
2375,0.555
2377,0.555
2379,0.555
2381,0.555
2383,0.555
2385,0.555
2387,0.555
2389,0.555
2391,0.554
2393,0.554
2395,0.554
2397,0.554
2399,0.554
2401,0.554
2403,0.554
2405,0.554
2407,0.554
2409,0.553
2411,0.553
2413,0.553
2415,0.552
2417,0.552
2419,0.552
2421,0.552
2423,0.551
2425,0.551
2427,0.55
2429,0.55
2431,0.55
2433,0.549
2435,0.549
2437,0.549
2439,0.549
2441,0.549
2443,0.548
2445,0.548
2447,0.548
2449,0.547
2451,0.547
2453,0.547
2455,0.546
2457,0.546
2459,0.546
2461,0.545
2463,0.545
2465,0.545
2467,0.544
2469,0.544
2471,0.544
2473,0.544
2475,0.543
2477,0.543
2479,0.543
2481,0.543
2483,0.542
2485,0.542
2487,0.541
2489,0.541
2491,0.541
2493,0.54
2495,0.54
2497,0.54
2499,0.539
2501,0.539
2503,0.539
2505,0.539
2507,0.539
2509,0.538
2511,0.538
2513,0.538
2515,0.538
2517,0.538
2519,0.537
2521,0.537
2523,0.536
2525,0.535
2527,0.535
2529,0.534
2531,0.534
2533,0.534
2535,0.533
2537,0.533
2539,0.533
2541,0.532
2543,0.532
2545,0.532
2547,0.532
2549,0.531
2551,0.531
2553,0.531
2555,0.53
2557,0.53
2559,0.53
2561,0.53
2563,0.529
2565,0.529
2567,0.529
2569,0.529
2571,0.528
2573,0.528
2575,0.527
2577,0.527
2579,0.527
2581,0.526
2583,0.526
2585,0.526
2587,0.526
2589,0.525
2591,0.525
2593,0.525
2595,0.524
2597,0.524
2599,0.524
2601,0.523
2603,0.523
2605,0.523
2607,0.522
2609,0.522
2611,0.522
2613,0.521
2615,0.521
2617,0.521
2619,0.52
2621,0.519
2623,0.519
2625,0.518
2627,0.518
2629,0.517
2631,0.517
2633,0.517
2635,0.516
2637,0.516
2639,0.516
2641,0.515
2643,0.514
2645,0.514
2647,0.513
2649,0.512
2651,0.512
2653,0.512
2655,0.512
2657,0.511
2659,0.511
2661,0.511
2663,0.51
2665,0.51
2667,0.51
2669,0.51
2671,0.509
2673,0.509
2675,0.509
2677,0.509
2679,0.508
2681,0.508
2683,0.508
2685,0.508
2687,0.508
2689,0.508
2691,0.507
2693,0.507
2695,0.507
2697,0.506
2699,0.506
2701,0.506
2703,0.505
2705,0.505
2707,0.505
2709,0.505
2711,0.504
2713,0.504
2715,0.503
2717,0.503
2719,0.503
2721,0.503
2723,0.503
2725,0.502
2727,0.502
2729,0.502
2731,0.502
2733,0.501
2735,0.501
2737,0.501
2739,0.501
2741,0.501
2743,0.5
2745,0.5
2747,0.5
2749,0.5
2751,0.5
2753,0.499
2755,0.499
2757,0.499
2759,0.499
2761,0.498
2763,0.498
2765,0.498
2767,0.497
2769,0.497
2771,0.496
2773,0.496
2775,0.496
2777,0.496
2779,0.495
2781,0.495
2783,0.495
2785,0.495
2787,0.495
2789,0.494
2791,0.494
2793,0.494
2795,0.494
2797,0.494
2799,0.493
2801,0.493
2803,0.493
2805,0.493
2807,0.493
2809,0.492
2811,0.492
2813,0.492
2815,0.492
2817,0.492
2819,0.492
2821,0.492
2823,0.492
2825,0.492
2827,0.491
2829,0.491
2831,0.491
2833,0.49
2835,0.49
2837,0.49
2839,0.49
2841,0.49
2843,0.49
2845,0.49
2847,0.49
2849,0.49
2851,0.489
2853,0.489
2855,0.489
2857,0.489
2859,0.489
2861,0.489
2863,0.489
2865,0.489
2867,0.489
2869,0.489
2871,0.489
2873,0.489
2875,0.488
2877,0.488
2879,0.488
2881,0.488
2883,0.488
2885,0.488
2887,0.488
2889,0.488
2891,0.488
2893,0.488
2895,0.488
2897,0.488
2899,0.488
2901,0.488
2903,0.488
2905,0.488
2907,0.488
2909,0.488
2911,0.488
2913,0.488
2915,0.488
2917,0.487
2919,0.487
2921,0.487
2923,0.487
2925,0.487
2927,0.487
2929,0.487
2931,0.487
2933,0.487
2935,0.487
2937,0.486
2939,0.486
2941,0.486
2943,0.486
2945,0.486
2947,0.486
2949,0.486
2951,0.486
2953,0.486
2955,0.485
2957,0.485
2959,0.485
2961,0.485
2963,0.485
2965,0.485
2967,0.484
2969,0.484
2971,0.484
2973,0.484
2975,0.484
2977,0.483
2979,0.483
2981,0.483
2983,0.483
2985,0.483
2987,0.483
2989,0.483
2991,0.483
2993,0.482
2995,0.482
2997,0.482
2999,0.482
3001,0.482
3003,0.482
3005,0.482
3007,0.482
3009,0.482
3011,0.482
3013,0.482
3015,0.482
3017,0.481
3019,0.481
3021,0.481
3023,0.481
3025,0.481
3027,0.481
3029,0.481
3031,0.481
3033,0.481
3035,0.481
3037,0.481
3039,0.481
3041,0.48
3043,0.48
3045,0.48
3047,0.48
3049,0.48
3051,0.48
3053,0.479
3055,0.479
3057,0.479
3059,0.478
3061,0.478
3063,0.478
3065,0.478
3067,0.478
3069,0.477
3071,0.477
3073,0.477
3075,0.477
3077,0.477
3079,0.476
3081,0.476
3083,0.476
3085,0.475
3087,0.475
3089,0.475
3091,0.474
3093,0.474
3095,0.474
3097,0.474
3099,0.474
3101,0.473
3103,0.473
3105,0.473
3107,0.472
3109,0.472
3111,0.471
3113,0.471
3115,0.471
3117,0.47
3119,0.47
3121,0.469
3123,0.469
3125,0.468
3127,0.468
3129,0.467
3131,0.467
3133,0.466
3135,0.466
3137,0.466
3139,0.465
3141,0.465
3143,0.465
3145,0.464
3147,0.464
3149,0.464
3151,0.463
3153,0.463
3155,0.462
3157,0.462
3159,0.462
3161,0.461
3163,0.461
3165,0.46
3167,0.46
3169,0.46
3171,0.46
3173,0.459
3175,0.459
3177,0.459
3179,0.458
3181,0.458
3183,0.457
3185,0.458
3187,0.457
3189,0.457
3191,0.456
3193,0.456
3195,0.455
3197,0.455
3199,0.455
3201,0.454
3203,0.453
3205,0.452
3207,0.452
3209,0.452
3211,0.451
3213,0.45
3215,0.449
3217,0.449
3219,0.449
3221,0.449
3223,0.448
3225,0.448
3227,0.447
3229,0.446
3231,0.446
3233,0.445
3235,0.445
3237,0.444
3239,0.444
3241,0.443
3243,0.443
3245,0.442
3247,0.442
3249,0.441
3251,0.441
3253,0.44
3255,0.44
3257,0.439
3259,0.439
3261,0.439
3263,0.44
3265,0.439
3267,0.439
3269,0.438
3271,0.438
3273,0.438
3275,0.437
3277,0.437
3279,0.436
3281,0.436
3283,0.436
3285,0.435
3287,0.435
3289,0.434
3291,0.434
3293,0.434
3295,0.433
3297,0.433
3299,0.433
3301,0.432
3303,0.432
3305,0.431
3307,0.431
3309,0.431
3311,0.43
3313,0.43
3315,0.43
3317,0.429
3319,0.429
3321,0.428
3323,0.428
3325,0.427
3327,0.427
3329,0.426
3331,0.426
3333,0.426
3335,0.426
3337,0.426
3339,0.425
3341,0.425
3343,0.425
3345,0.425
3347,0.425
3349,0.425
3351,0.424
3353,0.424
3355,0.424
3357,0.424
3359,0.424
3361,0.424
3363,0.424
3365,0.424
3367,0.424
3369,0.423
3371,0.423
3373,0.423
3375,0.423
3377,0.423
3379,0.422
3381,0.422
3383,0.422
3385,0.422
3387,0.422
3389,0.422
3391,0.422
3393,0.421
3395,0.421
3397,0.421
3399,0.421
3401,0.421
3403,0.42
3405,0.42
3407,0.42
3409,0.42
3411,0.42
3413,0.419
3415,0.419
3417,0.419
3419,0.419
3421,0.418
3423,0.418
3425,0.418
3427,0.418
3429,0.417
3431,0.417
3433,0.416
3435,0.416
3437,0.416
3439,0.415
3441,0.415
3443,0.415
3445,0.415
3447,0.414
3449,0.414
3451,0.414
3453,0.414
3455,0.414
3457,0.414
3459,0.414
3461,0.413
3463,0.413
3465,0.413
3467,0.412
3469,0.412
3471,0.412
3473,0.412
3475,0.412
3477,0.412
3479,0.412
3481,0.412
3483,0.412
3485,0.412
3487,0.412
3489,0.412
3491,0.412
3493,0.412
3495,0.412
3497,0.412
3499,0.411
3501,0.411
3503,0.411
3505,0.41
3507,0.41
3509,0.409
3511,0.409
3513,0.408
3515,0.408
3517,0.406
3519,0.405
3521,0.405
3523,0.404
3525,0.403
3527,0.403
3529,0.403
3531,0.402
3533,0.401
3535,0.4
3537,0.4
3539,0.399
3541,0.399
3543,0.399
3545,0.398
3547,0.398
3549,0.397
3551,0.396
3553,0.396
3555,0.395
3557,0.395
3559,0.394
3561,0.395
3563,0.394
3565,0.394
3567,0.393
3569,0.393
3571,0.392
3573,0.392
3575,0.392
3577,0.392
3579,0.392
3581,0.391
3583,0.39
3585,0.39
3587,0.39
3589,0.389
3591,0.389
3593,0.389
3595,0.389
3597,0.388
3599,0.388
3601,0.388
3603,0.387
3605,0.387
3607,0.386
3609,0.386
3611,0.385
3613,0.385
3615,0.385
3617,0.385
3619,0.384
3621,0.384
3623,0.384
3625,0.383
3627,0.383
3629,0.383
3631,0.383
3633,0.382
3635,0.382
3637,0.381
3639,0.381
3641,0.38
3643,0.379
3645,0.379
3647,0.379
3649,0.378
3651,0.378
3653,0.377
3655,0.377
3657,0.376
3659,0.376
3661,0.375
3663,0.375
3665,0.375
3667,0.375
3669,0.375
3671,0.375
3673,0.375
3675,0.375
3677,0.374
3679,0.374
3681,0.375
3683,0.374
3685,0.374
3687,0.374
3689,0.374
3691,0.373
3693,0.373
3695,0.372
3697,0.372
3699,0.372
3701,0.371
3703,0.371
3705,0.37
3707,0.37
3709,0.37
3711,0.37
3713,0.37
3715,0.37
3717,0.369
3719,0.369
3721,0.369
3723,0.369
3725,0.369
3727,0.369
3729,0.369
3731,0.369
3733,0.368
3735,0.367
3737,0.367
3739,0.367
3741,0.367
3743,0.367
3745,0.367
3747,0.367
3749,0.367
3751,0.366
3753,0.366
3755,0.366
3757,0.366
3759,0.365
3761,0.365
3763,0.365
3765,0.364
3767,0.364
3769,0.363
3771,0.363
3773,0.363
3775,0.362
3777,0.362
3779,0.362
3781,0.362
3783,0.361
3785,0.361
3787,0.361
3789,0.36
3791,0.36
3793,0.36
3795,0.359
3797,0.359
3799,0.359
3801,0.359
3803,0.358
3805,0.358
3807,0.358
3809,0.358
3811,0.358
3813,0.357
3815,0.357
3817,0.356
3819,0.356
3821,0.356
3823,0.356
3825,0.356
3827,0.356
3829,0.356
3831,0.356
3833,0.355
3835,0.355
3837,0.355
3839,0.355
3841,0.355
3843,0.355
3845,0.355
3847,0.355
3849,0.354
3851,0.354
3853,0.354
3855,0.354
3857,0.354
3859,0.354
3861,0.353
3863,0.353
3865,0.353
3867,0.353
3869,0.353
3871,0.353
3873,0.353
3875,0.352
3877,0.352
3879,0.352
3881,0.352
3883,0.352
3885,0.352
3887,0.352
3889,0.352
3891,0.351
3893,0.351
3895,0.351
3897,0.351
3899,0.351
3901,0.35
3903,0.35
3905,0.35
3907,0.35
3909,0.349
3911,0.349
3913,0.348
3915,0.348
3917,0.348
3919,0.348
3921,0.347
3923,0.347
3925,0.347
3927,0.346
3929,0.346
3931,0.346
3933,0.345
3935,0.345
3937,0.345
3939,0.345
3941,0.345
3943,0.345
3945,0.344
3947,0.344
3949,0.344
3951,0.344
3953,0.344
3955,0.344
3957,0.344
3959,0.343
3961,0.343
3963,0.343
3965,0.343
3967,0.343
3969,0.343
3971,0.343
3973,0.343
3975,0.343
3977,0.342
3979,0.342
3981,0.342
3983,0.342
3985,0.341
3987,0.341
3989,0.341
3991,0.341
3993,0.341
3995,0.34
3997,0.34
3999,0.34
4001,0.34
4003,0.34
4005,0.34
4007,0.34
4009,0.339
4011,0.339
4013,0.339
4015,0.339
4017,0.339
4019,0.339
4021,0.339
4023,0.338
4025,0.338
4027,0.338
4029,0.338
4031,0.338
4033,0.338
4035,0.337
4037,0.337
4039,0.337
4041,0.337
4043,0.337
4045,0.337
4047,0.336
4049,0.336
4051,0.336
4053,0.335
4055,0.335
4057,0.335
4059,0.335
4061,0.334
4063,0.334
4065,0.334
4067,0.334
4069,0.333
4071,0.333
4073,0.333
4075,0.332
4077,0.332
4079,0.332
4081,0.331
4083,0.331
4085,0.331
4087,0.331
4089,0.33
4091,0.33
4093,0.33
4095,0.33
4097,0.329
4099,0.329
4101,0.329
4103,0.329
4105,0.328
4107,0.328
4109,0.328
4111,0.328
4113,0.328
4115,0.328
4117,0.328
4119,0.328
4121,0.328
4123,0.327
4125,0.327
4127,0.327
4129,0.327
4131,0.326
4133,0.326
4135,0.326
4137,0.326
4139,0.325
4141,0.325
4143,0.325
4145,0.325
4147,0.325
4149,0.325
4151,0.324
4153,0.324
4155,0.323
4157,0.323
4159,0.323
4161,0.322
4163,0.322
4165,0.322
4167,0.321
4169,0.321
4171,0.32
4173,0.32
4175,0.319
4177,0.319
4179,0.318
4181,0.318
4183,0.317
4185,0.317
4187,0.316
4189,0.316
4191,0.316
4193,0.315
4195,0.315
4197,0.314
4199,0.314
4201,0.314
4203,0.314
4205,0.313
4207,0.313
4209,0.313
4211,0.312
4213,0.312
4215,0.312
4217,0.312
4219,0.312
4221,0.311
4223,0.311
4225,0.311
4227,0.311
4229,0.311
4231,0.311
4233,0.311
4235,0.31
4237,0.31
4239,0.31
4241,0.31
4243,0.31
4245,0.31
4247,0.31
4249,0.31
4251,0.309
4253,0.309
4255,0.309
4257,0.308
4259,0.308
4261,0.308
4263,0.308
4265,0.308
4267,0.308
4269,0.308
4271,0.308
4273,0.307
4275,0.307
4277,0.307
4279,0.307
4281,0.306
4283,0.306
4285,0.305
4287,0.305
4289,0.305
4291,0.304
4293,0.304
4295,0.304
4297,0.304
4299,0.304
4301,0.304
4303,0.304
4305,0.304
4307,0.304
4309,0.304
4311,0.303
4313,0.303
4315,0.303
4317,0.303
4319,0.303
4321,0.302
4323,0.302
4325,0.302
4327,0.302
4329,0.302
4331,0.302
4333,0.302
4335,0.302
4337,0.302
4339,0.302
4341,0.302
4343,0.302
4345,0.302
4347,0.302
4349,0.302
4351,0.302
4353,0.301
4355,0.301
4357,0.3
4359,0.3
4361,0.3
4363,0.3
4365,0.299
4367,0.299
4369,0.298
4371,0.297
4373,0.297
4375,0.297
4377,0.297
4379,0.296
4381,0.296
4383,0.295
4385,0.295
4387,0.295
4389,0.295
4391,0.294
4393,0.294
4395,0.294
4397,0.294
4399,0.293
4401,0.293
4403,0.293
4405,0.293
4407,0.293
4409,0.292
4411,0.292
4413,0.292
4415,0.292
4417,0.292
4419,0.292
4421,0.292
4423,0.292
4425,0.291
4427,0.291
4429,0.291
4431,0.291
4433,0.29
4435,0.29
4437,0.29
4439,0.29
4441,0.289
4443,0.289
4445,0.289
4447,0.289
4449,0.288
4451,0.288
4453,0.288
4455,0.288
4457,0.288
4459,0.288
4461,0.287
4463,0.287
4465,0.287
4467,0.287
4469,0.287
4471,0.286
4473,0.286
4475,0.285
4477,0.285
4479,0.285
4481,0.284
4483,0.284
4485,0.284
4487,0.283
4489,0.283
4491,0.283
4493,0.282
4495,0.282
4497,0.282
4499,0.282
4501,0.282
4503,0.281
4505,0.281
4507,0.281
4509,0.281
4511,0.281
4513,0.28
4515,0.28
4517,0.28
4519,0.28
4521,0.28
4523,0.281
4525,0.28
4527,0.28
4529,0.28
4531,0.28
4533,0.28
4535,0.279
4537,0.279
4539,0.279
4541,0.279
4543,0.279
4545,0.278
4547,0.278
4549,0.278
4551,0.278
4553,0.278
4555,0.277
4557,0.277
4559,0.277
4561,0.276
4563,0.276
4565,0.276
4567,0.276
4569,0.276
4571,0.276
4573,0.275
4575,0.275
4577,0.275
4579,0.275
4581,0.274
4583,0.274
4585,0.274
4587,0.274
4589,0.273
4591,0.273
4593,0.273
4595,0.272
4597,0.272
4599,0.272
4601,0.271
4603,0.271
4605,0.271
4607,0.271
4609,0.271
4611,0.271
4613,0.271
4615,0.271
4617,0.271
4619,0.271
4621,0.27
4623,0.27
4625,0.27
4627,0.269
4629,0.269
4631,0.268
4633,0.267
4635,0.267
4637,0.267
4639,0.267
4641,0.266
4643,0.266
4645,0.266
4647,0.265
4649,0.265
4651,0.264
4653,0.264
4655,0.264
4657,0.264
4659,0.264
4661,0.263
4663,0.263
4665,0.263
4667,0.263
4669,0.263
4671,0.263
4673,0.263
4675,0.263
4677,0.263
4679,0.262
4681,0.262
4683,0.262
4685,0.262
4687,0.262
4689,0.261
4691,0.261
4693,0.261
4695,0.261
4697,0.261
4699,0.261
4701,0.26
4703,0.26
4705,0.259
4707,0.259
4709,0.259
4711,0.258
4713,0.258
4715,0.258
4717,0.258
4719,0.258
4721,0.257
4723,0.257
4725,0.257
4727,0.257
4729,0.257
4731,0.257
4733,0.257
4735,0.256
4737,0.256
4739,0.256
4741,0.256
4743,0.256
4745,0.256
4747,0.256
4749,0.256
4751,0.256
4753,0.255
4755,0.255
4757,0.255
4759,0.255
4761,0.255
4763,0.255
4765,0.255
4767,0.254
4769,0.254
4771,0.254
4773,0.254
4775,0.254
4777,0.254
4779,0.253
4781,0.253
4783,0.253
4785,0.252
4787,0.252
4789,0.251
4791,0.251
4793,0.251
4795,0.25
4797,0.25
4799,0.25
4801,0.249
4803,0.249
4805,0.249
4807,0.248
4809,0.248
4811,0.248
4813,0.248
4815,0.248
4817,0.248
4819,0.247
4821,0.247
4823,0.247
4825,0.247
4827,0.246
4829,0.246
4831,0.246
4833,0.245
4835,0.245
4837,0.245
4839,0.244
4841,0.244
4843,0.244
4845,0.244
4847,0.244
4849,0.243
4851,0.243
4853,0.243
4855,0.243
4857,0.243
4859,0.243
4861,0.243
4863,0.243
4865,0.243
4867,0.243
4869,0.243
4871,0.242
4873,0.242
4875,0.241
4877,0.241
4879,0.24
4881,0.24
4883,0.24
4885,0.239
4887,0.239
4889,0.239
4891,0.239
4893,0.238
4895,0.238
4897,0.238
4899,0.237
4901,0.237
4903,0.237
4905,0.236
4907,0.236
4909,0.236
4911,0.236
4913,0.235
4915,0.236
4917,0.236
4919,0.236
4921,0.236
4923,0.236
4925,0.236
4927,0.237
4929,0.237
4931,0.236
4933,0.236
4935,0.236
4937,0.236
4939,0.236
4941,0.236
4943,0.236
4945,0.236
4947,0.236
4949,0.236
4951,0.236
4953,0.235
4955,0.235
4957,0.235
4959,0.235
4961,0.235
4963,0.234
4965,0.234
4967,0.234
4969,0.234
4971,0.234
4973,0.233
4975,0.233
4977,0.233
4979,0.233
4981,0.233
4983,0.233
4985,0.233
4987,0.232
4989,0.232
4991,0.232
4993,0.232
4995,0.232
4997,0.232
4999,0.231
5001,0.231
5003,0.231
5005,0.231
5007,0.231
5009,0.232
5011,0.232
5013,0.232
5015,0.232
5017,0.232
5019,0.232
5021,0.232
5023,0.232
5025,0.232
5027,0.231
5029,0.231
5031,0.231
5033,0.231
5035,0.231
5037,0.231
5039,0.231
5041,0.231
5043,0.231
5045,0.231
5047,0.231
5049,0.23
5051,0.23
5053,0.23
5055,0.23
5057,0.23
5059,0.23
5061,0.23
5063,0.23
5065,0.229
5067,0.229
5069,0.229
5071,0.229
5073,0.229
5075,0.228
5077,0.228
5079,0.228
5081,0.228
5083,0.227
5085,0.228
5087,0.227
5089,0.227
5091,0.227
5093,0.227
5095,0.227
5097,0.227
5099,0.227
5101,0.227
5103,0.227
5105,0.227
5107,0.226
5109,0.226
5111,0.226
5113,0.226
5115,0.226
5117,0.226
5119,0.225
5121,0.225
5123,0.224
5125,0.224
5127,0.224
5129,0.224
5131,0.224
5133,0.224
5135,0.223
5137,0.223
5139,0.223
5141,0.223
5143,0.223
5145,0.222
5147,0.222
5149,0.222
5151,0.222
5153,0.222
5155,0.222
5157,0.222
5159,0.221
5161,0.221
5163,0.221
5165,0.221
5167,0.221
5169,0.221
5171,0.22
5173,0.22
5175,0.22
5177,0.22
5179,0.22
5181,0.22
5183,0.22
5185,0.22
5187,0.22
5189,0.22
5191,0.22
5193,0.219
5195,0.219
5197,0.219
5199,0.219
5201,0.219
5203,0.219
5205,0.219
5207,0.219
5209,0.219
5211,0.219
5213,0.219
5215,0.219
5217,0.218
5219,0.218
5221,0.218
5223,0.218
5225,0.217
5227,0.217
5229,0.217
5231,0.217
5233,0.217
5235,0.216
5237,0.216
5239,0.216
5241,0.215
5243,0.215
5245,0.215
5247,0.215
5249,0.215
5251,0.215
5253,0.215
5255,0.214
5257,0.214
5259,0.214
5261,0.214
5263,0.214
5265,0.214
5267,0.213
5269,0.213
5271,0.213
5273,0.213
5275,0.212
5277,0.212
5279,0.212
5281,0.211
5283,0.211
5285,0.211
5287,0.211
5289,0.211
5291,0.211
5293,0.211
5295,0.211
5297,0.211
5299,0.211
5301,0.211
5303,0.211
5305,0.211
5307,0.211
5309,0.211
5311,0.211
5313,0.211
5315,0.211
5317,0.211
5319,0.211
5321,0.21
5323,0.21
5325,0.21
5327,0.21
5329,0.21
5331,0.21
5333,0.21
5335,0.21
5337,0.21
5339,0.21
5341,0.21
5343,0.21
5345,0.21
5347,0.21
5349,0.21
5351,0.209
5353,0.209
5355,0.209
5357,0.209
5359,0.209
5361,0.209
5363,0.209
5365,0.209
5367,0.209
5369,0.209
5371,0.209
5373,0.209
5375,0.208
5377,0.208
5379,0.208
5381,0.208
5383,0.208
5385,0.208
5387,0.208
5389,0.208
5391,0.208
5393,0.208
5395,0.208
5397,0.208
5399,0.208
5401,0.208
5403,0.208
5405,0.208
5407,0.208
5409,0.208
5411,0.208
5413,0.208
5415,0.208
5417,0.208
5419,0.208
5421,0.208
5423,0.209
5425,0.209
5427,0.209
5429,0.209
5431,0.209
5433,0.209
5435,0.209
5437,0.209
5439,0.208
5441,0.208
5443,0.208
5445,0.208
5447,0.208
5449,0.208
5451,0.208
5453,0.208
5455,0.208
5457,0.208
5459,0.208
5461,0.208
5463,0.208
5465,0.208
5467,0.208
5469,0.208
5471,0.207
5473,0.207
5475,0.207
5477,0.207
5479,0.207
5481,0.207
5483,0.207
5485,0.207
5487,0.207
5489,0.207
5491,0.207
5493,0.207
5495,0.207
5497,0.207
5499,0.207
5501,0.207
5503,0.207
5505,0.208
5507,0.208
5509,0.208
5511,0.208
5513,0.208
5515,0.208
5517,0.208
5519,0.208
5521,0.208
5523,0.208
5525,0.209
5527,0.209
5529,0.209
5531,0.209
5533,0.209
5535,0.209
5537,0.209
5539,0.209
5541,0.208
5543,0.208
5545,0.208
5547,0.208
5549,0.208
5551,0.207
5553,0.207
5555,0.207
5557,0.206
5559,0.206
5561,0.206
5563,0.206
5565,0.205
5567,0.205
5569,0.205
5571,0.205
5573,0.205
5575,0.205
5577,0.205
5579,0.205
5581,0.205
5583,0.204
5585,0.204
5587,0.204
5589,0.204
5591,0.204
5593,0.203
5595,0.203
5597,0.203
5599,0.203
5601,0.203
5603,0.202
5605,0.202
5607,0.202
5609,0.202
5611,0.202
5613,0.202
5615,0.201
5617,0.201
5619,0.2
5621,0.2
5623,0.2
5625,0.2
5627,0.199
5629,0.199
5631,0.199
5633,0.199
5635,0.198
5637,0.198
5639,0.198
5641,0.198
5643,0.198
5645,0.198
5647,0.197
5649,0.197
5651,0.197
5653,0.197
5655,0.196
5657,0.196
5659,0.196
5661,0.196
5663,0.195
5665,0.195
5667,0.195
5669,0.195
5671,0.195
5673,0.195
5675,0.195
5677,0.195
5679,0.195
5681,0.194
5683,0.194
5685,0.194
5687,0.194
5689,0.193
5691,0.193
5693,0.193
5695,0.192
5697,0.192
5699,0.191
5701,0.191
5703,0.191
5705,0.191
5707,0.191
5709,0.191
5711,0.191
5713,0.19
5715,0.19
5717,0.19
5719,0.19
5721,0.19
5723,0.19
5725,0.19
5727,0.19
5729,0.19
5731,0.19
5733,0.189
5735,0.189
5737,0.189
5739,0.189
5741,0.189
5743,0.189
5745,0.189
5747,0.189
5749,0.189
5751,0.188
5753,0.188
5755,0.188
5757,0.188
5759,0.188
5761,0.188
5763,0.188
5765,0.188
5767,0.188
5769,0.188
5771,0.187
5773,0.187
5775,0.187
5777,0.187
5779,0.187
5781,0.187
5783,0.187
5785,0.187
5787,0.187
5789,0.187
5791,0.187
5793,0.187
5795,0.187
5797,0.187
5799,0.187
5801,0.187
5803,0.187
5805,0.187
5807,0.187
5809,0.187
5811,0.187
5813,0.187
5815,0.186
5817,0.186
5819,0.186
5821,0.186
5823,0.186
5825,0.186
5827,0.186
5829,0.186
5831,0.186
5833,0.186
5835,0.186
5837,0.185
5839,0.185
5841,0.185
5843,0.185
5845,0.185
5847,0.185
5849,0.185
5851,0.185
5853,0.185
5855,0.185
5857,0.185
5859,0.184
5861,0.184
5863,0.184
5865,0.184
5867,0.184
5869,0.184
5871,0.184
5873,0.183
5875,0.183
5877,0.183
5879,0.183
5881,0.183
5883,0.183
5885,0.183
5887,0.183
5889,0.183
5891,0.183
5893,0.183
5895,0.183
5897,0.183
5899,0.183
5901,0.182
5903,0.182
5905,0.182
5907,0.182
5909,0.182
5911,0.182
5913,0.181
5915,0.181
5917,0.181
5919,0.181
5921,0.181
5923,0.181
5925,0.181
5927,0.181
5929,0.181
5931,0.181
5933,0.181
5935,0.181
5937,0.181
5939,0.181
5941,0.181
5943,0.18
5945,0.18
5947,0.18
5949,0.179
5951,0.179
5953,0.179
5955,0.178
5957,0.178
5959,0.178
5961,0.178
5963,0.178
5965,0.177
5967,0.177
5969,0.177
5971,0.176
5973,0.176
5975,0.176
5977,0.176
5979,0.176
5981,0.176
5983,0.176
5985,0.176
5987,0.175
5989,0.175
5991,0.175
5993,0.175
5995,0.175
5997,0.175
5999,0.174
6001,0.174
6003,0.174
6005,0.174
6007,0.174
6009,0.173
6011,0.173
6013,0.173
6015,0.173
6017,0.173
6019,0.173
6021,0.172
6023,0.172
6025,0.173
6027,0.172
6029,0.172
6031,0.172
6033,0.172
6035,0.172
6037,0.172
6039,0.172
6041,0.172
6043,0.172
6045,0.172
6047,0.172
6049,0.172
6051,0.172
6053,0.171
6055,0.171
6057,0.171
6059,0.171
6061,0.171
6063,0.171
6065,0.17
6067,0.17
6069,0.17
6071,0.17
6073,0.169
6075,0.169
6077,0.169
6079,0.169
6081,0.169
6083,0.168
6085,0.168
6087,0.167
6089,0.167
6091,0.167
6093,0.167
6095,0.166
6097,0.166
6099,0.166
6101,0.165
6103,0.165
6105,0.165
6107,0.164
6109,0.164
6111,0.164
6113,0.164
6115,0.164
6117,0.164
6119,0.164
6121,0.163
6123,0.163
6125,0.163
6127,0.163
6129,0.163
6131,0.162
6133,0.162
6135,0.162
6137,0.162
6139,0.162
6141,0.162
6143,0.161
6145,0.161
6147,0.161
6149,0.161
6151,0.161
6153,0.16
6155,0.16
6157,0.16
6159,0.16
6161,0.16
6163,0.16
6165,0.16
6167,0.16
6169,0.16
6171,0.16
6173,0.16
6175,0.16
6177,0.16
6179,0.159
6181,0.159
6183,0.159
6185,0.159
6187,0.159
6189,0.159
6191,0.159
6193,0.159
6195,0.159
6197,0.159
6199,0.159
6201,0.159
6203,0.158
6205,0.158
6207,0.158
6209,0.158
6211,0.157
6213,0.157
6215,0.157
6217,0.157
6219,0.156
6221,0.156
6223,0.156
6225,0.156
6227,0.156
6229,0.156
6231,0.156
6233,0.156
6235,0.155
6237,0.155
6239,0.155
6241,0.155
6243,0.155
6245,0.155
6247,0.155
6249,0.155
6251,0.155
6253,0.155
6255,0.154
6257,0.154
6259,0.154
6261,0.154
6263,0.153
6265,0.153
6267,0.153
6269,0.153
6271,0.153
6273,0.153
6275,0.153
6277,0.153
6279,0.153
6281,0.153
6283,0.152
6285,0.152
6287,0.152
6289,0.152
6291,0.152
6293,0.151
6295,0.151
6297,0.151
6299,0.151
6301,0.151
6303,0.151
6305,0.151
6307,0.151
6309,0.151
6311,0.151
6313,0.151
6315,0.151
6317,0.15
6319,0.15
6321,0.151
6323,0.15
6325,0.15
6327,0.15
6329,0.15
6331,0.15
6333,0.15
6335,0.15
6337,0.149
6339,0.149
6341,0.149
6343,0.149
6345,0.148
6347,0.148
6349,0.148
6351,0.148
6353,0.147
6355,0.147
6357,0.147
6359,0.147
6361,0.147
6363,0.146
6365,0.146
6367,0.146
6369,0.146
6371,0.146
6373,0.146
6375,0.146
6377,0.146
6379,0.145
6381,0.145
6383,0.145
6385,0.145
6387,0.145
6389,0.145
6391,0.145
6393,0.144
6395,0.144
6397,0.144
6399,0.144
6401,0.144
6403,0.143
6405,0.143
6407,0.143
6409,0.142
6411,0.142
6413,0.142
6415,0.142
6417,0.142
6419,0.142
6421,0.141
6423,0.141
6425,0.141
6427,0.141
6429,0.14
6431,0.14
6433,0.14
6435,0.14
6437,0.139
6439,0.139
6441,0.139
6443,0.139
6445,0.138
6447,0.138
6449,0.138
6451,0.138
6453,0.138
6455,0.138
6457,0.138
6459,0.138
6461,0.138
6463,0.138
6465,0.138
6467,0.138
6469,0.138
6471,0.137
6473,0.137
6475,0.137
6477,0.137
6479,0.137
6481,0.136
6483,0.136
6485,0.136
6487,0.136
6489,0.136
6491,0.135
6493,0.135
6495,0.135
6497,0.135
6499,0.135
6501,0.134
6503,0.134
6505,0.134
6507,0.134
6509,0.134
6511,0.133
6513,0.133
6515,0.133
6517,0.133
6519,0.133
6521,0.133
6523,0.133
6525,0.132
6527,0.133
6529,0.133
6531,0.133
6533,0.133
6535,0.133
6537,0.132
6539,0.132
6541,0.132
6543,0.132
6545,0.132
6547,0.132
6549,0.132
6551,0.132
6553,0.132
6555,0.132
6557,0.132
6559,0.132
6561,0.131
6563,0.131
6565,0.131
6567,0.131
6569,0.131
6571,0.131
6573,0.131
6575,0.13
6577,0.13
6579,0.13
6581,0.13
6583,0.13
6585,0.129
6587,0.13
6589,0.129
6591,0.129
6593,0.129
6595,0.129
6597,0.129
6599,0.129
6601,0.129
6603,0.129
6605,0.129
6607,0.129
6609,0.129
6611,0.129
6613,0.129
6615,0.129
6617,0.129
6619,0.129
6621,0.128
6623,0.128
6625,0.128
6627,0.128
6629,0.128
6631,0.128
6633,0.128
6635,0.128
6637,0.128
6639,0.128
6641,0.127
6643,0.127
6645,0.127
6647,0.127
6649,0.127
6651,0.127
6653,0.127
6655,0.127
6657,0.127
6659,0.127
6661,0.127
6663,0.127
6665,0.127
6667,0.127
6669,0.127
6671,0.127
6673,0.127
6675,0.127
6677,0.127
6679,0.127
6681,0.127
6683,0.127
6685,0.128
6687,0.128
6689,0.128
6691,0.128
6693,0.128
6695,0.128
6697,0.128
6699,0.128
6701,0.128
6703,0.128
6705,0.128
6707,0.128
6709,0.129
6711,0.129
6713,0.129
6715,0.129
6717,0.129
6719,0.129
6721,0.129
6723,0.129
6725,0.129
6727,0.129
6729,0.129
6731,0.129
6733,0.129
6735,0.129
6737,0.129
6739,0.129
6741,0.129
6743,0.129
6745,0.129
6747,0.129
6749,0.129
6751,0.129
6753,0.129
6755,0.129
6757,0.129
6759,0.129
6761,0.128
6763,0.128
6765,0.128
6767,0.128
6769,0.128
6771,0.128
6773,0.128
6775,0.128
6777,0.128
6779,0.128
6781,0.128
6783,0.128
6785,0.128
6787,0.128
6789,0.128
6791,0.128
6793,0.128
6795,0.128
6797,0.128
6799,0.128
6801,0.128
6803,0.128
6805,0.128
6807,0.128
6809,0.128
6811,0.128
6813,0.128
6815,0.128
6817,0.127
6819,0.127
6821,0.127
6823,0.127
6825,0.127
6827,0.127
6829,0.127
6831,0.127
6833,0.127
6835,0.127
6837,0.126
6839,0.126
6841,0.126
6843,0.126
6845,0.126
6847,0.126
6849,0.126
6851,0.125
6853,0.125
6855,0.125
6857,0.125
6859,0.125
6861,0.125
6863,0.125
6865,0.125
6867,0.125
6869,0.125
6871,0.125
6873,0.124
6875,0.124
6877,0.124
6879,0.124
6881,0.124
6883,0.124
6885,0.124
6887,0.124
6889,0.123
6891,0.123
6893,0.123
6895,0.123
6897,0.123
6899,0.123
6901,0.123
6903,0.123
6905,0.123
6907,0.123
6909,0.123
6911,0.122
6913,0.122
6915,0.122
6917,0.122
6919,0.122
6921,0.122
6923,0.122
6925,0.122
6927,0.122
6929,0.121
6931,0.121
6933,0.121
6935,0.121
6937,0.121
6939,0.121
6941,0.121
6943,0.121
6945,0.121
6947,0.121
6949,0.121
6951,0.12
6953,0.12
6955,0.12
6957,0.12
6959,0.12
6961,0.12
6963,0.12
6965,0.12
6967,0.12
6969,0.12
6971,0.12
6973,0.12
6975,0.119
6977,0.119
6979,0.119
6981,0.119
6983,0.119
6985,0.119
6987,0.119
6989,0.119
6991,0.118
6993,0.118
6995,0.118
6997,0.118
6999,0.118
7001,0.118
7003,0.118
7005,0.118
7007,0.117
7009,0.117
7011,0.117
7013,0.117
7015,0.117
7017,0.117
7019,0.117
7021,0.117
7023,0.117
7025,0.117
7027,0.117
7029,0.116
7031,0.116
7033,0.116
7035,0.116
7037,0.116
7039,0.116
7041,0.116
7043,0.116
7045,0.116
7047,0.115
7049,0.115
7051,0.115
7053,0.115
7055,0.115
7057,0.115
7059,0.115
7061,0.115
7063,0.115
7065,0.115
7067,0.115
7069,0.115
7071,0.114
7073,0.114
7075,0.114
7077,0.114
7079,0.114
7081,0.114
7083,0.114
7085,0.113
7087,0.113
7089,0.113
7091,0.113
7093,0.113
7095,0.112
7097,0.112
7099,0.112
7101,0.112
7103,0.112
7105,0.111
7107,0.111
7109,0.111
7111,0.111
7113,0.111
7115,0.111
7117,0.111
7119,0.111
7121,0.111
7123,0.111
7125,0.111
7127,0.111
7129,0.11
7131,0.11
7133,0.11
7135,0.11
7137,0.11
7139,0.11
7141,0.11
7143,0.11
7145,0.11
7147,0.11
7149,0.109
7151,0.11
7153,0.109
7155,0.109
7157,0.109
7159,0.109
7161,0.109
7163,0.109
7165,0.109
7167,0.109
7169,0.108
7171,0.108
7173,0.108
7175,0.108
7177,0.107
7179,0.107
7181,0.107
7183,0.107
7185,0.106
7187,0.106
7189,0.106
7191,0.106
7193,0.106
7195,0.106
7197,0.106
7199,0.106
7201,0.106
7203,0.106
7205,0.106
7207,0.105
7209,0.105
7211,0.105
7213,0.105
7215,0.105
7217,0.105
7219,0.105
7221,0.105
7223,0.105
7225,0.105
7227,0.105
7229,0.104
7231,0.104
7233,0.104
7235,0.104
7237,0.104
7239,0.104
7241,0.104
7243,0.104
7245,0.104
7247,0.104
7249,0.104
7251,0.104
7253,0.103
7255,0.103
7257,0.103
7259,0.103
7261,0.103
7263,0.103
7265,0.103
7267,0.103
7269,0.103
7271,0.102
7273,0.102
7275,0.102
7277,0.102
7279,0.102
7281,0.102
7283,0.103
7285,0.103
7287,0.103
7289,0.102
7291,0.102
7293,0.102
7295,0.102
7297,0.102
7299,0.103
7301,0.103
7303,0.103
7305,0.103
7307,0.103
7309,0.103
7311,0.103
7313,0.103
7315,0.103
7317,0.103
7319,0.103
7321,0.103
7323,0.103
7325,0.102
7327,0.102
7329,0.102
7331,0.102
7333,0.102
7335,0.102
7337,0.102
7339,0.102
7341,0.102
7343,0.102
7345,0.102
7347,0.102
7349,0.102
7351,0.102
7353,0.102
7355,0.102
7357,0.102
7359,0.102
7361,0.102
7363,0.102
7365,0.102
7367,0.102
7369,0.102
7371,0.102
7373,0.102
7375,0.102
7377,0.102
7379,0.102
7381,0.102
7383,0.103
7385,0.103
7387,0.103
7389,0.103
7391,0.103
7393,0.103
7395,0.103
7397,0.103
7399,0.103
7401,0.103
7403,0.103
7405,0.103
7407,0.103
7409,0.103
7411,0.103
7413,0.103
7415,0.103
7417,0.103
7419,0.103
7421,0.103
7423,0.102
7425,0.102
7427,0.102
7429,0.103
7431,0.103
7433,0.103
7435,0.103
7437,0.103
7439,0.103
7441,0.103
7443,0.103
7445,0.103
7447,0.103
7449,0.103
7451,0.102
7453,0.102
7455,0.102
7457,0.102
7459,0.103
7461,0.103
7463,0.103
7465,0.103
7467,0.103
7469,0.103
7471,0.103
7473,0.103
7475,0.103
7477,0.103
7479,0.103
7481,0.103
7483,0.103
7485,0.103
7487,0.103
7489,0.103
7491,0.102
7493,0.102
7495,0.102
7497,0.102
7499,0.102
7501,0.102
7503,0.102
7505,0.102
7507,0.102
7509,0.102
7511,0.102
7513,0.102
7515,0.102
7517,0.102
7519,0.102
7521,0.102
7523,0.102
7525,0.102
7527,0.102
7529,0.102
7531,0.102
7533,0.102
7535,0.101
7537,0.101
7539,0.101
7541,0.101
7543,0.101
7545,0.101
7547,0.101
7549,0.101
7551,0.101
7553,0.101
7555,0.1
7557,0.1
7559,0.1
7561,0.0999
7563,0.0998
7565,0.0997
7567,0.0996
7569,0.0996
7571,0.0996
7573,0.0995
7575,0.0995
7577,0.0995
7579,0.0994
7581,0.0994
7583,0.0993
7585,0.0992
7587,0.0992
7589,0.0991
7591,0.099
7593,0.099
7595,0.099
7597,0.0989
7599,0.0988
7601,0.0987
7603,0.0986
7605,0.0985
7607,0.0985
7609,0.0984
7611,0.0983
7613,0.0983
7615,0.0983
7617,0.0982
7619,0.0981
7621,0.0981
7623,0.0981
7625,0.0981
7627,0.098
7629,0.098
7631,0.0979
7633,0.0979
7635,0.0978
7637,0.0978
7639,0.0978
7641,0.0977
7643,0.0977
7645,0.0977
7647,0.0977
7649,0.0977
7651,0.0978
7653,0.0978
7655,0.0978
7657,0.0978
7659,0.0979
7661,0.0979
7663,0.0979
7665,0.0978
7667,0.0977
7669,0.0977
7671,0.0976
7673,0.0976
7675,0.0975
7677,0.0975
7679,0.0975
7681,0.0975
7683,0.0974
7685,0.0973
7687,0.0973
7689,0.0973
7691,0.0973
7693,0.0973
7695,0.0973
7697,0.0972
7699,0.0972
7701,0.0971
7703,0.0971
7705,0.0969
7707,0.0969
7709,0.0968
7711,0.0967
7713,0.0966
7715,0.0966
7717,0.0966
7719,0.0965
7721,0.0965
7723,0.0964
7725,0.0964
7727,0.0963
7729,0.0963
7731,0.0964
7733,0.0964
7735,0.0964
7737,0.0963
7739,0.0963
7741,0.0963
7743,0.0963
7745,0.0962
7747,0.0961
7749,0.0961
7751,0.0961
7753,0.096
7755,0.0959
7757,0.0958
7759,0.0957
7761,0.0957
7763,0.0958
7765,0.0957
7767,0.0956
7769,0.0954
7771,0.0953
7773,0.0953
7775,0.0953
7777,0.0954
7779,0.0954
7781,0.0954
7783,0.0953
7785,0.0952
7787,0.0952
7789,0.0952
7791,0.0952
7793,0.0951
7795,0.0952
7797,0.0951
7799,0.0951
7801,0.095
7803,0.0949
7805,0.0949
7807,0.0949
7809,0.0949
7811,0.0949
7813,0.0949
7815,0.0948
7817,0.0948
7819,0.0948
7821,0.0948
7823,0.0947
7825,0.0946
7827,0.0946
7829,0.0945
7831,0.0944
7833,0.0944
7835,0.0943
7837,0.0942
7839,0.0942
7841,0.0941
7843,0.0941
7845,0.0941
7847,0.094
7849,0.0939
7851,0.0938
7853,0.0937
7855,0.0937
7857,0.0936
7859,0.0937
7861,0.0936
7863,0.0936
7865,0.0935
7867,0.0935
7869,0.0935
7871,0.0934
7873,0.0934
7875,0.0934
7877,0.0934
7879,0.0935
7881,0.0935
7883,0.0936
7885,0.0935
7887,0.0936
7889,0.0936
7891,0.0936
7893,0.0936
7895,0.0936
7897,0.0935
7899,0.0935
7901,0.0934
7903,0.0934
7905,0.0933
7907,0.0933
7909,0.0932
7911,0.0931
7913,0.093
7915,0.093
7917,0.0928
7919,0.0927
7921,0.0927
7923,0.0927
7925,0.0926
7927,0.0926
7929,0.0926
7931,0.0926
7933,0.0925
7935,0.0925
7937,0.0924
7939,0.0924
7941,0.0924
7943,0.0924
7945,0.0923
7947,0.0923
7949,0.0922
7951,0.0922
7953,0.0922
7955,0.0921
7957,0.0921
7959,0.092
7961,0.092
7963,0.0919
7965,0.0919
7967,0.0918
7969,0.0918
7971,0.0917
7973,0.0917
7975,0.0917
7977,0.0917
7979,0.0916
7981,0.0916
7983,0.0915
7985,0.0915
7987,0.0915
7989,0.0915
7991,0.0914
7993,0.0914
7995,0.0914
7997,0.0913
7999,0.0913
8001,0.0912
8003,0.0911
8005,0.091
8007,0.091
8009,0.0909
8011,0.0908
8013,0.0907
8015,0.0907
8017,0.0906
8019,0.0906
8021,0.0905
8023,0.0903
8025,0.0902
8027,0.0901
8029,0.0901
8031,0.0901
8033,0.0901
8035,0.0901
8037,0.0901
8039,0.0901
8041,0.09
8043,0.0899
8045,0.0899
8047,0.0898
8049,0.0897
8051,0.0897
8053,0.0896
8055,0.0895
8057,0.0895
8059,0.0895
8061,0.0895
8063,0.0894
8065,0.0894
8067,0.0893
8069,0.0893
8071,0.0893
8073,0.0893
8075,0.0893
8077,0.0893
8079,0.0893
8081,0.0892
8083,0.0892
8085,0.0891
8087,0.089
8089,0.0889
8091,0.0888
8093,0.0888
8095,0.0888
8097,0.0888
8099,0.0888
8101,0.0888
8103,0.0888
8105,0.0887
8107,0.0887
8109,0.0888
8111,0.0888
8113,0.0889
8115,0.0889
8117,0.0888
8119,0.0887
8121,0.0887
8123,0.0887
8125,0.0887
8127,0.0887
8129,0.0887
8131,0.0887
8133,0.0887
8135,0.0887
8137,0.0886
8139,0.0886
8141,0.0885
8143,0.0884
8145,0.0883
8147,0.0882
8149,0.0881
8151,0.0881
8153,0.088
8155,0.088
8157,0.088
8159,0.0879
8161,0.0878
8163,0.0878
8165,0.0877
8167,0.0877
8169,0.0876
8171,0.0876
8173,0.0876
8175,0.0876
8177,0.0875
8179,0.0875
8181,0.0874
8183,0.0874
8185,0.0873
8187,0.0872
8189,0.0871
8191,0.0871
8193,0.087
8195,0.0869
8197,0.0869
8199,0.0869
8201,0.0869
8203,0.0868
8205,0.0868
8207,0.0868
8209,0.0867
8211,0.0866
8213,0.0865
8215,0.0865
8217,0.0864
8219,0.0863
8221,0.0862
8223,0.0862
8225,0.0862
8227,0.0861
8229,0.0861
8231,0.0861
8233,0.0861
8235,0.0861
8237,0.0861
8239,0.0861
8241,0.0861
8243,0.0861
8245,0.0862
8247,0.0862
8249,0.0861
8251,0.0861
8253,0.086
8255,0.086
8257,0.086
8259,0.086
8261,0.0859
8263,0.0859
8265,0.0859
8267,0.0858
8269,0.0857
8271,0.0857
8273,0.0857
8275,0.0857
8277,0.0857
8279,0.0855
8281,0.0854
8283,0.0853
8285,0.0852
8287,0.0851
8289,0.085
8291,0.0849
8293,0.0849
8295,0.0848
8297,0.0847
8299,0.0847
8301,0.0846
8303,0.0845
8305,0.0845
8307,0.0844
8309,0.0843
8311,0.0843
8313,0.0843
8315,0.0842
8317,0.0842
8319,0.084
8321,0.084
8323,0.0839
8325,0.0838
8327,0.0838
8329,0.0837
8331,0.0836
8333,0.0836
8335,0.0835
8337,0.0835
8339,0.0834
8341,0.0833
8343,0.0833
8345,0.0832
8347,0.0832
8349,0.083
8351,0.083
8353,0.0828
8355,0.0827
8357,0.0827
8359,0.0825
8361,0.0825
8363,0.0824
8365,0.0823
8367,0.0822
8369,0.0821
8371,0.082
8373,0.0818
8375,0.0816
8377,0.0815
8379,0.0814
8381,0.0813
8383,0.0812
8385,0.0811
8387,0.081
8389,0.081
8391,0.081
8393,0.0809
8395,0.0809
8397,0.0808
8399,0.0808
8401,0.0808
8403,0.0807
8405,0.0807
8407,0.0807
8409,0.0806
8411,0.0806
8413,0.0806
8415,0.0806
8417,0.0806
8419,0.0805
8421,0.0805
8423,0.0804
8425,0.0804
8427,0.0804
8429,0.0804
8431,0.0805
8433,0.0806
8435,0.0804
8437,0.0804
8439,0.0801
8441,0.08
8443,0.0799
8445,0.0798
8447,0.0799
8449,0.0799
8451,0.0799
8453,0.0799
8455,0.0798
8457,0.0798
8459,0.0797
8461,0.0796
8463,0.0796
8465,0.0796
8467,0.0796
8469,0.0796
8471,0.0795
8473,0.0796
8475,0.0796
8477,0.0796
8479,0.0796
8481,0.0796
8483,0.0796
8485,0.0796
8487,0.0796
8489,0.0796
8491,0.0796
8493,0.0796
8495,0.0795
8497,0.0795
8499,0.0795
8501,0.0795
8503,0.0794
8505,0.0793
8507,0.0793
8509,0.0792
8511,0.0791
8513,0.079
8515,0.079
8517,0.079
8519,0.079
8521,0.079
8523,0.0789
8525,0.0789
8527,0.0788
8529,0.0788
8531,0.0788
8533,0.0788
8535,0.0787
8537,0.0787
8539,0.0787
8541,0.0788
8543,0.0788
8545,0.0788
8547,0.0788
8549,0.079
8551,0.0791
8553,0.0791
8555,0.0791
8557,0.0792
8559,0.0792
8561,0.0792
8563,0.0793
8565,0.0793
8567,0.0793
8569,0.0794
8571,0.0795
8573,0.0796
8575,0.0796
8577,0.0796
8579,0.0797
8581,0.0797
8583,0.0798
8585,0.0798
8587,0.0799
8589,0.0799
8591,0.08
8593,0.0801
8595,0.0801
8597,0.0801
8599,0.0801
8601,0.0801
8603,0.0801
8605,0.0801
8607,0.0802
8609,0.0802
8611,0.0802
8613,0.0802
8615,0.0801
8617,0.0801
8619,0.0801
8621,0.0801
8623,0.0801
8625,0.0801
8627,0.0801
8629,0.0801
8631,0.08
8633,0.08
8635,0.0799
8637,0.0798
8639,0.0797
8641,0.0797
8643,0.0796
8645,0.0796
8647,0.0795
8649,0.0794
8651,0.0793
8653,0.0793
8655,0.0792
8657,0.0791
8659,0.0791
8661,0.0791
8663,0.0791
8665,0.0791
8667,0.0791
8669,0.0791
8671,0.0791
8673,0.0791
8675,0.079
8677,0.079
8679,0.0789
8681,0.0788
8683,0.0787
8685,0.0786
8687,0.0785
8689,0.0784
8691,0.0783
8693,0.0783
8695,0.0782
8697,0.0782
8699,0.0782
8701,0.0781
8703,0.0781
8705,0.078
8707,0.078
8709,0.078
8711,0.0779
8713,0.0778
8715,0.0778
8717,0.0776
8719,0.0776
8721,0.0775
8723,0.0774
8725,0.0773
8727,0.0772
8729,0.077
8731,0.0769
8733,0.0769
8735,0.0768
8737,0.0767
8739,0.0766
8741,0.0765
8743,0.0764
8745,0.0763
8747,0.0763
8749,0.0762
8751,0.0761
8753,0.076
8755,0.076
8757,0.076
8759,0.0759
8761,0.0757
8763,0.0758
8765,0.0758
8767,0.0758
8769,0.0757
8771,0.0756
8773,0.0756
8775,0.0757
8777,0.0757
8779,0.0758
8781,0.0758
8783,0.0758
8785,0.0758
8787,0.0758
8789,0.0757
8791,0.0756
8793,0.0756
8795,0.0755
8797,0.0754
8799,0.0754
8801,0.0753
8803,0.0752
8805,0.0751
8807,0.0751
8809,0.0751
8811,0.075
8813,0.075
8815,0.0749
8817,0.0749
8819,0.0749
8821,0.0749
8823,0.0748
8825,0.0748
8827,0.0748
8829,0.0748
8831,0.0748
8833,0.0747
8835,0.0747
8837,0.0748
8839,0.0748
8841,0.0749
8843,0.0749
8845,0.0749
8847,0.0749
8849,0.0749
8851,0.0749
8853,0.0749
8855,0.0749
8857,0.0748
8859,0.0749
8861,0.0749
8863,0.0748
8865,0.0748
8867,0.0747
8869,0.0746
8871,0.0746
8873,0.0745
8875,0.0745
8877,0.0744
8879,0.0743
8881,0.0743
8883,0.0742
8885,0.0742
8887,0.0741
8889,0.0741
8891,0.0741
8893,0.074
8895,0.074
8897,0.074
8899,0.074
8901,0.0739
8903,0.0738
8905,0.0738
8907,0.0737
8909,0.0736
8911,0.0736
8913,0.0736
8915,0.0736
8917,0.0736
8919,0.0735
8921,0.0734
8923,0.0734
8925,0.0733
8927,0.0733
8929,0.0733
8931,0.0732
8933,0.0731
8935,0.0731
8937,0.073
8939,0.073
8941,0.0729
8943,0.0729
8945,0.0728
8947,0.0727
8949,0.0728
8951,0.0727
8953,0.0726
8955,0.0725
8957,0.0724
8959,0.0723
8961,0.0723
8963,0.0721
8965,0.0721
8967,0.072
8969,0.072
8971,0.0719
8973,0.0718
8975,0.0717
8977,0.0716
8979,0.0715
8981,0.0715
8983,0.0715
8985,0.0715
8987,0.0714
8989,0.0714
8991,0.0713
8993,0.0713
8995,0.0712
8997,0.0712
8999,0.0711
9001,0.0711
9003,0.0709
9005,0.0709
9007,0.071
9009,0.0709
9011,0.0709
9013,0.0709
9015,0.0708
9017,0.0708
9019,0.0708
9021,0.0708
9023,0.0707
9025,0.0707
9027,0.0707
9029,0.0706
9031,0.0706
9033,0.0706
9035,0.0705
9037,0.0704
9039,0.0703
9041,0.0703
9043,0.0703
9045,0.0702
9047,0.0702
9049,0.0701
9051,0.0701
9053,0.07
9055,0.07
9057,0.0699
9059,0.0699
9061,0.0697
9063,0.0697
9065,0.0696
9067,0.0696
9069,0.0695
9071,0.0694
9073,0.0693
9075,0.0692
9077,0.0691
9079,0.069
9081,0.069
9083,0.0689
9085,0.0689
9087,0.0687
9089,0.0687
9091,0.0686
9093,0.0685
9095,0.0685
9097,0.0684
9099,0.0684
9101,0.0682
9103,0.0682
9105,0.0681
9107,0.0681
9109,0.068
9111,0.0679
9113,0.0679
9115,0.0679
9117,0.0679
9119,0.0679
9121,0.0679
9123,0.0679
9125,0.0678
9127,0.0678
9129,0.0678
9131,0.0678
9133,0.0677
9135,0.0676
9137,0.0675
9139,0.0675
9141,0.0675
9143,0.0675
9145,0.0675
9147,0.0674
9149,0.0674
9151,0.0674
9153,0.0674
9155,0.0674
9157,0.0673
9159,0.0672
9161,0.0671
9163,0.0671
9165,0.0671
9167,0.0671
9169,0.0671
9171,0.0671
9173,0.067
9175,0.0671
9177,0.0671
9179,0.067
9181,0.067
9183,0.0668
9185,0.0667
9187,0.0666
9189,0.0664
9191,0.0664
9193,0.0662
9195,0.0662
9197,0.0661
9199,0.066
9201,0.0661
9203,0.0661
9205,0.0661
9207,0.0661
9209,0.0661
9211,0.0661
9213,0.0661
9215,0.0661
9217,0.0661
9219,0.0661
9221,0.0661
9223,0.0661
9225,0.0661
9227,0.0661
9229,0.0662
9231,0.0661
9233,0.0661
9235,0.0661
9237,0.0661
9239,0.0661
9241,0.0661
9243,0.0661
9245,0.0661
9247,0.0661
9249,0.066
9251,0.066
9253,0.0659
9255,0.0659
9257,0.0659
9259,0.0658
9261,0.0658
9263,0.0658
9265,0.0658
9267,0.0658
9269,0.0658
9271,0.0657
9273,0.0658
9275,0.0658
9277,0.0658
9279,0.0658
9281,0.0658
9283,0.0658
9285,0.0658
9287,0.0658
9289,0.0659
9291,0.0658
9293,0.0658
9295,0.0658
9297,0.0659
9299,0.0659
9301,0.0659
9303,0.0659
9305,0.0659
9307,0.0659
9309,0.0659
9311,0.0659
9313,0.0658
9315,0.0657
9317,0.0657
9319,0.0656
9321,0.0656
9323,0.0656
9325,0.0655
9327,0.0655
9329,0.0655
9331,0.0655
9333,0.0654
9335,0.0654
9337,0.0654
9339,0.0654
9341,0.0654
9343,0.0654
9345,0.0653
9347,0.0653
9349,0.0653
9351,0.0652
9353,0.0651
9355,0.0651
9357,0.065
9359,0.065
9361,0.065
9363,0.065
9365,0.065
9367,0.065
9369,0.065
9371,0.065
9373,0.065
9375,0.065
9377,0.065
9379,0.065
9381,0.065
9383,0.065
9385,0.065
9387,0.065
9389,0.065
9391,0.065
9393,0.065
9395,0.065
9397,0.0649
9399,0.0649
9401,0.0649
9403,0.065
9405,0.0649
9407,0.0649
9409,0.0649
9411,0.0648
9413,0.0648
9415,0.0647
9417,0.0647
9419,0.0646
9421,0.0645
9423,0.0645
9425,0.0644
9427,0.0644
9429,0.0644
9431,0.0643
9433,0.0643
9435,0.0643
9437,0.0643
9439,0.0642
9441,0.0642
9443,0.0642
9445,0.0642
9447,0.0642
9449,0.0642
9451,0.0642
9453,0.0643
9455,0.0643
9457,0.0642
9459,0.0642
9461,0.0642
9463,0.0642
9465,0.0643
9467,0.0643
9469,0.0644
9471,0.0644
9473,0.0644
9475,0.0644
9477,0.0644
9479,0.0644
9481,0.0644
9483,0.0644
9485,0.0644
9487,0.0644
9489,0.0645
9491,0.0645
9493,0.0645
9495,0.0644
9497,0.0644
9499,0.0644
9501,0.0644
9503,0.0644
9505,0.0644
9507,0.0643
9509,0.0642
9511,0.0641
9513,0.0641
9515,0.0641
9517,0.0641
9519,0.064
9521,0.064
9523,0.0639
9525,0.0639
9527,0.0639
9529,0.0639
9531,0.0639
9533,0.0639
9535,0.0639
9537,0.064
9539,0.0641
9541,0.0641
9543,0.0641
9545,0.0642
9547,0.0642
9549,0.0643
9551,0.0643
9553,0.0643
9555,0.0644
9557,0.0644
9559,0.0644
9561,0.0644
9563,0.0645
9565,0.0645
9567,0.0646
9569,0.0646
9571,0.0646
9573,0.0646
9575,0.0647
9577,0.0647
9579,0.0647
9581,0.0647
9583,0.0647
9585,0.0647
9587,0.0646
9589,0.0646
9591,0.0646
9593,0.0646
9595,0.0645
9597,0.0645
9599,0.0645
9601,0.0645
9603,0.0645
9605,0.0645
9607,0.0646
9609,0.0646
9611,0.0646
9613,0.0646
9615,0.0646
9617,0.0646
9619,0.0647
9621,0.0647
9623,0.0647
9625,0.0648
9627,0.0648
9629,0.0648
9631,0.0649
9633,0.065
9635,0.065
9637,0.065
9639,0.065
9641,0.0651
9643,0.0651
9645,0.0651
9647,0.0651
9649,0.0651
9651,0.0651
9653,0.0651
9655,0.065
9657,0.0651
9659,0.0651
9661,0.0651
9663,0.0651
9665,0.0651
9667,0.0652
9669,0.0652
9671,0.0652
9673,0.0652
9675,0.0653
9677,0.0653
9679,0.0654
9681,0.0654
9683,0.0655
9685,0.0655
9687,0.0655
9689,0.0655
9691,0.0655
9693,0.0654
9695,0.0655
9697,0.0655
9699,0.0654
9701,0.0654
9703,0.0654
9705,0.0654
9707,0.0653
9709,0.0652
9711,0.0651
9713,0.0651
9715,0.0651
9717,0.065
9719,0.065
9721,0.065
9723,0.0649
9725,0.0649
9727,0.0649
9729,0.065
9731,0.065
9733,0.065
9735,0.0649
9737,0.065
9739,0.0649
9741,0.0649
9743,0.0649
9745,0.0649
9747,0.0649
9749,0.0649
9751,0.0649
9753,0.0648
9755,0.0648
9757,0.0648
9759,0.0648
9761,0.0648
9763,0.0647
9765,0.0646
9767,0.0646
9769,0.0645
9771,0.0644
9773,0.0644
9775,0.0643
9777,0.0642
9779,0.0642
9781,0.0641
9783,0.064
9785,0.064
9787,0.064
9789,0.0639
9791,0.0639
9793,0.0639
9795,0.0638
9797,0.0638
9799,0.0637
9801,0.0637
9803,0.0636
9805,0.0636
9807,0.0635
9809,0.0634
9811,0.0634
9813,0.0634
9815,0.0633
9817,0.0633
9819,0.0632
9821,0.0632
9823,0.0631
9825,0.0631
9827,0.063
9829,0.063
9831,0.0629
9833,0.0628
9835,0.0627
9837,0.0627
9839,0.0626
9841,0.0627
9843,0.0626
9845,0.0625
9847,0.0625
9849,0.0625
9851,0.0625
9853,0.0624
9855,0.0624
9857,0.0624
9859,0.0623
9861,0.0623
9863,0.0622
9865,0.0622
9867,0.0621
9869,0.0621
9871,0.0621
9873,0.0621
9875,0.0621
9877,0.062
9879,0.062
9881,0.0619
9883,0.0619
9885,0.0619
9887,0.0619
9889,0.062
9891,0.062
9893,0.062
9895,0.062
9897,0.062
9899,0.0619
9901,0.0619
9903,0.0619
9905,0.0618
9907,0.0618
9909,0.0618
9911,0.0618
9913,0.0618
9915,0.0618
9917,0.0618
9919,0.0617
9921,0.0617
9923,0.0617
9925,0.0617
9927,0.0617
9929,0.0617
9931,0.0617
9933,0.0617
9935,0.0617
9937,0.0617
9939,0.0616
9941,0.0615
9943,0.0615
9945,0.0614
9947,0.0614
9949,0.0614
9951,0.0614
9953,0.0614
9955,0.0614
9957,0.0614
9959,0.0614
9961,0.0615
9963,0.0615
9965,0.0614
9967,0.0614
9969,0.0614
9971,0.0613
9973,0.0613
9975,0.0613
9977,0.0613
9979,0.0612
9981,0.0612
9983,0.0611
9985,0.0611
9987,0.0611
9989,0.0611
9991,0.0611
9993,0.0611
9995,0.0611
9997,0.0611
9999,0.0611
10001,0.0611
10003,0.0612
10005,0.0611
10007,0.0611
10009,0.0612
10011,0.0612
10013,0.0612
10015,0.0612
10017,0.0612
10019,0.0612
10021,0.0612
10023,0.0612
10025,0.0612
10027,0.0612
10029,0.0612
10031,0.0611
10033,0.0611
10035,0.0611
10037,0.0611
10039,0.0611
10041,0.0611
10043,0.0611
10045,0.0611
10047,0.0611
10049,0.0611
10051,0.0611
10053,0.0611
10055,0.0611
10057,0.061
10059,0.061
10061,0.061
10063,0.061
10065,0.0611
10067,0.0611
10069,0.0611
10071,0.0611
10073,0.0611
10075,0.0611
10077,0.0611
10079,0.0611
10081,0.0611
10083,0.0611
10085,0.0611
10087,0.0611
10089,0.0611
10091,0.0611
10093,0.0611
10095,0.0611
10097,0.0611
10099,0.0611
10101,0.0611
10103,0.0611
10105,0.0611
10107,0.0611
10109,0.0611
10111,0.0611
10113,0.0611
10115,0.0611
10117,0.0611
10119,0.0611
10121,0.0611
10123,0.0611
10125,0.0611
10127,0.0611
10129,0.0611
10131,0.0611
10133,0.0611
10135,0.0611
10137,0.0612
10139,0.0612
10141,0.0612
10143,0.0613
10145,0.0613
10147,0.0613
10149,0.0613
10151,0.0613
10153,0.0613
10155,0.0613
10157,0.0613
10159,0.0613
10161,0.0613
10163,0.0613
10165,0.0614
10167,0.0614
10169,0.0614
10171,0.0614
10173,0.0614
10175,0.0614
10177,0.0614
10179,0.0614
10181,0.0614
10183,0.0615
10185,0.0615
10187,0.0615
10189,0.0615
10191,0.0615
10193,0.0615
10195,0.0615
10197,0.0614
10199,0.0614
10201,0.0614
10203,0.0614
10205,0.0614
10207,0.0614
10209,0.0614
10211,0.0614
10213,0.0614
10215,0.0614
10217,0.0614
10219,0.0613
10221,0.0613
10223,0.0613
10225,0.0612
10227,0.0612
10229,0.0612
10231,0.0611
10233,0.0612
10235,0.0611
10237,0.0611
10239,0.0611
10241,0.0611
10243,0.0611
10245,0.0611
10247,0.0611
10249,0.0611
10251,0.0611
10253,0.0611
10255,0.0611
10257,0.0611
10259,0.0611
10261,0.0612
10263,0.0611
10265,0.0611
10267,0.0612
10269,0.0611
10271,0.0611
10273,0.0611
10275,0.0611
10277,0.0611
10279,0.0611
10281,0.0611
10283,0.0611
10285,0.061
10287,0.061
10289,0.061
10291,0.0609
10293,0.0609
10295,0.0609
10297,0.0608
10299,0.0608
10301,0.0608
10303,0.0608
10305,0.0607
10307,0.0607
10309,0.0607
10311,0.0607
10313,0.0606
10315,0.0605
10317,0.0605
10319,0.0605
10321,0.0605
10323,0.0605
10325,0.0605
10327,0.0605
10329,0.0604
10331,0.0604
10333,0.0604
10335,0.0603
10337,0.0603
10339,0.0603
10341,0.0602
10343,0.0601
10345,0.0601
10347,0.0601
10349,0.0601
10351,0.0601
10353,0.06
10355,0.06
10357,0.06
10359,0.06
10361,0.06
10363,0.0599
10365,0.0599
10367,0.0599
10369,0.0599
10371,0.0599
10373,0.0599
10375,0.0598
10377,0.0598
10379,0.0598
10381,0.0598
10383,0.0598
10385,0.0598
10387,0.0597
10389,0.0597
10391,0.0597
10393,0.0596
10395,0.0596
10397,0.0596
10399,0.0596
10401,0.0596
10403,0.0595
10405,0.0595
10407,0.0595
10409,0.0595
10411,0.0595
10413,0.0594
10415,0.0594
10417,0.0594
10419,0.0594
10421,0.0594
10423,0.0593
10425,0.0593
10427,0.0593
10429,0.0593
10431,0.0593
10433,0.0593
10435,0.0592
10437,0.0592
10439,0.0591
10441,0.0591
10443,0.0591
10445,0.0591
10447,0.0591
10449,0.059
10451,0.059
10453,0.059
10455,0.059
10457,0.059
10459,0.059
10461,0.0589
10463,0.059
10465,0.0589
10467,0.059
10469,0.0589
10471,0.0589
10473,0.0589
10475,0.0588
10477,0.0587
10479,0.0587
10481,0.0587
10483,0.0586
10485,0.0586
10487,0.0586
10489,0.0586
10491,0.0586
10493,0.0586
10495,0.0586
10497,0.0586
10499,0.0586
10501,0.0585
10503,0.0585
10505,0.0585
10507,0.0584
10509,0.0584
10511,0.0583
10513,0.0583
10515,0.0582
10517,0.0582
10519,0.0581
10521,0.0581
10523,0.0581
10525,0.0581
10527,0.0581
10529,0.058
10531,0.0579
10533,0.0579
10535,0.0579
10537,0.0579
10539,0.0578
10541,0.0578
10543,0.0578
10545,0.0579
10547,0.0579
10549,0.0578
10551,0.0578
10553,0.0578
10555,0.0578
10557,0.0578
10559,0.0579
10561,0.0579
10563,0.0578
10565,0.0578
10567,0.0578
10569,0.0578
10571,0.0579
10573,0.0579
10575,0.0579
10577,0.058
10579,0.058
10581,0.058
10583,0.058
10585,0.058
10587,0.0579
10589,0.0579
10591,0.0578
10593,0.0578
10595,0.0578
10597,0.0577
10599,0.0577
10601,0.0577
10603,0.0576
10605,0.0576
10607,0.0576
10609,0.0576
10611,0.0576
10613,0.0575
10615,0.0575
10617,0.0574
10619,0.0574
10621,0.0573
10623,0.0573
10625,0.0573
10627,0.0573
10629,0.0573
10631,0.0572
10633,0.0572
10635,0.0573
10637,0.0572
10639,0.0572
10641,0.0572
10643,0.0572
10645,0.0572
10647,0.0572
10649,0.0573
10651,0.0573
10653,0.0573
10655,0.0573
10657,0.0573
10659,0.0573
10661,0.0573
10663,0.0573
10665,0.0573
10667,0.0573
10669,0.0573
10671,0.0573
10673,0.0573
10675,0.0572
10677,0.0572
10679,0.0572
10681,0.0572
10683,0.0572
10685,0.0571
10687,0.0571
10689,0.0571
10691,0.057
10693,0.057
10695,0.0569
10697,0.0569
10699,0.0569
10701,0.0568
10703,0.0568
10705,0.0568
10707,0.0567
10709,0.0567
10711,0.0567
10713,0.0567
10715,0.0567
10717,0.0566
10719,0.0566
10721,0.0566
10723,0.0565
10725,0.0565
10727,0.0565
10729,0.0565
10731,0.0566
10733,0.0565
10735,0.0565
10737,0.0565
10739,0.0565
10741,0.0565
10743,0.0564
10745,0.0564
10747,0.0563
10749,0.0563
10751,0.0563
10753,0.0562
10755,0.0562
10757,0.0562
10759,0.0561
10761,0.0561
10763,0.0561
10765,0.0561
10767,0.056
10769,0.056
10771,0.0559
10773,0.0559
10775,0.0559
10777,0.0559
10779,0.0558
10781,0.0558
10783,0.0558
10785,0.0558
10787,0.0557
10789,0.0557
10791,0.0557
10793,0.0557
10795,0.0556
10797,0.0556
10799,0.0555
10801,0.0555
10803,0.0554
10805,0.0554
10807,0.0554
10809,0.0554
10811,0.0554
10813,0.0553
10815,0.0553
10817,0.0552
10819,0.0552
10821,0.0552
10823,0.0552
10825,0.0552
10827,0.0551
10829,0.0551
10831,0.0551
10833,0.0551
10835,0.0551
10837,0.0551
10839,0.0551
10841,0.0551
10843,0.0551
10845,0.0551
10847,0.055
10849,0.055
10851,0.055
10853,0.055
10855,0.055
10857,0.055
10859,0.055
10861,0.055
10863,0.055
10865,0.055
10867,0.055
10869,0.055
10871,0.055
10873,0.055
10875,0.0549
10877,0.0549
10879,0.0549
10881,0.0549
10883,0.0549
10885,0.0549
10887,0.0549
10889,0.0549
10891,0.055
10893,0.055
10895,0.055
10897,0.055
10899,0.0549
10901,0.0549
10903,0.0549
10905,0.055
10907,0.055
10909,0.0551
10911,0.0551
10913,0.0551
10915,0.0551
10917,0.0551
10919,0.0551
10921,0.0551
10923,0.0551
10925,0.0551
10927,0.0551
10929,0.0551
10931,0.0551
10933,0.0552
10935,0.0552
10937,0.0552
10939,0.0552
10941,0.0552
10943,0.0552
10945,0.0553
10947,0.0553
10949,0.0553
10951,0.0553
10953,0.0554
10955,0.0554
10957,0.0554
10959,0.0555
10961,0.0555
10963,0.0555
10965,0.0556
10967,0.0556
10969,0.0556
10971,0.0556
10973,0.0556
10975,0.0556
10977,0.0556
10979,0.0557
10981,0.0557
10983,0.0557
10985,0.0557
10987,0.0557
10989,0.0557
10991,0.0557
10993,0.0557
10995,0.0558
10997,0.0558
10999,0.0557
11001,0.0557
11003,0.0557
11005,0.0556
11007,0.0556
11009,0.0556
11011,0.0556
11013,0.0556
11015,0.0556
11017,0.0556
11019,0.0556
11021,0.0556
11023,0.0556
11025,0.0556
11027,0.0556
11029,0.0556
11031,0.0556
11033,0.0555
11035,0.0556
11037,0.0555
11039,0.0555
11041,0.0555
11043,0.0555
11045,0.0555
11047,0.0555
11049,0.0555
11051,0.0556
11053,0.0555
11055,0.0555
11057,0.0555
11059,0.0555
11061,0.0555
11063,0.0555
11065,0.0555
11067,0.0555
11069,0.0555
11071,0.0555
11073,0.0554
11075,0.0554
11077,0.0554
11079,0.0554
11081,0.0553
11083,0.0553
11085,0.0553
11087,0.0552
11089,0.0552
11091,0.0552
11093,0.0551
11095,0.0551
11097,0.0551
11099,0.055
11101,0.055
11103,0.055
11105,0.055
11107,0.055
11109,0.055
11111,0.055
11113,0.055
11115,0.055
11117,0.055
11119,0.055
11121,0.055
11123,0.055
11125,0.055
11127,0.055
11129,0.055
11131,0.055
11133,0.0549
11135,0.0549
11137,0.0549
11139,0.055
11141,0.0549
11143,0.0549
11145,0.0549
11147,0.0549
11149,0.0549
11151,0.0549
11153,0.0549
11155,0.0549
11157,0.0549
11159,0.0549
11161,0.0549
11163,0.0549
11165,0.0549
11167,0.0549
11169,0.0549
11171,0.0549
11173,0.0549
11175,0.0549
11177,0.0549
11179,0.0548
11181,0.0548
11183,0.0548
11185,0.0547
11187,0.0547
11189,0.0546
11191,0.0545
11193,0.0545
11195,0.0544
11197,0.0544
11199,0.0544
11201,0.0543
11203,0.0543
11205,0.0543
11207,0.0542
11209,0.0542
11211,0.0541
11213,0.0541
11215,0.0541
11217,0.054
11219,0.054
11221,0.054
11223,0.0539
11225,0.054
11227,0.054
11229,0.054
11231,0.054
11233,0.054
11235,0.0539
11237,0.0539
11239,0.0539
11241,0.0539
11243,0.0539
11245,0.0539
11247,0.0539
11249,0.0539
11251,0.0539
11253,0.0539
11255,0.0539
11257,0.0539
11259,0.0539
11261,0.0538
11263,0.0538
11265,0.0538
11267,0.0537
11269,0.0537
11271,0.0537
11273,0.0537
11275,0.0536
11277,0.0537
11279,0.0537
11281,0.0537
11283,0.0537
11285,0.0537
11287,0.0537
11289,0.0536
11291,0.0536
11293,0.0536
11295,0.0536
11297,0.0537
11299,0.0537
11301,0.0537
11303,0.0537
11305,0.0537
11307,0.0537
11309,0.0537
11311,0.0537
11313,0.0536
11315,0.0536
11317,0.0536
11319,0.0535
11321,0.0535
11323,0.0535
11325,0.0535
11327,0.0535
11329,0.0535
11331,0.0535
11333,0.0535
11335,0.0535
11337,0.0535
11339,0.0535
11341,0.0535
11343,0.0535
11345,0.0535
11347,0.0535
11349,0.0536
11351,0.0536
11353,0.0536
11355,0.0537
11357,0.0537
11359,0.0537
11361,0.0537
11363,0.0538
11365,0.0539
11367,0.054
11369,0.054
11371,0.054
11373,0.054
11375,0.054
11377,0.054
11379,0.054
11381,0.0541
11383,0.054
11385,0.054
11387,0.054
11389,0.054
11391,0.054
11393,0.0539
11395,0.0539
11397,0.0539
11399,0.0538
11401,0.0538
11403,0.0538
11405,0.0537
11407,0.0537
11409,0.0537
11411,0.0537
11413,0.0536
11415,0.0536
11417,0.0536
11419,0.0536
11421,0.0536
11423,0.0536
11425,0.0536
11427,0.0536
11429,0.0536
11431,0.0536
11433,0.0535
11435,0.0535
11437,0.0535
11439,0.0535
11441,0.0536
11443,0.0535
11445,0.0535
11447,0.0535
11449,0.0535
11451,0.0535
11453,0.0535
11455,0.0534
11457,0.0534
11459,0.0534
11461,0.0534
11463,0.0534
11465,0.0534
11467,0.0534
11469,0.0534
11471,0.0534
11473,0.0534
11475,0.0534
11477,0.0534
11479,0.0533
11481,0.0533
11483,0.0533
11485,0.0533
11487,0.0532
11489,0.0532
11491,0.0531
11493,0.053
11495,0.053
11497,0.0529
11499,0.0528
11501,0.0528
11503,0.0527
11505,0.0527
11507,0.0526
11509,0.0526
11511,0.0526
11513,0.0526
11515,0.0525
11517,0.0526
11519,0.0526
11521,0.0525
11523,0.0525
11525,0.0525
11527,0.0525
11529,0.0525
11531,0.0525
11533,0.0524
11535,0.0524
11537,0.0524
11539,0.0524
11541,0.0524
11543,0.0524
11545,0.0524
11547,0.0524
11549,0.0524
11551,0.0524
11553,0.0524
11555,0.0524
11557,0.0524
11559,0.0523
11561,0.0523
11563,0.0523
11565,0.0523
11567,0.0523
11569,0.0523
11571,0.0523
11573,0.0522
11575,0.0523
11577,0.0522
11579,0.0522
11581,0.0521
11583,0.0521
11585,0.052
11587,0.052
11589,0.052
11591,0.0521
11593,0.0521
11595,0.0521
11597,0.0521
11599,0.0521
11601,0.0521
11603,0.0521
11605,0.0521
11607,0.052
11609,0.052
11611,0.052
11613,0.052
11615,0.052
11617,0.0519
11619,0.0519
11621,0.0519
11623,0.0519
11625,0.0519
11627,0.0519
11629,0.0519
11631,0.0519
11633,0.0518
11635,0.0518
11637,0.0518
11639,0.0518
11641,0.0517
11643,0.0517
11645,0.0517
11647,0.0517
11649,0.0517
11651,0.0517
11653,0.0517
11655,0.0517
11657,0.0517
11659,0.0516
11661,0.0516
11663,0.0517
11665,0.0517
11667,0.0517
11669,0.0517
11671,0.0516
11673,0.0516
11675,0.0515
11677,0.0515
11679,0.0515
11681,0.0515
11683,0.0515
11685,0.0514
11687,0.0514
11689,0.0513
11691,0.0513
11693,0.0513
11695,0.0513
11697,0.0512
11699,0.0512
11701,0.0512
11703,0.0511
11705,0.0511
11707,0.051
11709,0.051
11711,0.051
11713,0.051
11715,0.051
11717,0.0509
11719,0.0509
11721,0.0508
11723,0.0508
11725,0.0508
11727,0.0508
11729,0.0507
11731,0.0507
11733,0.0507
11735,0.0507
11737,0.0507
11739,0.0507
11741,0.0507
11743,0.0507
11745,0.0507
11747,0.0507
11749,0.0506
11751,0.0506
11753,0.0506
11755,0.0506
11757,0.0505
11759,0.0505
11761,0.0505
11763,0.0505
11765,0.0504
11767,0.0504
11769,0.0504
11771,0.0504
11773,0.0503
11775,0.0503
11777,0.0502
11779,0.0502
11781,0.0501
11783,0.0501
11785,0.0501
11787,0.05
11789,0.05
11791,0.05
11793,0.05
11795,0.0499
11797,0.0499
11799,0.0499
11801,0.0498
11803,0.0498
11805,0.0497
11807,0.0497
11809,0.0497
11811,0.0497
11813,0.0496
11815,0.0496
11817,0.0496
11819,0.0495
11821,0.0495
11823,0.0495
11825,0.0494
11827,0.0494
11829,0.0493
11831,0.0493
11833,0.0493
11835,0.0492
11837,0.0492
11839,0.0492
11841,0.0492
11843,0.0492
11845,0.0492
11847,0.0492
11849,0.0491
11851,0.0491
11853,0.0491
11855,0.0491
11857,0.0491
11859,0.0491
11861,0.049
11863,0.049
11865,0.049
11867,0.049
11869,0.0489
11871,0.0489
11873,0.0488
11875,0.0488
11877,0.0488
11879,0.0488
11881,0.0488
11883,0.0487
11885,0.0487
11887,0.0487
11889,0.0487
11891,0.0487
11893,0.0486
11895,0.0486
11897,0.0486
11899,0.0486
11901,0.0485
11903,0.0485
11905,0.0485
11907,0.0485
11909,0.0485
11911,0.0485
11913,0.0485
11915,0.0486
11917,0.0485
11919,0.0485
11921,0.0485
11923,0.0484
11925,0.0484
11927,0.0484
11929,0.0484
11931,0.0483
11933,0.0483
11935,0.0483
11937,0.0483
11939,0.0482
11941,0.0482
11943,0.0482
11945,0.0482
11947,0.0482
11949,0.0481
11951,0.0482
11953,0.0481
11955,0.0481
11957,0.0481
11959,0.0481
11961,0.048
11963,0.048
11965,0.048
11967,0.0479
11969,0.0479
11971,0.0479
11973,0.0478
11975,0.0478
11977,0.0477
11979,0.0477
11981,0.0477
11983,0.0476
11985,0.0476
11987,0.0475
11989,0.0475
11991,0.0474
11993,0.0474
11995,0.0473
11997,0.0473
11999,0.0473
12001,0.0473
12003,0.0472
12005,0.0472
12007,0.0471
12009,0.047
12011,0.047
12013,0.047
12015,0.0469
12017,0.0468
12019,0.0467
12021,0.0467
12023,0.0467
12025,0.0466
12027,0.0466
12029,0.0465
12031,0.0464
12033,0.0464
12035,0.0464
12037,0.0464
12039,0.0463
12041,0.0463
12043,0.0463
12045,0.0462
12047,0.0462
12049,0.0461
12051,0.0461
12053,0.0461
12055,0.046
12057,0.046
12059,0.0459
12061,0.0459
12063,0.0459
12065,0.0459
12067,0.0459
12069,0.0459
12071,0.0458
12073,0.0458
12075,0.0458
12077,0.0458
12079,0.0458
12081,0.0456
12083,0.0456
12085,0.0455
12087,0.0455
12089,0.0456
12091,0.0455
12093,0.0456
12095,0.0455
12097,0.0455
12099,0.0455
12101,0.0454
12103,0.0454
12105,0.0453
12107,0.0453
12109,0.0452
12111,0.0452
12113,0.0452
12115,0.0452
12117,0.0452
12119,0.0452
12121,0.0452
12123,0.0452
12125,0.0452
12127,0.0452
12129,0.0452
12131,0.0452
12133,0.0452
12135,0.0452
12137,0.0452
12139,0.0452
12141,0.0452
12143,0.0452
12145,0.0452
12147,0.0452
12149,0.0452
12151,0.0452
12153,0.0452
12155,0.0451
12157,0.0452
12159,0.0452
12161,0.0452
12163,0.0451
12165,0.0451
12167,0.0451
12169,0.0451
12171,0.0451
12173,0.0451
12175,0.0451
12177,0.0452
12179,0.0451
12181,0.0452
12183,0.0452
12185,0.0452
12187,0.0452
12189,0.0452
12191,0.0452
12193,0.0452
12195,0.0452
12197,0.0452
12199,0.0451
12201,0.0451
12203,0.0451
12205,0.0451
12207,0.045
12209,0.045
12211,0.045
12213,0.045
12215,0.045
12217,0.045
12219,0.045
12221,0.0449
12223,0.0449
12225,0.0449
12227,0.0449
12229,0.045
12231,0.045
12233,0.045
12235,0.045
12237,0.045
12239,0.045
12241,0.045
12243,0.045
12245,0.045
12247,0.045
12249,0.045
12251,0.045
12253,0.045
12255,0.0451
12257,0.0451
12259,0.0451
12261,0.0451
12263,0.045
12265,0.045
12267,0.045
12269,0.0449
12271,0.0449
12273,0.0449
12275,0.0449
12277,0.0448
12279,0.0448
12281,0.0448
12283,0.0448
12285,0.0448
12287,0.0447
12289,0.0447
12291,0.0447
12293,0.0447
12295,0.0447
12297,0.0447
12299,0.0446
12301,0.0446
12303,0.0446
12305,0.0446
12307,0.0445
12309,0.0445
12311,0.0445
12313,0.0445
12315,0.0445
12317,0.0445
12319,0.0445
12321,0.0444
12323,0.0444
12325,0.0444
12327,0.0444
12329,0.0444
12331,0.0443
12333,0.0443
12335,0.0443
12337,0.0443
12339,0.0443
12341,0.0443
12343,0.0443
12345,0.0442
12347,0.0442
12349,0.0442
12351,0.0442
12353,0.0443
12355,0.0443
12357,0.0443
12359,0.0443
12361,0.0443
12363,0.0443
12365,0.0443
12367,0.0442
12369,0.0442
12371,0.0442
12373,0.0442
12375,0.0442
12377,0.0441
12379,0.0441
12381,0.0441
12383,0.044
12385,0.044
12387,0.0439
12389,0.0439
12391,0.0439
12393,0.0439
12395,0.0439
12397,0.0439
12399,0.0438
12401,0.0438
12403,0.0438
12405,0.0438
12407,0.0438
12409,0.0437
12411,0.0437
12413,0.0437
12415,0.0437
12417,0.0437
12419,0.0437
12421,0.0437
12423,0.0436
12425,0.0436
12427,0.0435
12429,0.0435
12431,0.0435
12433,0.0434
12435,0.0434
12437,0.0434
12439,0.0433
12441,0.0433
12443,0.0432
12445,0.0432
12447,0.0431
12449,0.0431
12451,0.043
12453,0.043
12455,0.0429
12457,0.0429
12459,0.0429
12461,0.0429
12463,0.0429
12465,0.0429
12467,0.0429
12469,0.0429
12471,0.0429
12473,0.0429
12475,0.0429
12477,0.0428
12479,0.0428
12481,0.0428
12483,0.0428
12485,0.0428
12487,0.0428
12489,0.0428
12491,0.0428
12493,0.0428
12495,0.0427
12497,0.0427
12499,0.0427
12501,0.0426
12503,0.0426
12505,0.0426
12507,0.0426
12509,0.0426
12511,0.0426
12513,0.0426
12515,0.0426
12517,0.0426
12519,0.0426
12521,0.0425
12523,0.0425
12525,0.0425
12527,0.0425
12529,0.0425
12531,0.0425
12533,0.0425
12535,0.0425
12537,0.0425
12539,0.0425
12541,0.0425
12543,0.0424
12545,0.0424
12547,0.0424
12549,0.0424
12551,0.0424
12553,0.0425
12555,0.0425
12557,0.0424
12559,0.0425
12561,0.0425
12563,0.0424
12565,0.0424
12567,0.0424
12569,0.0424
12571,0.0424
12573,0.0424
12575,0.0424
12577,0.0425
12579,0.0425
12581,0.0425
12583,0.0425
12585,0.0425
12587,0.0425
12589,0.0425
12591,0.0425
12593,0.0425
12595,0.0425
12597,0.0425
12599,0.0425
12601,0.0426
12603,0.0426
12605,0.0426
12607,0.0425
12609,0.0425
12611,0.0425
12613,0.0425
12615,0.0425
12617,0.0425
12619,0.0425
12621,0.0425
12623,0.0425
12625,0.0425
12627,0.0425
12629,0.0424
12631,0.0424
12633,0.0424
12635,0.0424
12637,0.0424
12639,0.0424
12641,0.0424
12643,0.0424
12645,0.0423
12647,0.0423
12649,0.0423
12651,0.0423
12653,0.0423
12655,0.0423
12657,0.0423
12659,0.0423
12661,0.0423
12663,0.0423
12665,0.0423
12667,0.0422
12669,0.0422
12671,0.0422
12673,0.0422
12675,0.0421
12677,0.0421
12679,0.0421
12681,0.0421
12683,0.0421
12685,0.042
12687,0.042
12689,0.042
12691,0.042
12693,0.042
12695,0.0419
12697,0.0419
12699,0.0419
12701,0.0418
12703,0.0418
12705,0.0418
12707,0.0417
12709,0.0417
12711,0.0417
12713,0.0417
12715,0.0416
12717,0.0416
12719,0.0415
12721,0.0415
12723,0.0415
12725,0.0414
12727,0.0414
12729,0.0413
12731,0.0413
12733,0.0413
12735,0.0413
12737,0.0412
12739,0.0412
12741,0.0411
12743,0.0411
12745,0.0411
12747,0.041
12749,0.041
12751,0.041
12753,0.041
12755,0.0409
12757,0.0409
12759,0.0409
12761,0.0409
12763,0.0409
12765,0.0408
12767,0.0408
12769,0.0408
12771,0.0408
12773,0.0408
12775,0.0408
12777,0.0408
12779,0.0408
12781,0.0408
12783,0.0408
12785,0.0408
12787,0.0408
12789,0.0407
12791,0.0407
12793,0.0407
12795,0.0407
12797,0.0407
12799,0.0407
12801,0.0407
12803,0.0407
12805,0.0406
12807,0.0406
12809,0.0406
12811,0.0406
12813,0.0405
12815,0.0405
12817,0.0405
12819,0.0405
12821,0.0405
12823,0.0405
12825,0.0405
12827,0.0404
12829,0.0404
12831,0.0404
12833,0.0403
12835,0.0403
12837,0.0403
12839,0.0403
12841,0.0403
12843,0.0402
12845,0.0402
12847,0.0402
12849,0.0402
12851,0.0403
12853,0.0402
12855,0.0402
12857,0.0402
12859,0.0401
12861,0.0401
12863,0.0401
12865,0.0401
12867,0.0401
12869,0.0401
12871,0.0401
12873,0.0401
12875,0.0401
12877,0.0401
12879,0.0401
12881,0.0401
12883,0.0401
12885,0.0401
12887,0.0401
12889,0.0401
12891,0.0401
12893,0.0401
12895,0.0401
12897,0.0401
12899,0.0401
12901,0.04
12903,0.0401
12905,0.0401
12907,0.04
12909,0.04
12911,0.04
12913,0.04
12915,0.04
12917,0.0399
12919,0.0399
12921,0.0399
12923,0.0399
12925,0.0399
12927,0.0399
12929,0.0399
12931,0.0399
12933,0.0399
12935,0.0399
12937,0.0399
12939,0.0399
12941,0.0398
12943,0.0398
12945,0.0398
12947,0.0398
12949,0.0398
12951,0.0398
12953,0.0398
12955,0.0398
12957,0.0398
12959,0.0398
12961,0.0397
12963,0.0397
12965,0.0397
12967,0.0397
12969,0.0397
12971,0.0398
12973,0.0397
12975,0.0397
12977,0.0397
12979,0.0397
12981,0.0397
12983,0.0396
12985,0.0396
12987,0.0396
12989,0.0396
12991,0.0396
12993,0.0396
12995,0.0396
12997,0.0395
12999,0.0395
13001,0.0395
13003,0.0394
13005,0.0395
13007,0.0394
13009,0.0394
13011,0.0394
13013,0.0394
13015,0.0394
13017,0.0394
13019,0.0394
13021,0.0393
13023,0.0393
13025,0.0392
13027,0.0392
13029,0.0392
13031,0.0391
13033,0.0391
13035,0.0391
13037,0.0391
13039,0.039
13041,0.039
13043,0.039
13045,0.039
13047,0.039
13049,0.039
13051,0.0389
13053,0.0389
13055,0.0389
13057,0.0389
13059,0.0389
13061,0.0388
13063,0.0388
13065,0.0388
13067,0.0388
13069,0.0388
13071,0.0387
13073,0.0387
13075,0.0387
13077,0.0387
13079,0.0386
13081,0.0386
13083,0.0386
13085,0.0386
13087,0.0386
13089,0.0386
13091,0.0386
13093,0.0385
13095,0.0385
13097,0.0385
13099,0.0385
13101,0.0385
13103,0.0385
13105,0.0385
13107,0.0385
13109,0.0385
13111,0.0385
13113,0.0385
13115,0.0385
13117,0.0385
13119,0.0384
13121,0.0384
13123,0.0384
13125,0.0385
13127,0.0384
13129,0.0385
13131,0.0385
13133,0.0385
13135,0.0384
13137,0.0384
13139,0.0384
13141,0.0384
13143,0.0384
13145,0.0384
13147,0.0384
13149,0.0384
13151,0.0384
13153,0.0384
13155,0.0384
13157,0.0384
13159,0.0384
13161,0.0384
13163,0.0384
13165,0.0384
13167,0.0383
13169,0.0383
13171,0.0383
13173,0.0383
13175,0.0383
13177,0.0382
13179,0.0382
13181,0.0382
13183,0.0382
13185,0.0382
13187,0.0382
13189,0.0381
13191,0.0381
13193,0.0381
13195,0.0381
13197,0.0381
13199,0.0382
13201,0.0382
13203,0.0382
13205,0.0382
13207,0.0382
13209,0.0382
13211,0.0382
13213,0.0382
13215,0.0381
13217,0.0381
13219,0.0381
13221,0.0381
13223,0.0381
13225,0.0381
13227,0.0381
13229,0.0381
13231,0.038
13233,0.038
13235,0.038
13237,0.038
13239,0.038
13241,0.038
13243,0.038
13245,0.038
13247,0.038
13249,0.0379
13251,0.0379
13253,0.0379
13255,0.0379
13257,0.0378
13259,0.0378
13261,0.0378
13263,0.0378
13265,0.0378
13267,0.0378
13269,0.0378
13271,0.0378
13273,0.0378
13275,0.0377
13277,0.0377
13279,0.0376
13281,0.0376
13283,0.0376
13285,0.0375
13287,0.0375
13289,0.0375
13291,0.0374
13293,0.0374
13295,0.0374
13297,0.0374
13299,0.0374
13301,0.0373
13303,0.0373
13305,0.0372
13307,0.0372
13309,0.0372
13311,0.0372
13313,0.0372
13315,0.0372
13317,0.0371
13319,0.0371
13321,0.0371
13323,0.0371
13325,0.037
13327,0.037
13329,0.037
13331,0.0369
13333,0.0369
13335,0.0369
13337,0.0369
13339,0.0369
13341,0.0368
13343,0.0368
13345,0.0368
13347,0.0367
13349,0.0367
13351,0.0367
13353,0.0366
13355,0.0366
13357,0.0366
13359,0.0365
13361,0.0365
13363,0.0364
13365,0.0364
13367,0.0363
13369,0.0363
13371,0.0363
13373,0.0362
13375,0.0362
13377,0.0361
13379,0.0361
13381,0.0361
13383,0.036
13385,0.0359
13387,0.0359
13389,0.0359
13391,0.0358
13393,0.0358
13395,0.0358
13397,0.0357
13399,0.0358
13401,0.0358
13403,0.0357
13405,0.0357
13407,0.0357
13409,0.0357
13411,0.0357
13413,0.0357
13415,0.0357
13417,0.0356
13419,0.0357
13421,0.0356
13423,0.0357
13425,0.0356
13427,0.0356
13429,0.0356
13431,0.0356
13433,0.0356
13435,0.0356
13437,0.0356
13439,0.0356
13441,0.0355
13443,0.0355
13445,0.0355
13447,0.0354
13449,0.0355
13451,0.0355
13453,0.0355
13455,0.0355
13457,0.0355
13459,0.0355
13461,0.0354
13463,0.0354
13465,0.0354
13467,0.0354
13469,0.0354
13471,0.0354
13473,0.0353
13475,0.0353
13477,0.0353
13479,0.0353
13481,0.0353
13483,0.0353
13485,0.0352
13487,0.0352
13489,0.0352
13491,0.0352
13493,0.0352
13495,0.0352
13497,0.0351
13499,0.0351
13501,0.0351
13503,0.0351
13505,0.0351
13507,0.035
13509,0.0351
13511,0.035
13513,0.035
13515,0.035
13517,0.035
13519,0.035
13521,0.035
13523,0.035
13525,0.035
13527,0.035
13529,0.035
13531,0.035
13533,0.035
13535,0.035
13537,0.035
13539,0.035
13541,0.035
13543,0.035
13545,0.035
13547,0.035
13549,0.035
13551,0.035
13553,0.035
13555,0.035
13557,0.035
13559,0.035
13561,0.035
13563,0.0349
13565,0.0349
13567,0.0349
13569,0.0349
13571,0.0349
13573,0.0349
13575,0.0349
13577,0.0349
13579,0.0349
13581,0.0349
13583,0.0349
13585,0.0349
13587,0.0349
13589,0.0349
13591,0.0349
13593,0.0348
13595,0.0348
13597,0.0348
13599,0.0348
13601,0.0348
13603,0.0348
13605,0.0348
13607,0.0348
13609,0.0348
13611,0.0348
13613,0.0347
13615,0.0348
13617,0.0348
13619,0.0348
13621,0.0348
13623,0.0348
13625,0.0348
13627,0.0348
13629,0.0348
13631,0.0348
13633,0.0348
13635,0.0347
13637,0.0347
13639,0.0347
13641,0.0347
13643,0.0347
13645,0.0347
13647,0.0347
13649,0.0347
13651,0.0347
13653,0.0347
13655,0.0347
13657,0.0347
13659,0.0347
13661,0.0347
13663,0.0347
13665,0.0347
13667,0.0347
13669,0.0347
13671,0.0346
13673,0.0346
13675,0.0346
13677,0.0346
13679,0.0346
13681,0.0346
13683,0.0346
13685,0.0345
13687,0.0345
13689,0.0346
13691,0.0345
13693,0.0345
13695,0.0345
13697,0.0345
13699,0.0345
13701,0.0345
13703,0.0345
13705,0.0345
13707,0.0345
13709,0.0345
13711,0.0345
13713,0.0345
13715,0.0345
13717,0.0345
13719,0.0345
13721,0.0345
13723,0.0346
13725,0.0345
13727,0.0345
13729,0.0346
13731,0.0346
13733,0.0346
13735,0.0346
13737,0.0346
13739,0.0346
13741,0.0345
13743,0.0345
13745,0.0345
13747,0.0345
13749,0.0345
13751,0.0345
13753,0.0345
13755,0.0345
13757,0.0345
13759,0.0345
13761,0.0345
13763,0.0345
13765,0.0345
13767,0.0345
13769,0.0345
13771,0.0345
13773,0.0345
13775,0.0344
13777,0.0344
13779,0.0344
13781,0.0344
13783,0.0344
13785,0.0343
13787,0.0343
13789,0.0343
13791,0.0343
13793,0.0343
13795,0.0343
13797,0.0343
13799,0.0342
13801,0.0342
13803,0.0342
13805,0.0342
13807,0.0342
13809,0.0342
13811,0.0342
13813,0.0342
13815,0.0342
13817,0.0342
13819,0.0342
13821,0.0341
13823,0.0341
13825,0.0341
13827,0.0341
13829,0.0341
13831,0.034
13833,0.034
13835,0.034
13837,0.034
13839,0.034
13841,0.034
13843,0.034
13845,0.034
13847,0.0339
13849,0.0339
13851,0.0339
13853,0.0339
13855,0.0339
13857,0.0339
13859,0.0339
13861,0.0339
13863,0.0339
13865,0.0339
13867,0.0339
13869,0.0339
13871,0.0339
13873,0.0339
13875,0.0339
13877,0.0339
13879,0.0339
13881,0.0339
13883,0.0339
13885,0.0339
13887,0.0339
13889,0.0339
13891,0.0339
13893,0.0339
13895,0.034
13897,0.034
13899,0.034
13901,0.034
13903,0.034
13905,0.034
13907,0.034
13909,0.034
13911,0.034
13913,0.0341
13915,0.0341
13917,0.0341
13919,0.0341
13921,0.0341
13923,0.0341
13925,0.0341
13927,0.0341
13929,0.0341
13931,0.0341
13933,0.0342
13935,0.0342
13937,0.0342
13939,0.0342
13941,0.0342
13943,0.0342
13945,0.0342
13947,0.0342
13949,0.0342
13951,0.0342
13953,0.0343
13955,0.0343
13957,0.0343
13959,0.0343
13961,0.0343
13963,0.0343
13965,0.0344
13967,0.0344
13969,0.0344
13971,0.0344
13973,0.0344
13975,0.0344
13977,0.0344
13979,0.0344
13981,0.0344
13983,0.0344
13985,0.0344
13987,0.0344
13989,0.0344
13991,0.0344
13993,0.0344
13995,0.0344
13997,0.0344
13999,0.0344
14001,0.0344
14003,0.0344
14005,0.0344
14007,0.0344
14009,0.0344
14011,0.0344
14013,0.0344
14015,0.0344
14017,0.0344
14019,0.0344
14021,0.0344
14023,0.0344
14025,0.0345
14027,0.0345
14029,0.0345
14031,0.0345
14033,0.0345
14035,0.0345
14037,0.0345
14039,0.0345
14041,0.0345
14043,0.0345
14045,0.0345
14047,0.0345
14049,0.0345
14051,0.0345
14053,0.0345
14055,0.0345
14057,0.0345
14059,0.0345
14061,0.0345
14063,0.0345
14065,0.0345
14067,0.0345
14069,0.0345
14071,0.0345
14073,0.0345
14075,0.0345
14077,0.0345
14079,0.0345
14081,0.0345
14083,0.0345
14085,0.0345
14087,0.0345
14089,0.0345
14091,0.0345
14093,0.0346
14095,0.0346
14097,0.0346
14099,0.0346
14101,0.0346
14103,0.0346
14105,0.0346
14107,0.0346
14109,0.0346
14111,0.0346
14113,0.0346
14115,0.0346
14117,0.0346
14119,0.0346
14121,0.0346
14123,0.0346
14125,0.0346
14127,0.0346
14129,0.0346
14131,0.0346
14133,0.0346
14135,0.0346
14137,0.0346
14139,0.0346
14141,0.0347
14143,0.0347
14145,0.0346
14147,0.0346
14149,0.0346
14151,0.0346
14153,0.0346
14155,0.0346
14157,0.0346
14159,0.0346
14161,0.0346
14163,0.0346
14165,0.0346
14167,0.0346
14169,0.0346
14171,0.0346
14173,0.0346
14175,0.0346
14177,0.0346
14179,0.0346
14181,0.0346
14183,0.0346
14185,0.0346
14187,0.0347
14189,0.0346
14191,0.0346
14193,0.0346
14195,0.0346
14197,0.0346
14199,0.0346
14201,0.0346
14203,0.0346
14205,0.0346
14207,0.0346
14209,0.0346
14211,0.0346
14213,0.0346
14215,0.0346
14217,0.0346
14219,0.0346
14221,0.0346
14223,0.0346
14225,0.0346
14227,0.0346
14229,0.0346
14231,0.0345
14233,0.0345
14235,0.0345
14237,0.0345
14239,0.0345
14241,0.0345
14243,0.0345
14245,0.0345
14247,0.0345
14249,0.0345
14251,0.0345
14253,0.0345
14255,0.0345
14257,0.0345
14259,0.0345
14261,0.0344
14263,0.0344
14265,0.0344
14267,0.0344
14269,0.0344
14271,0.0344
14273,0.0344
14275,0.0344
14277,0.0344
14279,0.0344
14281,0.0343
14283,0.0343
14285,0.0343
14287,0.0343
14289,0.0343
14291,0.0343
14293,0.0343
14295,0.0343
14297,0.0343
14299,0.0343
14301,0.0343
14303,0.0343
14305,0.0343
14307,0.0343
14309,0.0343
14311,0.0343
14313,0.0343
14315,0.0343
14317,0.0343
14319,0.0343
14321,0.0343
14323,0.0343
14325,0.0343
14327,0.0343
14329,0.0343
14331,0.0343
14333,0.0343
14335,0.0343
14337,0.0343
14339,0.0342
14341,0.0342
14343,0.0342
14345,0.0342
14347,0.0342
14349,0.0342
14351,0.0342
14353,0.0342
14355,0.0342
14357,0.0342
14359,0.0342
14361,0.0342
14363,0.0342
14365,0.0342
14367,0.0342
14369,0.0341
14371,0.0341
14373,0.0341
14375,0.0341
14377,0.0341
14379,0.0341
14381,0.0341
14383,0.0341
14385,0.0341
14387,0.0341
14389,0.034
14391,0.034
14393,0.034
14395,0.034
14397,0.034
14399,0.034
14401,0.034
14403,0.034
14405,0.034
14407,0.034
14409,0.034
14411,0.034
14413,0.034
14415,0.034
14417,0.034
14419,0.0339
14421,0.0339
14423,0.0339
14425,0.0339
14427,0.0339
14429,0.0338
14431,0.0338
14433,0.0338
14435,0.0338
14437,0.0338
14439,0.0338
14441,0.0338
14443,0.0338
14445,0.0338
14447,0.0338
14449,0.0337
14451,0.0337
14453,0.0337
14455,0.0337
14457,0.0337
14459,0.0337
14461,0.0337
14463,0.0337
14465,0.0337
14467,0.0337
14469,0.0337
14471,0.0337
14473,0.0337
14475,0.0337
14477,0.0337
14479,0.0337
14481,0.0336
14483,0.0336
14485,0.0336
14487,0.0336
14489,0.0336
14491,0.0336
14493,0.0336
14495,0.0335
14497,0.0335
14499,0.0335
14501,0.0335
14503,0.0335
14505,0.0335
14507,0.0335
14509,0.0334
14511,0.0334
14513,0.0334
14515,0.0334
14517,0.0334
14519,0.0334
14521,0.0333
14523,0.0333
14525,0.0333
14527,0.0333
14529,0.0333
14531,0.0333
14533,0.0333
14535,0.0333
14537,0.0333
14539,0.0333
14541,0.0333
14543,0.0333
14545,0.0333
14547,0.0333
14549,0.0333
14551,0.0333
14553,0.0333
14555,0.0333
14557,0.0333
14559,0.0333
14561,0.0333
14563,0.0333
14565,0.0333
14567,0.0332
14569,0.0332
14571,0.0332
14573,0.0331
14575,0.0331
14577,0.0331
14579,0.0331
14581,0.0331
14583,0.033
14585,0.033
14587,0.033
14589,0.033
14591,0.033
14593,0.0329
14595,0.0329
14597,0.0329
14599,0.0329
14601,0.0328
14603,0.0328
14605,0.0328
14607,0.0328
14609,0.0328
14611,0.0327
14613,0.0327
14615,0.0327
14617,0.0327
14619,0.0326
14621,0.0325
14623,0.0325
14625,0.0325
14627,0.0325
14629,0.0324
14631,0.0324
14633,0.0324
14635,0.0324
14637,0.0324
14639,0.0324
14641,0.0324
14643,0.0323
14645,0.0323
14647,0.0323
14649,0.0323
14651,0.0323
14653,0.0322
14655,0.0322
14657,0.0322
14659,0.0322
14661,0.0322
14663,0.0322
14665,0.0322
14667,0.0321
14669,0.0321
14671,0.0321
14673,0.0321
14675,0.0322
14677,0.0322
14679,0.0322
14681,0.0322
14683,0.0321
14685,0.0321
14687,0.0321
14689,0.032
14691,0.032
14693,0.032
14695,0.032
14697,0.032
14699,0.032
14701,0.032
14703,0.032
14705,0.0319
14707,0.0319
14709,0.0319
14711,0.0319
14713,0.0319
14715,0.0319
14717,0.0319
14719,0.0319
14721,0.0319
14723,0.0319
14725,0.0318
14727,0.0318
14729,0.0318
14731,0.0318
14733,0.0318
14735,0.0318
14737,0.0318
14739,0.0318
14741,0.0318
14743,0.0317
14745,0.0317
14747,0.0317
14749,0.0317
14751,0.0317
14753,0.0317
14755,0.0317
14757,0.0317
14759,0.0317
14761,0.0317
14763,0.0317
14765,0.0317
14767,0.0317
14769,0.0317
14771,0.0317
14773,0.0317
14775,0.0316
14777,0.0316
14779,0.0316
14781,0.0316
14783,0.0316
14785,0.0316
14787,0.0315
14789,0.0315
14791,0.0315
14793,0.0315
14795,0.0315
14797,0.0315
14799,0.0314
14801,0.0314
14803,0.0314
14805,0.0314
14807,0.0314
14809,0.0314
14811,0.0314
14813,0.0313
14815,0.0313
14817,0.0313
14819,0.0313
14821,0.0313
14823,0.0313
14825,0.0313
14827,0.0313
14829,0.0313
14831,0.0313
14833,0.0313
14835,0.0312
14837,0.0312
14839,0.0312
14841,0.0312
14843,0.0312
14845,0.0312
14847,0.0311
14849,0.0311
14851,0.0311
14853,0.0311
14855,0.0311
14857,0.031
14859,0.031
14861,0.031
14863,0.031
14865,0.0309
14867,0.0309
14869,0.0308
14871,0.0308
14873,0.0308
14875,0.0308
14877,0.0308
14879,0.0308
14881,0.0308
14883,0.0307
14885,0.0307
14887,0.0307
14889,0.0307
14891,0.0307
14893,0.0306
14895,0.0306
14897,0.0306
14899,0.0306
14901,0.0306
14903,0.0306
14905,0.0306
14907,0.0306
14909,0.0306
14911,0.0306
14913,0.0306
14915,0.0305
14917,0.0305
14919,0.0305
14921,0.0306
14923,0.0305
14925,0.0305
14927,0.0305
14929,0.0305
14931,0.0305
14933,0.0305
14935,0.0306
14937,0.0306
14939,0.0306
14941,0.0306
14943,0.0305
14945,0.0305
14947,0.0305
14949,0.0305
14951,0.0305
14953,0.0305
14955,0.0305
14957,0.0305
14959,0.0305
14961,0.0305
14963,0.0305
14965,0.0305
14967,0.0305
14969,0.0305
14971,0.0304
14973,0.0304
14975,0.0304
14977,0.0305
14979,0.0305
14981,0.0305
14983,0.0305
14985,0.0305
14987,0.0305
14989,0.0305
14991,0.0305
14993,0.0305
14995,0.0305
14997,0.0305
14999,0.0305


==> figures/plots/thin_thickness_convergence/L2_error_0001.csv <==
1.00E+00,9.97E-01
2.00E+00,9.97E-01
3.00E+00,9.97E-01
4.00E+00,9.96E-01
5.00E+00,9.88E-01
6.00E+00,9.88E-01
7.00E+00,9.87E-01
8.00E+00,9.85E-01
9.00E+00,9.85E-01
1.00E+01,9.85E-01
1.10E+01,9.85E-01
1.20E+01,9.85E-01
1.30E+01,9.85E-01
1.40E+01,9.85E-01
1.50E+01,9.85E-01
1.60E+01,9.85E-01
1.70E+01,9.84E-01
1.80E+01,9.84E-01
1.90E+01,9.84E-01
2.00E+01,9.83E-01
2.10E+01,9.83E-01
2.20E+01,9.82E-01
2.30E+01,9.81E-01
2.40E+01,9.81E-01
2.50E+01,9.79E-01
2.60E+01,9.78E-01
2.70E+01,9.78E-01
2.80E+01,9.80E-01
2.90E+01,9.79E-01
3.00E+01,9.76E-01
3.10E+01,9.74E-01
3.20E+01,9.74E-01
3.30E+01,9.74E-01
3.40E+01,9.72E-01
3.50E+01,9.73E-01
3.60E+01,9.73E-01
3.70E+01,9.71E-01
3.80E+01,9.70E-01
3.90E+01,9.69E-01
4.00E+01,9.68E-01
4.10E+01,9.68E-01
4.20E+01,9.67E-01
4.30E+01,9.66E-01
4.40E+01,9.63E-01
4.50E+01,9.62E-01
4.60E+01,9.59E-01
4.70E+01,9.58E-01
4.80E+01,9.55E-01
4.90E+01,9.53E-01
5.00E+01,9.49E-01
5.10E+01,9.44E-01
5.20E+01,9.44E-01
5.30E+01,9.38E-01
5.40E+01,9.35E-01
5.50E+01,9.34E-01
5.60E+01,9.32E-01
5.70E+01,9.28E-01
5.80E+01,9.19E-01
5.90E+01,9.12E-01
6.00E+01,9.12E-01
6.10E+01,9.01E-01
6.20E+01,8.95E-01
6.30E+01,8.95E-01
6.40E+01,8.90E-01
6.50E+01,8.81E-01
6.60E+01,8.78E-01
6.70E+01,8.69E-01
6.80E+01,8.56E-01
6.90E+01,8.47E-01
7.00E+01,8.37E-01
7.10E+01,8.17E-01
7.20E+01,8.16E-01
7.30E+01,8.18E-01
7.40E+01,8.02E-01
7.50E+01,8.01E-01
7.60E+01,7.92E-01
7.70E+01,7.81E-01
7.80E+01,7.64E-01
7.90E+01,7.52E-01
8.00E+01,7.50E-01
8.10E+01,7.41E-01
8.20E+01,7.41E-01
8.30E+01,7.17E-01
8.40E+01,7.08E-01
8.50E+01,7.03E-01
8.60E+01,6.91E-01
8.70E+01,6.98E-01
8.80E+01,6.81E-01
8.90E+01,6.73E-01
9.00E+01,6.54E-01
9.10E+01,6.55E-01
9.20E+01,6.43E-01
9.30E+01,6.41E-01
9.40E+01,6.26E-01
9.50E+01,6.22E-01
9.60E+01,6.22E-01
9.70E+01,6.15E-01
9.80E+01,6.02E-01
9.90E+01,5.82E-01
1.00E+02,5.76E-01
1.01E+02,5.85E-01
1.02E+02,5.78E-01
1.03E+02,5.67E-01
1.04E+02,5.57E-01
1.05E+02,5.52E-01
1.06E+02,5.53E-01
1.07E+02,5.43E-01
1.08E+02,5.48E-01
1.09E+02,5.42E-01
1.10E+02,5.37E-01
1.11E+02,5.39E-01
1.12E+02,5.30E-01
1.13E+02,5.23E-01
1.14E+02,5.21E-01
1.15E+02,5.12E-01
1.16E+02,5.08E-01
1.17E+02,5.00E-01
1.18E+02,5.02E-01
1.19E+02,5.00E-01
1.20E+02,4.96E-01
1.21E+02,4.92E-01
1.22E+02,4.88E-01
1.23E+02,4.79E-01
1.24E+02,4.77E-01
1.25E+02,4.81E-01
1.26E+02,4.81E-01
1.27E+02,4.72E-01
1.28E+02,4.73E-01
1.29E+02,4.73E-01
1.30E+02,4.75E-01
1.31E+02,4.73E-01
1.32E+02,4.73E-01
1.33E+02,4.70E-01
1.34E+02,4.68E-01
1.35E+02,4.63E-01
1.36E+02,4.60E-01
1.37E+02,4.58E-01
1.38E+02,4.53E-01
1.39E+02,4.52E-01
1.40E+02,4.48E-01
1.41E+02,4.46E-01
1.42E+02,4.44E-01
1.43E+02,4.43E-01
1.44E+02,4.44E-01
1.45E+02,4.43E-01
1.46E+02,4.43E-01
1.47E+02,4.40E-01
1.48E+02,4.38E-01
1.49E+02,4.36E-01
1.50E+02,4.36E-01
1.51E+02,4.35E-01
1.52E+02,4.36E-01
1.53E+02,4.32E-01
1.54E+02,4.33E-01
1.55E+02,4.33E-01
1.56E+02,4.33E-01
1.57E+02,4.34E-01
1.58E+02,4.34E-01
1.59E+02,4.36E-01
1.60E+02,4.37E-01
1.61E+02,4.36E-01
1.62E+02,4.35E-01
1.63E+02,4.34E-01
1.64E+02,4.34E-01
1.65E+02,4.35E-01
1.66E+02,4.37E-01
1.67E+02,4.37E-01
1.68E+02,4.36E-01
1.69E+02,4.35E-01
1.70E+02,4.34E-01
1.71E+02,4.34E-01
1.72E+02,4.34E-01
1.73E+02,4.30E-01
1.74E+02,4.28E-01
1.75E+02,4.28E-01
1.76E+02,4.25E-01
1.77E+02,4.22E-01
1.78E+02,4.17E-01
1.79E+02,4.13E-01
1.80E+02,4.11E-01
1.81E+02,4.10E-01
1.82E+02,4.10E-01
1.83E+02,4.08E-01
1.84E+02,4.07E-01
1.85E+02,4.07E-01
1.86E+02,4.07E-01
1.87E+02,4.05E-01
1.88E+02,4.06E-01
1.89E+02,4.07E-01
1.90E+02,4.06E-01
1.91E+02,4.02E-01
1.92E+02,4.00E-01
1.93E+02,3.98E-01
1.94E+02,3.99E-01
1.95E+02,4.00E-01
1.96E+02,4.01E-01
1.97E+02,3.98E-01
1.98E+02,3.96E-01
1.99E+02,3.94E-01
2.00E+02,3.92E-01
2.01E+02,3.91E-01
2.02E+02,3.91E-01
2.03E+02,3.90E-01
2.04E+02,3.88E-01
2.05E+02,3.86E-01
2.06E+02,3.83E-01
2.07E+02,3.83E-01
2.08E+02,3.84E-01
2.09E+02,3.84E-01
2.10E+02,3.84E-01
2.11E+02,3.84E-01
2.12E+02,3.84E-01
2.13E+02,3.85E-01
2.14E+02,3.86E-01
2.15E+02,3.85E-01
2.16E+02,3.84E-01
2.17E+02,3.84E-01
2.18E+02,3.84E-01
2.19E+02,3.81E-01
2.20E+02,3.80E-01
2.21E+02,3.81E-01
2.22E+02,3.80E-01
2.23E+02,3.81E-01
2.24E+02,3.80E-01
2.25E+02,3.79E-01
2.26E+02,3.79E-01
2.27E+02,3.79E-01
2.28E+02,3.78E-01
2.29E+02,3.78E-01
2.30E+02,3.78E-01
2.31E+02,3.77E-01
2.32E+02,3.76E-01
2.33E+02,3.76E-01
2.34E+02,3.75E-01
2.35E+02,3.74E-01
2.36E+02,3.75E-01
2.37E+02,3.75E-01
2.38E+02,3.75E-01
2.39E+02,3.72E-01
2.40E+02,3.71E-01
2.41E+02,3.72E-01
2.42E+02,3.73E-01
2.43E+02,3.71E-01
2.44E+02,3.71E-01
2.45E+02,3.71E-01
2.46E+02,3.70E-01
2.47E+02,3.67E-01
2.48E+02,3.66E-01
2.49E+02,3.65E-01
2.50E+02,3.63E-01
2.51E+02,3.63E-01
2.52E+02,3.60E-01
2.53E+02,3.59E-01
2.54E+02,3.60E-01
2.55E+02,3.59E-01
2.56E+02,3.57E-01
2.57E+02,3.57E-01
2.58E+02,3.57E-01
2.59E+02,3.57E-01
2.60E+02,3.57E-01
2.61E+02,3.56E-01
2.62E+02,3.53E-01
2.63E+02,3.51E-01
2.64E+02,3.51E-01
2.65E+02,3.52E-01
2.66E+02,3.51E-01
2.67E+02,3.51E-01
2.68E+02,3.51E-01
2.69E+02,3.51E-01
2.70E+02,3.52E-01
2.71E+02,3.51E-01
2.72E+02,3.49E-01
2.73E+02,3.49E-01
2.74E+02,3.48E-01
2.75E+02,3.47E-01
2.76E+02,3.47E-01
2.77E+02,3.47E-01
2.78E+02,3.46E-01
2.79E+02,3.46E-01
2.80E+02,3.46E-01
2.81E+02,3.45E-01
2.82E+02,3.44E-01
2.83E+02,3.42E-01
2.84E+02,3.43E-01
2.85E+02,3.44E-01
2.86E+02,3.43E-01
2.87E+02,3.43E-01
2.88E+02,3.41E-01
2.89E+02,3.40E-01
2.90E+02,3.41E-01
2.91E+02,3.41E-01
2.92E+02,3.41E-01
2.93E+02,3.40E-01
2.94E+02,3.40E-01
2.95E+02,3.39E-01
2.96E+02,3.38E-01
2.97E+02,3.37E-01
2.98E+02,3.36E-01
2.99E+02,3.36E-01
3.00E+02,3.35E-01
3.01E+02,3.35E-01
3.02E+02,3.36E-01
3.03E+02,3.36E-01
3.04E+02,3.34E-01
3.05E+02,3.34E-01
3.06E+02,3.33E-01
3.07E+02,3.32E-01
3.08E+02,3.32E-01
3.09E+02,3.31E-01
3.10E+02,3.31E-01
3.11E+02,3.31E-01
3.12E+02,3.30E-01
3.13E+02,3.29E-01
3.14E+02,3.28E-01
3.15E+02,3.28E-01
3.16E+02,3.27E-01
3.17E+02,3.27E-01
3.18E+02,3.27E-01
3.19E+02,3.27E-01
3.20E+02,3.27E-01
3.21E+02,3.27E-01
3.22E+02,3.27E-01
3.23E+02,3.27E-01
3.24E+02,3.27E-01
3.25E+02,3.27E-01
3.26E+02,3.28E-01
3.27E+02,3.29E-01
3.28E+02,3.29E-01
3.29E+02,3.29E-01
3.30E+02,3.30E-01
3.31E+02,3.30E-01
3.32E+02,3.30E-01
3.33E+02,3.30E-01
3.34E+02,3.30E-01
3.35E+02,3.30E-01
3.36E+02,3.30E-01
3.37E+02,3.31E-01
3.38E+02,3.31E-01
3.39E+02,3.31E-01
3.40E+02,3.31E-01
3.41E+02,3.32E-01
3.42E+02,3.31E-01
3.43E+02,3.31E-01
3.44E+02,3.30E-01
3.45E+02,3.31E-01
3.46E+02,3.31E-01
3.47E+02,3.31E-01
3.48E+02,3.31E-01
3.49E+02,3.31E-01
3.50E+02,3.30E-01
3.51E+02,3.29E-01
3.52E+02,3.27E-01
3.53E+02,3.27E-01
3.54E+02,3.27E-01
3.55E+02,3.26E-01
3.56E+02,3.26E-01
3.57E+02,3.26E-01
3.58E+02,3.25E-01
3.59E+02,3.24E-01
3.60E+02,3.23E-01
3.61E+02,3.22E-01
3.62E+02,3.21E-01
3.63E+02,3.19E-01
3.64E+02,3.19E-01
3.65E+02,3.18E-01
3.66E+02,3.18E-01
3.67E+02,3.16E-01
3.68E+02,3.16E-01
3.69E+02,3.16E-01
3.70E+02,3.15E-01
3.71E+02,3.14E-01
3.72E+02,3.14E-01
3.73E+02,3.14E-01
3.74E+02,3.14E-01
3.75E+02,3.13E-01
3.76E+02,3.13E-01
3.77E+02,3.12E-01
3.78E+02,3.12E-01
3.79E+02,3.12E-01
3.80E+02,3.12E-01
3.81E+02,3.11E-01
3.82E+02,3.11E-01
3.83E+02,3.11E-01
3.84E+02,3.10E-01
3.85E+02,3.09E-01
3.86E+02,3.09E-01
3.87E+02,3.08E-01
3.88E+02,3.08E-01
3.89E+02,3.08E-01
3.90E+02,3.08E-01
3.91E+02,3.07E-01
3.92E+02,3.08E-01
3.93E+02,3.08E-01
3.94E+02,3.09E-01
3.95E+02,3.11E-01
3.96E+02,3.11E-01
3.97E+02,3.11E-01
3.98E+02,3.12E-01
3.99E+02,3.11E-01
4.00E+02,3.11E-01
4.01E+02,3.11E-01
4.02E+02,3.12E-01
4.03E+02,3.12E-01
4.04E+02,3.11E-01
4.05E+02,3.11E-01
4.06E+02,3.11E-01
4.07E+02,3.11E-01
4.08E+02,3.12E-01
4.09E+02,3.11E-01
4.10E+02,3.10E-01
4.11E+02,3.10E-01
4.12E+02,3.11E-01
4.13E+02,3.10E-01
4.14E+02,3.11E-01
4.15E+02,3.11E-01
4.16E+02,3.10E-01
4.17E+02,3.09E-01
4.18E+02,3.09E-01
4.19E+02,3.09E-01
4.20E+02,3.08E-01
4.21E+02,3.08E-01
4.22E+02,3.08E-01
4.23E+02,3.08E-01
4.24E+02,3.07E-01
4.25E+02,3.06E-01
4.26E+02,3.06E-01
4.27E+02,3.06E-01
4.28E+02,3.05E-01
4.29E+02,3.05E-01
4.30E+02,3.04E-01
4.31E+02,3.03E-01
4.32E+02,3.02E-01
4.33E+02,3.01E-01
4.34E+02,3.01E-01
4.35E+02,3.01E-01
4.36E+02,3.00E-01
4.37E+02,3.01E-01
4.38E+02,3.01E-01
4.39E+02,3.01E-01
4.40E+02,3.01E-01
4.41E+02,3.00E-01
4.42E+02,3.00E-01
4.43E+02,2.98E-01
4.44E+02,2.98E-01
4.45E+02,2.96E-01
4.46E+02,2.95E-01
4.47E+02,2.94E-01
4.48E+02,2.93E-01
4.49E+02,2.91E-01
4.50E+02,2.90E-01
4.51E+02,2.90E-01
4.52E+02,2.90E-01
4.53E+02,2.90E-01
4.54E+02,2.89E-01
4.55E+02,2.88E-01
4.56E+02,2.88E-01
4.57E+02,2.88E-01
4.58E+02,2.87E-01
4.59E+02,2.87E-01
4.60E+02,2.87E-01
4.61E+02,2.87E-01
4.62E+02,2.85E-01
4.63E+02,2.84E-01
4.64E+02,2.83E-01
4.65E+02,2.82E-01
4.66E+02,2.81E-01
4.67E+02,2.81E-01
4.68E+02,2.80E-01
4.69E+02,2.80E-01
4.70E+02,2.79E-01
4.71E+02,2.79E-01
4.72E+02,2.79E-01
4.73E+02,2.77E-01
4.74E+02,2.77E-01
4.75E+02,2.75E-01
4.76E+02,2.75E-01
4.77E+02,2.74E-01
4.78E+02,2.74E-01
4.79E+02,2.74E-01
4.80E+02,2.74E-01
4.81E+02,2.72E-01
4.82E+02,2.72E-01
4.83E+02,2.72E-01
4.84E+02,2.72E-01
4.85E+02,2.72E-01
4.86E+02,2.71E-01
4.87E+02,2.71E-01
4.88E+02,2.70E-01
4.89E+02,2.69E-01
4.90E+02,2.69E-01
4.91E+02,2.69E-01
4.92E+02,2.68E-01
4.93E+02,2.68E-01
4.94E+02,2.68E-01
4.95E+02,2.68E-01
4.96E+02,2.68E-01
4.97E+02,2.67E-01
4.98E+02,2.67E-01
4.99E+02,2.67E-01
5.00E+02,2.67E-01
5.01E+02,2.67E-01
5.02E+02,2.67E-01
5.03E+02,2.67E-01
5.04E+02,2.66E-01
5.05E+02,2.65E-01
5.06E+02,2.64E-01
5.07E+02,2.63E-01
5.08E+02,2.63E-01
5.09E+02,2.61E-01
5.10E+02,2.61E-01
5.11E+02,2.58E-01
5.12E+02,2.57E-01
5.13E+02,2.56E-01
5.14E+02,2.54E-01
5.15E+02,2.53E-01
5.16E+02,2.53E-01
5.17E+02,2.53E-01
5.18E+02,2.52E-01
5.19E+02,2.53E-01
5.20E+02,2.53E-01
5.21E+02,2.52E-01
5.22E+02,2.52E-01
5.23E+02,2.53E-01
5.24E+02,2.53E-01
5.25E+02,2.53E-01
5.26E+02,2.52E-01
5.27E+02,2.52E-01
5.28E+02,2.51E-01
5.29E+02,2.51E-01
5.30E+02,2.51E-01
5.31E+02,2.51E-01
5.32E+02,2.50E-01
5.33E+02,2.51E-01
5.34E+02,2.50E-01
5.35E+02,2.50E-01
5.36E+02,2.49E-01
5.37E+02,2.49E-01
5.38E+02,2.48E-01
5.39E+02,2.48E-01
5.40E+02,2.48E-01
5.41E+02,2.48E-01
5.42E+02,2.48E-01
5.43E+02,2.48E-01
5.44E+02,2.48E-01
5.45E+02,2.48E-01
5.46E+02,2.48E-01
5.47E+02,2.48E-01
5.48E+02,2.47E-01
5.49E+02,2.47E-01
5.50E+02,2.46E-01
5.51E+02,2.45E-01
5.52E+02,2.44E-01
5.53E+02,2.43E-01
5.54E+02,2.43E-01
5.55E+02,2.43E-01
5.56E+02,2.43E-01
5.57E+02,2.43E-01
5.58E+02,2.43E-01
5.59E+02,2.43E-01
5.60E+02,2.43E-01
5.61E+02,2.43E-01
5.62E+02,2.44E-01
5.63E+02,2.43E-01
5.64E+02,2.43E-01
5.65E+02,2.43E-01
5.66E+02,2.43E-01
5.67E+02,2.43E-01
5.68E+02,2.43E-01
5.69E+02,2.43E-01
5.70E+02,2.43E-01
5.71E+02,2.42E-01
5.72E+02,2.43E-01
5.73E+02,2.43E-01
5.74E+02,2.43E-01
5.75E+02,2.43E-01
5.76E+02,2.43E-01
5.77E+02,2.43E-01
5.78E+02,2.44E-01
5.79E+02,2.44E-01
5.80E+02,2.43E-01
5.81E+02,2.42E-01
5.82E+02,2.43E-01
5.83E+02,2.42E-01
5.84E+02,2.42E-01
5.85E+02,2.42E-01
5.86E+02,2.42E-01
5.87E+02,2.41E-01
5.88E+02,2.41E-01
5.89E+02,2.40E-01
5.90E+02,2.40E-01
5.91E+02,2.39E-01
5.92E+02,2.39E-01
5.93E+02,2.39E-01
5.94E+02,2.39E-01
5.95E+02,2.39E-01
5.96E+02,2.39E-01
5.97E+02,2.38E-01
5.98E+02,2.38E-01
5.99E+02,2.37E-01
6.00E+02,2.37E-01
6.01E+02,2.36E-01
6.02E+02,2.36E-01
6.03E+02,2.35E-01
6.04E+02,2.35E-01
6.05E+02,2.35E-01
6.06E+02,2.34E-01
6.07E+02,2.34E-01
6.08E+02,2.33E-01
6.09E+02,2.32E-01
6.10E+02,2.32E-01
6.11E+02,2.31E-01
6.12E+02,2.30E-01
6.13E+02,2.29E-01
6.14E+02,2.29E-01
6.15E+02,2.28E-01
6.16E+02,2.28E-01
6.17E+02,2.27E-01
6.18E+02,2.26E-01
6.19E+02,2.26E-01
6.20E+02,2.26E-01
6.21E+02,2.26E-01
6.22E+02,2.25E-01
6.23E+02,2.25E-01
6.24E+02,2.26E-01
6.25E+02,2.26E-01
6.26E+02,2.26E-01
6.27E+02,2.26E-01
6.28E+02,2.26E-01
6.29E+02,2.26E-01
6.30E+02,2.26E-01
6.31E+02,2.25E-01
6.32E+02,2.26E-01
6.33E+02,2.26E-01
6.34E+02,2.26E-01
6.35E+02,2.26E-01
6.36E+02,2.26E-01
6.37E+02,2.26E-01
6.38E+02,2.25E-01
6.39E+02,2.25E-01
6.40E+02,2.24E-01
6.41E+02,2.24E-01
6.42E+02,2.24E-01
6.43E+02,2.25E-01
6.44E+02,2.25E-01
6.45E+02,2.25E-01
6.46E+02,2.24E-01
6.47E+02,2.23E-01
6.48E+02,2.23E-01
6.49E+02,2.22E-01
6.50E+02,2.22E-01
6.51E+02,2.21E-01
6.52E+02,2.20E-01
6.53E+02,2.19E-01
6.54E+02,2.19E-01
6.55E+02,2.18E-01
6.56E+02,2.17E-01
6.57E+02,2.16E-01
6.58E+02,2.16E-01
6.59E+02,2.14E-01
6.60E+02,2.14E-01
6.61E+02,2.14E-01
6.62E+02,2.13E-01
6.63E+02,2.14E-01
6.64E+02,2.13E-01
6.65E+02,2.13E-01
6.66E+02,2.12E-01
6.67E+02,2.12E-01
6.68E+02,2.13E-01
6.69E+02,2.12E-01
6.70E+02,2.12E-01
6.71E+02,2.11E-01
6.72E+02,2.10E-01
6.73E+02,2.09E-01
6.74E+02,2.08E-01
6.75E+02,2.08E-01
6.76E+02,2.08E-01
6.77E+02,2.07E-01
6.78E+02,2.07E-01
6.79E+02,2.08E-01
6.80E+02,2.08E-01
6.81E+02,2.08E-01
6.82E+02,2.07E-01
6.83E+02,2.07E-01
6.84E+02,2.07E-01
6.85E+02,2.08E-01
6.86E+02,2.08E-01
6.87E+02,2.08E-01
6.88E+02,2.08E-01
6.89E+02,2.07E-01
6.90E+02,2.07E-01
6.91E+02,2.07E-01
6.92E+02,2.06E-01
6.93E+02,2.06E-01
6.94E+02,2.06E-01
6.95E+02,2.05E-01
6.96E+02,2.05E-01
6.97E+02,2.05E-01
6.98E+02,2.04E-01
6.99E+02,2.04E-01
7.00E+02,2.05E-01
7.01E+02,2.05E-01
7.02E+02,2.05E-01
7.03E+02,2.05E-01
7.04E+02,2.05E-01
7.05E+02,2.05E-01
7.06E+02,2.05E-01
7.07E+02,2.05E-01
7.08E+02,2.05E-01
7.09E+02,2.05E-01
7.10E+02,2.06E-01
7.11E+02,2.06E-01
7.12E+02,2.06E-01
7.13E+02,2.06E-01
7.14E+02,2.06E-01
7.15E+02,2.06E-01
7.16E+02,2.06E-01
7.17E+02,2.05E-01
7.18E+02,2.05E-01
7.19E+02,2.05E-01
7.20E+02,2.05E-01
7.21E+02,2.05E-01
7.22E+02,2.04E-01
7.23E+02,2.04E-01
7.24E+02,2.04E-01
7.25E+02,2.04E-01
7.26E+02,2.04E-01
7.27E+02,2.04E-01
7.28E+02,2.04E-01
7.29E+02,2.04E-01
7.30E+02,2.04E-01
7.31E+02,2.04E-01
7.32E+02,2.04E-01
7.33E+02,2.04E-01
7.34E+02,2.03E-01
7.35E+02,2.03E-01
7.36E+02,2.03E-01
7.37E+02,2.03E-01
7.38E+02,2.03E-01
7.39E+02,2.03E-01
7.40E+02,2.03E-01
7.41E+02,2.02E-01
7.42E+02,2.02E-01
7.43E+02,2.02E-01
7.44E+02,2.01E-01
7.45E+02,2.02E-01
7.46E+02,2.02E-01
7.47E+02,2.02E-01
7.48E+02,2.02E-01
7.49E+02,2.01E-01
7.50E+02,2.01E-01
7.51E+02,2.01E-01
7.52E+02,2.00E-01
7.53E+02,1.99E-01
7.54E+02,1.99E-01
7.55E+02,1.99E-01
7.56E+02,1.99E-01
7.57E+02,1.99E-01
7.58E+02,1.98E-01
7.59E+02,1.98E-01
7.60E+02,1.98E-01
7.61E+02,1.98E-01
7.62E+02,1.97E-01
7.63E+02,1.97E-01
7.64E+02,1.97E-01
7.65E+02,1.97E-01
7.66E+02,1.96E-01
7.67E+02,1.96E-01
7.68E+02,1.95E-01
7.69E+02,1.95E-01
7.70E+02,1.95E-01
7.71E+02,1.94E-01
7.72E+02,1.94E-01
7.73E+02,1.94E-01
7.74E+02,1.93E-01
7.75E+02,1.93E-01
7.76E+02,1.92E-01
7.77E+02,1.91E-01
7.78E+02,1.91E-01
7.79E+02,1.90E-01
7.80E+02,1.90E-01
7.81E+02,1.89E-01
7.82E+02,1.89E-01
7.83E+02,1.89E-01
7.84E+02,1.88E-01
7.85E+02,1.88E-01
7.86E+02,1.88E-01
7.87E+02,1.88E-01
7.88E+02,1.87E-01
7.89E+02,1.87E-01
7.90E+02,1.86E-01
7.91E+02,1.86E-01
7.92E+02,1.85E-01
7.93E+02,1.84E-01
7.94E+02,1.84E-01
7.95E+02,1.83E-01
7.96E+02,1.83E-01
7.97E+02,1.83E-01
7.98E+02,1.82E-01
7.99E+02,1.82E-01
8.00E+02,1.81E-01
8.01E+02,1.81E-01
8.02E+02,1.81E-01
8.03E+02,1.80E-01
8.04E+02,1.80E-01
8.05E+02,1.80E-01
8.06E+02,1.80E-01
8.07E+02,1.80E-01
8.08E+02,1.79E-01
8.09E+02,1.79E-01
8.10E+02,1.79E-01
8.11E+02,1.79E-01
8.12E+02,1.79E-01
8.13E+02,1.78E-01
8.14E+02,1.78E-01
8.15E+02,1.78E-01
8.16E+02,1.78E-01
8.17E+02,1.78E-01
8.18E+02,1.78E-01
8.19E+02,1.79E-01
8.20E+02,1.79E-01
8.21E+02,1.79E-01
8.22E+02,1.80E-01
8.23E+02,1.81E-01
8.24E+02,1.81E-01
8.25E+02,1.81E-01
8.26E+02,1.80E-01
8.27E+02,1.80E-01
8.28E+02,1.80E-01
8.29E+02,1.80E-01
8.30E+02,1.80E-01
8.31E+02,1.80E-01
8.32E+02,1.80E-01
8.33E+02,1.80E-01
8.34E+02,1.80E-01
8.35E+02,1.81E-01
8.36E+02,1.81E-01
8.37E+02,1.82E-01
8.38E+02,1.82E-01
8.39E+02,1.82E-01
8.40E+02,1.82E-01
8.41E+02,1.83E-01
8.42E+02,1.83E-01
8.43E+02,1.83E-01
8.44E+02,1.82E-01
8.45E+02,1.82E-01
8.46E+02,1.82E-01
8.47E+02,1.81E-01
8.48E+02,1.81E-01
8.49E+02,1.81E-01
8.50E+02,1.80E-01
8.51E+02,1.80E-01
8.52E+02,1.80E-01
8.53E+02,1.79E-01
8.54E+02,1.79E-01
8.55E+02,1.79E-01
8.56E+02,1.79E-01
8.57E+02,1.79E-01
8.58E+02,1.79E-01
8.59E+02,1.79E-01
8.60E+02,1.79E-01
8.61E+02,1.79E-01
8.62E+02,1.79E-01
8.63E+02,1.79E-01
8.64E+02,1.79E-01
8.65E+02,1.80E-01
8.66E+02,1.79E-01
8.67E+02,1.80E-01
8.68E+02,1.80E-01
8.69E+02,1.79E-01
8.70E+02,1.79E-01
8.71E+02,1.79E-01
8.72E+02,1.79E-01
8.73E+02,1.79E-01
8.74E+02,1.80E-01
8.75E+02,1.80E-01
8.76E+02,1.80E-01
8.77E+02,1.80E-01
8.78E+02,1.80E-01
8.79E+02,1.79E-01
8.80E+02,1.80E-01
8.81E+02,1.80E-01
8.82E+02,1.80E-01
8.83E+02,1.80E-01
8.84E+02,1.80E-01
8.85E+02,1.80E-01
8.86E+02,1.80E-01
8.87E+02,1.80E-01
8.88E+02,1.80E-01
8.89E+02,1.80E-01
8.90E+02,1.80E-01
8.91E+02,1.80E-01
8.92E+02,1.79E-01
8.93E+02,1.79E-01
8.94E+02,1.79E-01
8.95E+02,1.80E-01
8.96E+02,1.80E-01
8.97E+02,1.80E-01
8.98E+02,1.80E-01
8.99E+02,1.80E-01
9.00E+02,1.79E-01
9.01E+02,1.79E-01
9.02E+02,1.79E-01
9.03E+02,1.79E-01
9.04E+02,1.79E-01
9.05E+02,1.79E-01
9.06E+02,1.78E-01
9.07E+02,1.79E-01
9.08E+02,1.78E-01
9.09E+02,1.77E-01
9.10E+02,1.77E-01
9.11E+02,1.77E-01
9.12E+02,1.76E-01
9.13E+02,1.76E-01
9.14E+02,1.76E-01
9.15E+02,1.75E-01
9.16E+02,1.75E-01
9.17E+02,1.75E-01
9.18E+02,1.74E-01
9.19E+02,1.74E-01
9.20E+02,1.73E-01
9.21E+02,1.73E-01
9.22E+02,1.73E-01
9.23E+02,1.72E-01
9.24E+02,1.72E-01
9.25E+02,1.72E-01
9.26E+02,1.72E-01
9.27E+02,1.72E-01
9.28E+02,1.71E-01
9.29E+02,1.71E-01
9.30E+02,1.70E-01
9.31E+02,1.70E-01
9.32E+02,1.71E-01
9.33E+02,1.70E-01
9.34E+02,1.70E-01
9.35E+02,1.70E-01
9.36E+02,1.69E-01
9.37E+02,1.69E-01
9.38E+02,1.69E-01
9.39E+02,1.68E-01
9.40E+02,1.68E-01
9.41E+02,1.68E-01
9.42E+02,1.68E-01
9.43E+02,1.68E-01
9.44E+02,1.68E-01
9.45E+02,1.67E-01
9.46E+02,1.67E-01
9.47E+02,1.67E-01
9.48E+02,1.67E-01
9.49E+02,1.68E-01
9.50E+02,1.68E-01
9.51E+02,1.67E-01
9.52E+02,1.68E-01
9.53E+02,1.68E-01
9.54E+02,1.68E-01
9.55E+02,1.68E-01
9.56E+02,1.68E-01
9.57E+02,1.69E-01
9.58E+02,1.69E-01
9.59E+02,1.69E-01
9.60E+02,1.69E-01
9.61E+02,1.69E-01
9.62E+02,1.68E-01
9.63E+02,1.68E-01
9.64E+02,1.69E-01
9.65E+02,1.69E-01
9.66E+02,1.68E-01
9.67E+02,1.69E-01
9.68E+02,1.68E-01
9.69E+02,1.68E-01
9.70E+02,1.67E-01
9.71E+02,1.67E-01
9.72E+02,1.67E-01
9.73E+02,1.65E-01
9.74E+02,1.65E-01
9.75E+02,1.63E-01
9.76E+02,1.62E-01
9.77E+02,1.62E-01
9.78E+02,1.61E-01
9.79E+02,1.60E-01
9.80E+02,1.59E-01
9.81E+02,1.59E-01
9.82E+02,1.58E-01
9.83E+02,1.58E-01
9.84E+02,1.57E-01
9.85E+02,1.57E-01
9.86E+02,1.56E-01
9.87E+02,1.56E-01
9.88E+02,1.55E-01
9.89E+02,1.54E-01
9.90E+02,1.53E-01
9.91E+02,1.53E-01
9.92E+02,1.52E-01
9.93E+02,1.52E-01
9.94E+02,1.52E-01
9.95E+02,1.51E-01
9.96E+02,1.51E-01
9.97E+02,1.50E-01
9.98E+02,1.49E-01
9.99E+02,1.49E-01
1.00E+03,1.50E-01
1.00E+03,1.50E-01
1.00E+03,1.50E-01
1.00E+03,1.50E-01
1.00E+03,1.50E-01
1.01E+03,1.50E-01
1.01E+03,1.50E-01
1.01E+03,1.50E-01
1.01E+03,1.50E-01
1.01E+03,1.50E-01
1.01E+03,1.50E-01
1.01E+03,1.50E-01
1.01E+03,1.50E-01
1.01E+03,1.50E-01
1.01E+03,1.50E-01
1.02E+03,1.50E-01
1.02E+03,1.50E-01
1.02E+03,1.50E-01
1.02E+03,1.49E-01
1.02E+03,1.49E-01
1.02E+03,1.49E-01
1.02E+03,1.49E-01
1.02E+03,1.49E-01
1.02E+03,1.50E-01
1.02E+03,1.49E-01
1.03E+03,1.49E-01
1.03E+03,1.49E-01
1.03E+03,1.49E-01
1.03E+03,1.48E-01
1.03E+03,1.48E-01
1.03E+03,1.47E-01
1.03E+03,1.47E-01
1.03E+03,1.47E-01
1.03E+03,1.46E-01
1.03E+03,1.46E-01
1.04E+03,1.45E-01
1.04E+03,1.44E-01
1.04E+03,1.43E-01
1.04E+03,1.43E-01
1.04E+03,1.42E-01
1.04E+03,1.42E-01
1.04E+03,1.41E-01
1.04E+03,1.41E-01
1.04E+03,1.41E-01
1.04E+03,1.40E-01
1.05E+03,1.39E-01
1.05E+03,1.38E-01
1.05E+03,1.38E-01
1.05E+03,1.38E-01
1.05E+03,1.37E-01
1.05E+03,1.37E-01
1.05E+03,1.37E-01
1.05E+03,1.36E-01
1.05E+03,1.36E-01
1.05E+03,1.34E-01
1.06E+03,1.34E-01
1.06E+03,1.33E-01
1.06E+03,1.33E-01
1.06E+03,1.32E-01
1.06E+03,1.32E-01
1.06E+03,1.31E-01
1.06E+03,1.31E-01
1.06E+03,1.31E-01
1.06E+03,1.31E-01
1.06E+03,1.30E-01
1.07E+03,1.29E-01
1.07E+03,1.29E-01
1.07E+03,1.28E-01
1.07E+03,1.28E-01
1.07E+03,1.28E-01
1.07E+03,1.27E-01
1.07E+03,1.28E-01
1.07E+03,1.28E-01
1.07E+03,1.27E-01
1.07E+03,1.27E-01
1.08E+03,1.27E-01
1.08E+03,1.27E-01
1.08E+03,1.27E-01
1.08E+03,1.26E-01
1.08E+03,1.26E-01
1.08E+03,1.26E-01
1.08E+03,1.25E-01
1.08E+03,1.25E-01
1.08E+03,1.24E-01
1.08E+03,1.23E-01
1.09E+03,1.22E-01
1.09E+03,1.21E-01
1.09E+03,1.20E-01
1.09E+03,1.19E-01
1.09E+03,1.19E-01
1.09E+03,1.18E-01
1.09E+03,1.17E-01
1.09E+03,1.17E-01
1.09E+03,1.17E-01
1.09E+03,1.17E-01
1.10E+03,1.16E-01
1.10E+03,1.15E-01
1.10E+03,1.14E-01
1.10E+03,1.13E-01
1.10E+03,1.13E-01
1.10E+03,1.13E-01
1.10E+03,1.13E-01
1.10E+03,1.13E-01
1.10E+03,1.12E-01
1.10E+03,1.12E-01
1.11E+03,1.12E-01
1.11E+03,1.11E-01
1.11E+03,1.10E-01
1.11E+03,1.11E-01
1.11E+03,1.10E-01
1.11E+03,1.11E-01
1.11E+03,1.10E-01
1.11E+03,1.10E-01
1.11E+03,1.10E-01
1.11E+03,1.09E-01
1.12E+03,1.09E-01
1.12E+03,1.09E-01
1.12E+03,1.09E-01
1.12E+03,1.08E-01
1.12E+03,1.09E-01
1.12E+03,1.08E-01
1.12E+03,1.08E-01
1.12E+03,1.08E-01
1.12E+03,1.07E-01
1.12E+03,1.08E-01
1.13E+03,1.07E-01
1.13E+03,1.07E-01
1.13E+03,1.06E-01
1.13E+03,1.05E-01
1.13E+03,1.05E-01
1.13E+03,1.05E-01
1.13E+03,1.06E-01
1.13E+03,1.05E-01
1.13E+03,1.04E-01
1.13E+03,1.04E-01
1.14E+03,1.04E-01
1.14E+03,1.03E-01
1.14E+03,1.03E-01
1.14E+03,1.02E-01
1.14E+03,1.02E-01
1.14E+03,1.01E-01
1.14E+03,1.00E-01
1.14E+03,9.94E-02
1.14E+03,9.86E-02
1.14E+03,9.85E-02
1.15E+03,9.80E-02
1.15E+03,9.77E-02
1.15E+03,9.71E-02
1.15E+03,9.69E-02
1.15E+03,9.70E-02
1.15E+03,9.70E-02
1.15E+03,9.67E-02
1.15E+03,9.59E-02
1.15E+03,9.56E-02
1.15E+03,9.47E-02
1.16E+03,9.38E-02
1.16E+03,9.26E-02
1.16E+03,9.23E-02
1.16E+03,9.13E-02
1.16E+03,9.09E-02
1.16E+03,9.07E-02
1.16E+03,9.11E-02
1.16E+03,9.06E-02
1.16E+03,9.05E-02
1.16E+03,8.98E-02
1.17E+03,9.06E-02
1.17E+03,9.01E-02
1.17E+03,8.95E-02
1.17E+03,8.85E-02
1.17E+03,8.75E-02
1.17E+03,8.66E-02
1.17E+03,8.57E-02
1.17E+03,8.53E-02
1.17E+03,8.49E-02
1.17E+03,8.43E-02
1.18E+03,8.39E-02
1.18E+03,8.41E-02
1.18E+03,8.37E-02
1.18E+03,8.36E-02
1.18E+03,8.28E-02
1.18E+03,8.27E-02
1.18E+03,8.29E-02
1.18E+03,8.30E-02
1.18E+03,8.26E-02
1.18E+03,8.26E-02
1.19E+03,8.22E-02
1.19E+03,8.23E-02
1.19E+03,8.18E-02
1.19E+03,8.21E-02
1.19E+03,8.19E-02
1.19E+03,8.14E-02
1.19E+03,8.13E-02
1.19E+03,8.07E-02
1.19E+03,8.02E-02
1.19E+03,8.01E-02
1.20E+03,7.98E-02
1.20E+03,7.99E-02
1.20E+03,7.97E-02
1.20E+03,7.98E-02
1.20E+03,8.01E-02
1.20E+03,7.95E-02
1.20E+03,7.93E-02
1.20E+03,7.93E-02
1.20E+03,7.94E-02
1.20E+03,7.92E-02
1.21E+03,7.94E-02
1.21E+03,7.94E-02
1.21E+03,7.94E-02
1.21E+03,7.96E-02
1.21E+03,7.94E-02
1.21E+03,7.96E-02
1.21E+03,7.98E-02
1.21E+03,8.02E-02
1.21E+03,8.03E-02
1.21E+03,7.95E-02
1.22E+03,7.91E-02
1.22E+03,7.91E-02
1.22E+03,7.87E-02
1.22E+03,7.90E-02
1.22E+03,7.89E-02
1.22E+03,7.94E-02
1.22E+03,7.94E-02
1.22E+03,7.93E-02
1.22E+03,7.87E-02
1.22E+03,7.85E-02
1.23E+03,7.84E-02
1.23E+03,7.88E-02
1.23E+03,7.95E-02
1.23E+03,7.95E-02
1.23E+03,7.97E-02
1.23E+03,7.96E-02
1.23E+03,7.91E-02
1.23E+03,7.80E-02
1.23E+03,7.74E-02
1.23E+03,7.68E-02
1.24E+03,7.69E-02
1.24E+03,7.63E-02
1.24E+03,7.55E-02
1.24E+03,7.53E-02
1.24E+03,7.49E-02
1.24E+03,7.43E-02
1.24E+03,7.43E-02
1.24E+03,7.40E-02
1.24E+03,7.40E-02
1.24E+03,7.39E-02
1.25E+03,7.39E-02
1.25E+03,7.39E-02
1.25E+03,7.35E-02
1.25E+03,7.35E-02
1.25E+03,7.34E-02
1.25E+03,7.28E-02
1.25E+03,7.27E-02
1.25E+03,7.24E-02
1.25E+03,7.24E-02
1.25E+03,7.22E-02
1.26E+03,7.24E-02
1.26E+03,7.22E-02
1.26E+03,7.20E-02
1.26E+03,7.20E-02
1.26E+03,7.15E-02
1.26E+03,7.11E-02
1.26E+03,7.06E-02
1.26E+03,7.03E-02
1.26E+03,7.02E-02
1.26E+03,7.01E-02
1.27E+03,7.00E-02
1.27E+03,7.00E-02
1.27E+03,7.01E-02
1.27E+03,6.98E-02
1.27E+03,6.91E-02
1.27E+03,6.94E-02
1.27E+03,6.89E-02
1.27E+03,6.85E-02
1.27E+03,6.90E-02
1.27E+03,6.90E-02
1.28E+03,6.90E-02
1.28E+03,6.91E-02
1.28E+03,6.92E-02
1.28E+03,6.92E-02
1.28E+03,6.95E-02
1.28E+03,6.94E-02
1.28E+03,6.97E-02
1.28E+03,6.99E-02
1.28E+03,6.98E-02
1.28E+03,6.97E-02
1.29E+03,6.98E-02
1.29E+03,7.00E-02
1.29E+03,6.99E-02
1.29E+03,6.99E-02
1.29E+03,6.98E-02
1.29E+03,6.96E-02
1.29E+03,6.91E-02
1.29E+03,6.88E-02
1.29E+03,6.86E-02
1.29E+03,6.86E-02
1.30E+03,6.86E-02
1.30E+03,6.87E-02
1.30E+03,6.83E-02
1.30E+03,6.82E-02
1.30E+03,6.78E-02
1.30E+03,6.76E-02
1.30E+03,6.75E-02
1.30E+03,6.77E-02
1.30E+03,6.73E-02
1.30E+03,6.70E-02
1.31E+03,6.66E-02
1.31E+03,6.64E-02
1.31E+03,6.65E-02
1.31E+03,6.62E-02
1.31E+03,6.59E-02
1.31E+03,6.60E-02
1.31E+03,6.59E-02
1.31E+03,6.61E-02
1.31E+03,6.59E-02
1.31E+03,6.57E-02
1.32E+03,6.57E-02
1.32E+03,6.57E-02
1.32E+03,6.57E-02
1.32E+03,6.58E-02
1.32E+03,6.58E-02
1.32E+03,6.58E-02
1.32E+03,6.55E-02
1.32E+03,6.54E-02
1.32E+03,6.53E-02
1.32E+03,6.48E-02
1.33E+03,6.48E-02
1.33E+03,6.47E-02
1.33E+03,6.44E-02
1.33E+03,6.43E-02
1.33E+03,6.43E-02
1.33E+03,6.42E-02
1.33E+03,6.41E-02
1.33E+03,6.40E-02
1.33E+03,6.37E-02
1.33E+03,6.35E-02
1.34E+03,6.34E-02
1.34E+03,6.31E-02
1.34E+03,6.27E-02
1.34E+03,6.26E-02
1.34E+03,6.24E-02
1.34E+03,6.24E-02
1.34E+03,6.26E-02
1.34E+03,6.25E-02
1.34E+03,6.25E-02
1.34E+03,6.24E-02
1.35E+03,6.27E-02
1.35E+03,6.26E-02
1.35E+03,6.26E-02
1.35E+03,6.24E-02
1.35E+03,6.25E-02
1.35E+03,6.23E-02
1.35E+03,6.24E-02
1.35E+03,6.21E-02
1.35E+03,6.22E-02
1.35E+03,6.24E-02
1.36E+03,6.23E-02
1.36E+03,6.22E-02
1.36E+03,6.23E-02
1.36E+03,6.24E-02
1.36E+03,6.25E-02
1.36E+03,6.24E-02
1.36E+03,6.25E-02
1.36E+03,6.26E-02
1.36E+03,6.27E-02
1.36E+03,6.26E-02
1.37E+03,6.30E-02
1.37E+03,6.30E-02
1.37E+03,6.30E-02
1.37E+03,6.29E-02
1.37E+03,6.28E-02
1.37E+03,6.26E-02
1.37E+03,6.24E-02
1.37E+03,6.23E-02
1.37E+03,6.23E-02
1.37E+03,6.23E-02
1.38E+03,6.22E-02
1.38E+03,6.21E-02
1.38E+03,6.20E-02
1.38E+03,6.18E-02
1.38E+03,6.17E-02
1.38E+03,6.17E-02
1.38E+03,6.16E-02
1.38E+03,6.18E-02
1.38E+03,6.18E-02
1.38E+03,6.17E-02
1.39E+03,6.17E-02
1.39E+03,6.15E-02
1.39E+03,6.16E-02
1.39E+03,6.16E-02
1.39E+03,6.15E-02
1.39E+03,6.14E-02
1.39E+03,6.14E-02
1.39E+03,6.14E-02
1.39E+03,6.13E-02
1.39E+03,6.12E-02
1.40E+03,6.13E-02
1.40E+03,6.15E-02
1.40E+03,6.15E-02
1.40E+03,6.12E-02
1.40E+03,6.08E-02
1.40E+03,6.07E-02
1.40E+03,6.05E-02
1.40E+03,6.04E-02
1.40E+03,6.04E-02
1.40E+03,6.06E-02
1.41E+03,6.06E-02
1.41E+03,6.07E-02
1.41E+03,6.07E-02
1.41E+03,6.09E-02
1.41E+03,6.08E-02
1.41E+03,6.06E-02
1.41E+03,6.09E-02
1.41E+03,6.08E-02
1.41E+03,6.10E-02
1.41E+03,6.10E-02
1.42E+03,6.10E-02
1.42E+03,6.10E-02
1.42E+03,6.09E-02
1.42E+03,6.11E-02
1.42E+03,6.10E-02
1.42E+03,6.10E-02
1.42E+03,6.11E-02
1.42E+03,6.09E-02
1.42E+03,6.08E-02
1.42E+03,6.08E-02
1.43E+03,6.07E-02
1.43E+03,6.07E-02
1.43E+03,6.05E-02
1.43E+03,6.05E-02
1.43E+03,6.04E-02
1.43E+03,6.01E-02
1.43E+03,6.00E-02
1.43E+03,5.98E-02
1.43E+03,5.97E-02
1.43E+03,5.96E-02
1.44E+03,5.94E-02
1.44E+03,5.91E-02
1.44E+03,5.89E-02
1.44E+03,5.90E-02
1.44E+03,5.89E-02
1.44E+03,5.87E-02
1.44E+03,5.86E-02
1.44E+03,5.84E-02
1.44E+03,5.81E-02
1.44E+03,5.80E-02
1.45E+03,5.80E-02
1.45E+03,5.78E-02
1.45E+03,5.76E-02
1.45E+03,5.75E-02
1.45E+03,5.73E-02
1.45E+03,5.70E-02
1.45E+03,5.69E-02
1.45E+03,5.68E-02
1.45E+03,5.67E-02
1.45E+03,5.66E-02
1.46E+03,5.64E-02
1.46E+03,5.61E-02
1.46E+03,5.60E-02
1.46E+03,5.59E-02
1.46E+03,5.58E-02
1.46E+03,5.57E-02
1.46E+03,5.55E-02
1.46E+03,5.53E-02
1.46E+03,5.51E-02
1.46E+03,5.50E-02
1.47E+03,5.48E-02
1.47E+03,5.49E-02
1.47E+03,5.49E-02
1.47E+03,5.49E-02
1.47E+03,5.50E-02
1.47E+03,5.48E-02
1.47E+03,5.47E-02
1.47E+03,5.46E-02
1.47E+03,5.47E-02
1.47E+03,5.49E-02
1.48E+03,5.49E-02
1.48E+03,5.48E-02
1.48E+03,5.48E-02
1.48E+03,5.47E-02
1.48E+03,5.46E-02
1.48E+03,5.44E-02
1.48E+03,5.43E-02
1.48E+03,5.41E-02
1.48E+03,5.41E-02
1.48E+03,5.41E-02
1.49E+03,5.42E-02
1.49E+03,5.41E-02
1.49E+03,5.41E-02
1.49E+03,5.40E-02
1.49E+03,5.39E-02
1.49E+03,5.38E-02
1.49E+03,5.37E-02
1.49E+03,5.33E-02
1.49E+03,5.33E-02
1.49E+03,5.33E-02
1.50E+03,5.33E-02
1.50E+03,5.33E-02
1.50E+03,5.32E-02
1.50E+03,5.32E-02
1.50E+03,5.31E-02
1.50E+03,5.33E-02
1.50E+03,5.34E-02
1.50E+03,5.33E-02
1.50E+03,5.31E-02
1.50E+03,5.32E-02
1.51E+03,5.33E-02
1.51E+03,5.33E-02
1.51E+03,5.33E-02
1.51E+03,5.33E-02
1.51E+03,5.31E-02
1.51E+03,5.30E-02
1.51E+03,5.30E-02
1.51E+03,5.29E-02
1.51E+03,5.27E-02
1.51E+03,5.24E-02
1.52E+03,5.22E-02
1.52E+03,5.21E-02
1.52E+03,5.17E-02
1.52E+03,5.15E-02
1.52E+03,5.12E-02
1.52E+03,5.10E-02
1.52E+03,5.09E-02
1.52E+03,5.07E-02
1.52E+03,5.05E-02
1.52E+03,5.03E-02
1.53E+03,5.00E-02
1.53E+03,4.99E-02
1.53E+03,4.96E-02
1.53E+03,4.97E-02
1.53E+03,4.98E-02
1.53E+03,4.97E-02
1.53E+03,4.97E-02
1.53E+03,4.96E-02
1.53E+03,4.97E-02
1.53E+03,4.97E-02
1.54E+03,4.99E-02
1.54E+03,4.99E-02
1.54E+03,5.00E-02
1.54E+03,5.00E-02
1.54E+03,5.00E-02
1.54E+03,5.03E-02
1.54E+03,5.04E-02
1.54E+03,5.05E-02
1.54E+03,5.05E-02
1.54E+03,5.05E-02
1.55E+03,5.07E-02
1.55E+03,5.07E-02
1.55E+03,5.08E-02
1.55E+03,5.07E-02
1.55E+03,5.06E-02
1.55E+03,5.07E-02
1.55E+03,5.09E-02
1.55E+03,5.10E-02
1.55E+03,5.10E-02
1.55E+03,5.11E-02
1.56E+03,5.10E-02
1.56E+03,5.10E-02
1.56E+03,5.10E-02
1.56E+03,5.08E-02
1.56E+03,5.07E-02
1.56E+03,5.07E-02
1.56E+03,5.08E-02
1.56E+03,5.07E-02
1.56E+03,5.05E-02
1.56E+03,5.04E-02
1.57E+03,5.03E-02
1.57E+03,5.02E-02
1.57E+03,5.01E-02
1.57E+03,5.00E-02
1.57E+03,5.00E-02
1.57E+03,4.98E-02
1.57E+03,4.97E-02
1.57E+03,4.97E-02
1.57E+03,4.96E-02
1.57E+03,4.95E-02
1.58E+03,4.95E-02
1.58E+03,4.94E-02
1.58E+03,4.93E-02
1.58E+03,4.94E-02
1.58E+03,4.95E-02
1.58E+03,4.95E-02
1.58E+03,4.96E-02
1.58E+03,4.97E-02
1.58E+03,4.99E-02
1.58E+03,5.00E-02
1.59E+03,5.02E-02
1.59E+03,5.02E-02
1.59E+03,5.03E-02
1.59E+03,5.03E-02
1.59E+03,5.03E-02
1.59E+03,5.04E-02
1.59E+03,5.04E-02
1.59E+03,5.04E-02
1.59E+03,5.04E-02
1.59E+03,5.05E-02
1.60E+03,5.03E-02
1.60E+03,5.01E-02
1.60E+03,5.02E-02
1.60E+03,5.00E-02
1.60E+03,5.00E-02
1.60E+03,4.99E-02
1.60E+03,4.98E-02
1.60E+03,4.96E-02
1.60E+03,4.95E-02
1.60E+03,4.95E-02
1.61E+03,4.94E-02
1.61E+03,4.94E-02
1.61E+03,4.94E-02
1.61E+03,4.94E-02
1.61E+03,4.91E-02
1.61E+03,4.91E-02
1.61E+03,4.90E-02
1.61E+03,4.88E-02
1.61E+03,4.88E-02
1.61E+03,4.88E-02
1.62E+03,4.87E-02
1.62E+03,4.86E-02
1.62E+03,4.85E-02
1.62E+03,4.83E-02
1.62E+03,4.80E-02
1.62E+03,4.78E-02
1.62E+03,4.78E-02
1.62E+03,4.77E-02
1.62E+03,4.75E-02
1.62E+03,4.75E-02
1.63E+03,4.74E-02
1.63E+03,4.74E-02
1.63E+03,4.72E-02
1.63E+03,4.73E-02
1.63E+03,4.72E-02
1.63E+03,4.72E-02
1.63E+03,4.71E-02
1.63E+03,4.71E-02
1.63E+03,4.71E-02
1.63E+03,4.70E-02
1.64E+03,4.71E-02
1.64E+03,4.71E-02
1.64E+03,4.71E-02
1.64E+03,4.71E-02
1.64E+03,4.71E-02
1.64E+03,4.72E-02
1.64E+03,4.73E-02
1.64E+03,4.73E-02
1.64E+03,4.73E-02
1.64E+03,4.72E-02
1.65E+03,4.72E-02
1.65E+03,4.73E-02
1.65E+03,4.72E-02
1.65E+03,4.71E-02
1.65E+03,4.72E-02
1.65E+03,4.74E-02
1.65E+03,4.72E-02
1.65E+03,4.72E-02
1.65E+03,4.71E-02
1.65E+03,4.70E-02
1.66E+03,4.70E-02
1.66E+03,4.70E-02
1.66E+03,4.69E-02
1.66E+03,4.69E-02
1.66E+03,4.68E-02
1.66E+03,4.67E-02
1.66E+03,4.65E-02
1.66E+03,4.65E-02
1.66E+03,4.63E-02
1.66E+03,4.62E-02
1.67E+03,4.62E-02
1.67E+03,4.61E-02
1.67E+03,4.59E-02
1.67E+03,4.57E-02
1.67E+03,4.57E-02
1.67E+03,4.54E-02
1.67E+03,4.54E-02
1.67E+03,4.53E-02
1.67E+03,4.52E-02
1.67E+03,4.51E-02
1.68E+03,4.50E-02
1.68E+03,4.50E-02
1.68E+03,4.48E-02
1.68E+03,4.48E-02
1.68E+03,4.47E-02
1.68E+03,4.45E-02
1.68E+03,4.45E-02
1.68E+03,4.43E-02
1.68E+03,4.42E-02
1.68E+03,4.41E-02
1.69E+03,4.39E-02
1.69E+03,4.39E-02
1.69E+03,4.38E-02
1.69E+03,4.38E-02
1.69E+03,4.36E-02
1.69E+03,4.36E-02
1.69E+03,4.35E-02
1.69E+03,4.34E-02
1.69E+03,4.33E-02
1.69E+03,4.33E-02
1.70E+03,4.32E-02
1.70E+03,4.33E-02
1.70E+03,4.33E-02
1.70E+03,4.32E-02
1.70E+03,4.32E-02
1.70E+03,4.32E-02
1.70E+03,4.32E-02
1.70E+03,4.32E-02
1.70E+03,4.32E-02
1.70E+03,4.33E-02
1.71E+03,4.33E-02
1.71E+03,4.34E-02
1.71E+03,4.34E-02
1.71E+03,4.34E-02
1.71E+03,4.33E-02
1.71E+03,4.34E-02
1.71E+03,4.35E-02
1.71E+03,4.35E-02
1.71E+03,4.36E-02
1.71E+03,4.36E-02
1.72E+03,4.36E-02
1.72E+03,4.36E-02
1.72E+03,4.35E-02
1.72E+03,4.33E-02
1.72E+03,4.32E-02
1.72E+03,4.32E-02
1.72E+03,4.31E-02
1.72E+03,4.30E-02
1.72E+03,4.30E-02
1.72E+03,4.30E-02
1.73E+03,4.28E-02
1.73E+03,4.27E-02
1.73E+03,4.28E-02
1.73E+03,4.29E-02
1.73E+03,4.28E-02
1.73E+03,4.29E-02
1.73E+03,4.29E-02
1.73E+03,4.29E-02
1.73E+03,4.27E-02
1.73E+03,4.27E-02
1.74E+03,4.27E-02
1.74E+03,4.26E-02
1.74E+03,4.27E-02
1.74E+03,4.27E-02
1.74E+03,4.28E-02
1.74E+03,4.28E-02
1.74E+03,4.29E-02
1.74E+03,4.29E-02
1.74E+03,4.28E-02
1.74E+03,4.29E-02
1.75E+03,4.29E-02
1.75E+03,4.29E-02
1.75E+03,4.29E-02
1.75E+03,4.29E-02
1.75E+03,4.29E-02
1.75E+03,4.28E-02
1.75E+03,4.29E-02
1.75E+03,4.28E-02
1.75E+03,4.27E-02
1.75E+03,4.28E-02
1.76E+03,4.27E-02
1.76E+03,4.25E-02
1.76E+03,4.25E-02
1.76E+03,4.24E-02
1.76E+03,4.25E-02
1.76E+03,4.24E-02
1.76E+03,4.24E-02
1.76E+03,4.24E-02
1.76E+03,4.24E-02
1.76E+03,4.24E-02
1.77E+03,4.23E-02
1.77E+03,4.23E-02
1.77E+03,4.23E-02
1.77E+03,4.23E-02
1.77E+03,4.23E-02
1.77E+03,4.24E-02
1.77E+03,4.22E-02
1.77E+03,4.22E-02
1.77E+03,4.22E-02
1.77E+03,4.22E-02
1.78E+03,4.22E-02
1.78E+03,4.21E-02
1.78E+03,4.21E-02
1.78E+03,4.21E-02
1.78E+03,4.22E-02
1.78E+03,4.21E-02
1.78E+03,4.21E-02
1.78E+03,4.21E-02
1.78E+03,4.20E-02
1.78E+03,4.19E-02
1.79E+03,4.16E-02
1.79E+03,4.17E-02
1.79E+03,4.16E-02
1.79E+03,4.15E-02
1.79E+03,4.15E-02
1.79E+03,4.14E-02
1.79E+03,4.13E-02
1.79E+03,4.11E-02
1.79E+03,4.11E-02
1.79E+03,4.10E-02
1.80E+03,4.10E-02
1.80E+03,4.10E-02
1.80E+03,4.09E-02
1.80E+03,4.09E-02
1.80E+03,4.09E-02
1.80E+03,4.08E-02
1.80E+03,4.07E-02
1.80E+03,4.07E-02
1.80E+03,4.07E-02
1.80E+03,4.07E-02
1.81E+03,4.06E-02
1.81E+03,4.06E-02
1.81E+03,4.06E-02
1.81E+03,4.06E-02
1.81E+03,4.05E-02
1.81E+03,4.06E-02
1.81E+03,4.06E-02
1.81E+03,4.06E-02
1.81E+03,4.06E-02
1.81E+03,4.05E-02
1.82E+03,4.05E-02
1.82E+03,4.05E-02
1.82E+03,4.05E-02
1.82E+03,4.05E-02
1.82E+03,4.05E-02
1.82E+03,4.04E-02
1.82E+03,4.03E-02
1.82E+03,4.01E-02
1.82E+03,4.00E-02
1.82E+03,3.99E-02
1.83E+03,3.98E-02
1.83E+03,3.97E-02
1.83E+03,3.97E-02
1.83E+03,3.97E-02
1.83E+03,3.97E-02
1.83E+03,3.97E-02
1.83E+03,3.97E-02
1.83E+03,3.97E-02
1.83E+03,3.97E-02
1.83E+03,3.96E-02
1.84E+03,3.96E-02
1.84E+03,3.96E-02
1.84E+03,3.96E-02
1.84E+03,3.95E-02
1.84E+03,3.95E-02
1.84E+03,3.95E-02
1.84E+03,3.94E-02
1.84E+03,3.93E-02
1.84E+03,3.93E-02
1.84E+03,3.93E-02
1.85E+03,3.93E-02
1.85E+03,3.92E-02
1.85E+03,3.92E-02
1.85E+03,3.93E-02
1.85E+03,3.93E-02
1.85E+03,3.93E-02
1.85E+03,3.92E-02
1.85E+03,3.92E-02
1.85E+03,3.92E-02
1.85E+03,3.93E-02
1.86E+03,3.93E-02
1.86E+03,3.93E-02
1.86E+03,3.93E-02
1.86E+03,3.94E-02
1.86E+03,3.94E-02
1.86E+03,3.94E-02
1.86E+03,3.95E-02
1.86E+03,3.96E-02
1.86E+03,3.97E-02
1.86E+03,3.97E-02
1.87E+03,3.97E-02
1.87E+03,3.96E-02
1.87E+03,3.96E-02
1.87E+03,3.96E-02
1.87E+03,3.97E-02
1.87E+03,3.97E-02
1.87E+03,3.96E-02
1.87E+03,3.95E-02
1.87E+03,3.95E-02
1.87E+03,3.94E-02
1.88E+03,3.93E-02
1.88E+03,3.93E-02
1.88E+03,3.93E-02
1.88E+03,3.93E-02
1.88E+03,3.92E-02
1.88E+03,3.91E-02
1.88E+03,3.91E-02
1.88E+03,3.91E-02
1.88E+03,3.89E-02
1.88E+03,3.89E-02
1.89E+03,3.89E-02
1.89E+03,3.88E-02
1.89E+03,3.87E-02
1.89E+03,3.87E-02
1.89E+03,3.86E-02
1.89E+03,3.85E-02
1.89E+03,3.83E-02
1.89E+03,3.82E-02
1.89E+03,3.81E-02
1.89E+03,3.81E-02
1.90E+03,3.80E-02
1.90E+03,3.79E-02
1.90E+03,3.79E-02
1.90E+03,3.80E-02
1.90E+03,3.79E-02
1.90E+03,3.79E-02
1.90E+03,3.79E-02
1.90E+03,3.79E-02
1.90E+03,3.78E-02
1.90E+03,3.78E-02
1.91E+03,3.78E-02
1.91E+03,3.78E-02
1.91E+03,3.78E-02
1.91E+03,3.78E-02
1.91E+03,3.78E-02
1.91E+03,3.78E-02
1.91E+03,3.78E-02
1.91E+03,3.78E-02
1.91E+03,3.79E-02
1.91E+03,3.79E-02
1.92E+03,3.79E-02
1.92E+03,3.79E-02
1.92E+03,3.80E-02
1.92E+03,3.81E-02
1.92E+03,3.82E-02
1.92E+03,3.83E-02
1.92E+03,3.84E-02
1.92E+03,3.85E-02
1.92E+03,3.85E-02
1.92E+03,3.86E-02
1.93E+03,3.87E-02
1.93E+03,3.88E-02
1.93E+03,3.90E-02
1.93E+03,3.90E-02
1.93E+03,3.90E-02
1.93E+03,3.91E-02
1.93E+03,3.92E-02
1.93E+03,3.92E-02
1.93E+03,3.93E-02
1.93E+03,3.93E-02
1.94E+03,3.94E-02
1.94E+03,3.93E-02
1.94E+03,3.93E-02
1.94E+03,3.93E-02
1.94E+03,3.94E-02
1.94E+03,3.95E-02
1.94E+03,3.95E-02
1.94E+03,3.96E-02
1.94E+03,3.95E-02
1.94E+03,3.97E-02
1.95E+03,3.99E-02
1.95E+03,3.99E-02
1.95E+03,3.99E-02
1.95E+03,3.99E-02
1.95E+03,4.00E-02
1.95E+03,3.99E-02
1.95E+03,3.99E-02
1.95E+03,3.98E-02
1.95E+03,3.98E-02
1.95E+03,3.98E-02
1.96E+03,3.99E-02
1.96E+03,3.99E-02
1.96E+03,4.00E-02
1.96E+03,3.99E-02
1.96E+03,3.98E-02
1.96E+03,3.97E-02
1.96E+03,3.97E-02
1.96E+03,3.96E-02
1.96E+03,3.96E-02
1.96E+03,3.96E-02
1.97E+03,3.96E-02
1.97E+03,3.95E-02
1.97E+03,3.95E-02
1.97E+03,3.95E-02
1.97E+03,3.95E-02
1.97E+03,3.94E-02
1.97E+03,3.91E-02
1.97E+03,3.90E-02
1.97E+03,3.89E-02
1.97E+03,3.89E-02
1.98E+03,3.89E-02
1.98E+03,3.90E-02
1.98E+03,3.90E-02
1.98E+03,3.90E-02
1.98E+03,3.90E-02
1.98E+03,3.88E-02
1.98E+03,3.87E-02
1.98E+03,3.86E-02
1.98E+03,3.85E-02
1.98E+03,3.86E-02
1.99E+03,3.86E-02
1.99E+03,3.85E-02
1.99E+03,3.85E-02
1.99E+03,3.85E-02
1.99E+03,3.84E-02
1.99E+03,3.85E-02
1.99E+03,3.85E-02
1.99E+03,3.86E-02
1.99E+03,3.85E-02
1.99E+03,3.84E-02
2.00E+03,3.84E-02
2.00E+03,3.85E-02
2.00E+03,3.83E-02
2.00E+03,3.84E-02
2.00E+03,3.83E-02
2.00E+03,3.82E-02
2.00E+03,3.82E-02
2.00E+03,3.82E-02
2.00E+03,3.82E-02
2.00E+03,3.82E-02
2.01E+03,3.82E-02
2.01E+03,3.82E-02
2.01E+03,3.82E-02
2.01E+03,3.82E-02
2.01E+03,3.82E-02
2.01E+03,3.81E-02
2.01E+03,3.81E-02
2.01E+03,3.82E-02
2.01E+03,3.82E-02
2.01E+03,3.82E-02
2.02E+03,3.82E-02
2.02E+03,3.83E-02
2.02E+03,3.83E-02
2.02E+03,3.83E-02
2.02E+03,3.83E-02
2.02E+03,3.83E-02
2.02E+03,3.83E-02
2.02E+03,3.83E-02
2.02E+03,3.83E-02
2.02E+03,3.84E-02
2.03E+03,3.85E-02
2.03E+03,3.86E-02
2.03E+03,3.86E-02
2.03E+03,3.86E-02
2.03E+03,3.86E-02
2.03E+03,3.87E-02
2.03E+03,3.87E-02
2.03E+03,3.87E-02
2.03E+03,3.88E-02
2.03E+03,3.88E-02
2.04E+03,3.88E-02
2.04E+03,3.87E-02
2.04E+03,3.87E-02
2.04E+03,3.86E-02
2.04E+03,3.85E-02
2.04E+03,3.85E-02
2.04E+03,3.84E-02
2.04E+03,3.84E-02
2.04E+03,3.82E-02
2.04E+03,3.81E-02
2.05E+03,3.80E-02
2.05E+03,3.79E-02
2.05E+03,3.78E-02
2.05E+03,3.77E-02
2.05E+03,3.76E-02
2.05E+03,3.75E-02
2.05E+03,3.74E-02
2.05E+03,3.74E-02
2.05E+03,3.73E-02
2.05E+03,3.72E-02
2.06E+03,3.71E-02
2.06E+03,3.70E-02
2.06E+03,3.70E-02
2.06E+03,3.69E-02
2.06E+03,3.69E-02
2.06E+03,3.68E-02
2.06E+03,3.68E-02
2.06E+03,3.69E-02
2.06E+03,3.67E-02
2.06E+03,3.67E-02
2.07E+03,3.67E-02
2.07E+03,3.66E-02
2.07E+03,3.65E-02
2.07E+03,3.65E-02
2.07E+03,3.65E-02
2.07E+03,3.65E-02
2.07E+03,3.64E-02
2.07E+03,3.65E-02
2.07E+03,3.65E-02
2.07E+03,3.66E-02
2.08E+03,3.64E-02
2.08E+03,3.64E-02
2.08E+03,3.63E-02
2.08E+03,3.63E-02
2.08E+03,3.62E-02
2.08E+03,3.63E-02
2.08E+03,3.63E-02
2.08E+03,3.63E-02
2.08E+03,3.63E-02
2.08E+03,3.63E-02
2.09E+03,3.62E-02
2.09E+03,3.62E-02
2.09E+03,3.62E-02
2.09E+03,3.62E-02
2.09E+03,3.61E-02
2.09E+03,3.61E-02
2.09E+03,3.61E-02
2.09E+03,3.62E-02
2.09E+03,3.63E-02
2.09E+03,3.64E-02
2.10E+03,3.63E-02
2.10E+03,3.63E-02
2.10E+03,3.63E-02
2.10E+03,3.64E-02
2.10E+03,3.63E-02
2.10E+03,3.63E-02
2.10E+03,3.63E-02
2.10E+03,3.63E-02
2.10E+03,3.64E-02
2.10E+03,3.64E-02
2.11E+03,3.63E-02
2.11E+03,3.62E-02
2.11E+03,3.62E-02
2.11E+03,3.62E-02
2.11E+03,3.62E-02
2.11E+03,3.63E-02
2.11E+03,3.63E-02
2.11E+03,3.62E-02
2.11E+03,3.62E-02
2.11E+03,3.61E-02
2.12E+03,3.61E-02
2.12E+03,3.61E-02
2.12E+03,3.61E-02
2.12E+03,3.61E-02
2.12E+03,3.62E-02
2.12E+03,3.62E-02
2.12E+03,3.62E-02
2.12E+03,3.61E-02
2.12E+03,3.60E-02
2.12E+03,3.60E-02
2.13E+03,3.60E-02
2.13E+03,3.60E-02
2.13E+03,3.61E-02
2.13E+03,3.60E-02
2.13E+03,3.59E-02
2.13E+03,3.59E-02
2.13E+03,3.60E-02
2.13E+03,3.61E-02
2.13E+03,3.61E-02
2.13E+03,3.61E-02
2.14E+03,3.60E-02
2.14E+03,3.59E-02
2.14E+03,3.59E-02
2.14E+03,3.59E-02
2.14E+03,3.59E-02
2.14E+03,3.58E-02
2.14E+03,3.58E-02
2.14E+03,3.57E-02
2.14E+03,3.56E-02
2.14E+03,3.55E-02
2.15E+03,3.56E-02
2.15E+03,3.56E-02
2.15E+03,3.56E-02
2.15E+03,3.57E-02
2.15E+03,3.57E-02
2.15E+03,3.56E-02
2.15E+03,3.56E-02
2.15E+03,3.56E-02
2.15E+03,3.56E-02
2.15E+03,3.56E-02
2.16E+03,3.56E-02
2.16E+03,3.56E-02
2.16E+03,3.55E-02
2.16E+03,3.56E-02
2.16E+03,3.55E-02
2.16E+03,3.55E-02
2.16E+03,3.55E-02
2.16E+03,3.54E-02
2.16E+03,3.55E-02
2.16E+03,3.55E-02
2.17E+03,3.55E-02
2.17E+03,3.55E-02
2.17E+03,3.55E-02
2.17E+03,3.55E-02
2.17E+03,3.55E-02
2.17E+03,3.55E-02
2.17E+03,3.55E-02
2.17E+03,3.55E-02
2.17E+03,3.54E-02
2.17E+03,3.54E-02
2.18E+03,3.53E-02
2.18E+03,3.53E-02
2.18E+03,3.53E-02
2.18E+03,3.52E-02
2.18E+03,3.52E-02
2.18E+03,3.52E-02
2.18E+03,3.52E-02
2.18E+03,3.51E-02
2.18E+03,3.51E-02
2.18E+03,3.52E-02
2.19E+03,3.52E-02
2.19E+03,3.52E-02
2.19E+03,3.52E-02
2.19E+03,3.52E-02
2.19E+03,3.51E-02
2.19E+03,3.51E-02
2.19E+03,3.50E-02
2.19E+03,3.50E-02
2.19E+03,3.50E-02
2.19E+03,3.50E-02
2.20E+03,3.49E-02
2.20E+03,3.49E-02
2.20E+03,3.49E-02
2.20E+03,3.48E-02
2.20E+03,3.48E-02
2.20E+03,3.47E-02
2.20E+03,3.47E-02
2.20E+03,3.47E-02
2.20E+03,3.47E-02
2.20E+03,3.46E-02
2.21E+03,3.46E-02
2.21E+03,3.46E-02
2.21E+03,3.46E-02
2.21E+03,3.46E-02
2.21E+03,3.46E-02
2.21E+03,3.45E-02
2.21E+03,3.46E-02
2.21E+03,3.45E-02
2.21E+03,3.46E-02
2.21E+03,3.47E-02
2.22E+03,3.48E-02
2.22E+03,3.48E-02
2.22E+03,3.48E-02
2.22E+03,3.48E-02
2.22E+03,3.49E-02
2.22E+03,3.49E-02
2.22E+03,3.49E-02
2.22E+03,3.50E-02
2.22E+03,3.50E-02
2.22E+03,3.50E-02
2.23E+03,3.50E-02
2.23E+03,3.51E-02
2.23E+03,3.52E-02
2.23E+03,3.53E-02
2.23E+03,3.53E-02
2.23E+03,3.53E-02
2.23E+03,3.53E-02
2.23E+03,3.53E-02
2.23E+03,3.53E-02
2.23E+03,3.53E-02
2.24E+03,3.53E-02
2.24E+03,3.53E-02
2.24E+03,3.53E-02
2.24E+03,3.53E-02
2.24E+03,3.54E-02
2.24E+03,3.54E-02
2.24E+03,3.54E-02
2.24E+03,3.54E-02
2.24E+03,3.54E-02
2.24E+03,3.54E-02
2.25E+03,3.54E-02
2.25E+03,3.54E-02
2.25E+03,3.54E-02
2.25E+03,3.54E-02
2.25E+03,3.54E-02
2.25E+03,3.53E-02
2.25E+03,3.53E-02
2.25E+03,3.53E-02
2.25E+03,3.52E-02
2.25E+03,3.52E-02
2.26E+03,3.53E-02
2.26E+03,3.52E-02
2.26E+03,3.52E-02
2.26E+03,3.52E-02
2.26E+03,3.51E-02
2.26E+03,3.51E-02
2.26E+03,3.50E-02
2.26E+03,3.50E-02
2.26E+03,3.50E-02
2.26E+03,3.50E-02
2.27E+03,3.51E-02
2.27E+03,3.50E-02
2.27E+03,3.51E-02
2.27E+03,3.51E-02
2.27E+03,3.50E-02
2.27E+03,3.50E-02
2.27E+03,3.50E-02
2.27E+03,3.50E-02
2.27E+03,3.51E-02
2.27E+03,3.51E-02
2.28E+03,3.51E-02
2.28E+03,3.51E-02
2.28E+03,3.51E-02
2.28E+03,3.51E-02
2.28E+03,3.51E-02
2.28E+03,3.51E-02
2.28E+03,3.50E-02
2.28E+03,3.51E-02
2.28E+03,3.50E-02
2.28E+03,3.51E-02
2.29E+03,3.51E-02
2.29E+03,3.51E-02
2.29E+03,3.51E-02
2.29E+03,3.51E-02
2.29E+03,3.51E-02
2.29E+03,3.50E-02
2.29E+03,3.51E-02
2.29E+03,3.51E-02
2.29E+03,3.51E-02
2.29E+03,3.52E-02
2.30E+03,3.52E-02
2.30E+03,3.52E-02
2.30E+03,3.52E-02
2.30E+03,3.53E-02
2.30E+03,3.53E-02
2.30E+03,3.53E-02
2.30E+03,3.52E-02
2.30E+03,3.52E-02
2.30E+03,3.52E-02
2.30E+03,3.52E-02
2.31E+03,3.51E-02
2.31E+03,3.51E-02
2.31E+03,3.51E-02
2.31E+03,3.51E-02
2.31E+03,3.51E-02
2.31E+03,3.51E-02
2.31E+03,3.51E-02
2.31E+03,3.50E-02
2.31E+03,3.50E-02
2.31E+03,3.50E-02
2.32E+03,3.50E-02
2.32E+03,3.51E-02
2.32E+03,3.52E-02
2.32E+03,3.52E-02
2.32E+03,3.52E-02
2.32E+03,3.52E-02
2.32E+03,3.51E-02
2.32E+03,3.51E-02
2.32E+03,3.51E-02
2.32E+03,3.50E-02
2.33E+03,3.50E-02
2.33E+03,3.50E-02
2.33E+03,3.50E-02
2.33E+03,3.49E-02
2.33E+03,3.49E-02
2.33E+03,3.48E-02
2.33E+03,3.47E-02
2.33E+03,3.47E-02
2.33E+03,3.46E-02
2.33E+03,3.45E-02
2.34E+03,3.45E-02
2.34E+03,3.45E-02
2.34E+03,3.44E-02
2.34E+03,3.44E-02
2.34E+03,3.43E-02
2.34E+03,3.43E-02
2.34E+03,3.42E-02
2.34E+03,3.42E-02
2.34E+03,3.41E-02
2.34E+03,3.41E-02
2.35E+03,3.41E-02
2.35E+03,3.41E-02
2.35E+03,3.41E-02
2.35E+03,3.41E-02
2.35E+03,3.41E-02
2.35E+03,3.41E-02
2.35E+03,3.41E-02
2.35E+03,3.40E-02
2.35E+03,3.40E-02
2.35E+03,3.40E-02
2.36E+03,3.40E-02
2.36E+03,3.41E-02
2.36E+03,3.41E-02
2.36E+03,3.42E-02
2.36E+03,3.42E-02
2.36E+03,3.42E-02
2.36E+03,3.42E-02
2.36E+03,3.41E-02
2.36E+03,3.41E-02
2.36E+03,3.41E-02
2.37E+03,3.41E-02
2.37E+03,3.42E-02
2.37E+03,3.41E-02
2.37E+03,3.42E-02
2.37E+03,3.42E-02
2.37E+03,3.42E-02
2.37E+03,3.42E-02
2.37E+03,3.42E-02
2.37E+03,3.42E-02
2.37E+03,3.42E-02
2.38E+03,3.42E-02
2.38E+03,3.42E-02
2.38E+03,3.42E-02
2.38E+03,3.42E-02
2.38E+03,3.42E-02
2.38E+03,3.42E-02
2.38E+03,3.42E-02
2.38E+03,3.41E-02
2.38E+03,3.42E-02
2.38E+03,3.41E-02
2.39E+03,3.42E-02
2.39E+03,3.42E-02
2.39E+03,3.42E-02
2.39E+03,3.42E-02
2.39E+03,3.41E-02
2.39E+03,3.41E-02
2.39E+03,3.41E-02
2.39E+03,3.41E-02
2.39E+03,3.41E-02
2.39E+03,3.40E-02
2.40E+03,3.40E-02
2.40E+03,3.40E-02
2.40E+03,3.40E-02
2.40E+03,3.40E-02
2.40E+03,3.39E-02
2.40E+03,3.38E-02
2.40E+03,3.38E-02
2.40E+03,3.37E-02
2.40E+03,3.36E-02
2.40E+03,3.35E-02
2.41E+03,3.34E-02
2.41E+03,3.33E-02
2.41E+03,3.33E-02
2.41E+03,3.32E-02
2.41E+03,3.31E-02
2.41E+03,3.31E-02
2.41E+03,3.30E-02
2.41E+03,3.30E-02
2.41E+03,3.29E-02
2.41E+03,3.29E-02
2.42E+03,3.29E-02
2.42E+03,3.29E-02
2.42E+03,3.28E-02
2.42E+03,3.28E-02
2.42E+03,3.28E-02
2.42E+03,3.28E-02
2.42E+03,3.27E-02
2.42E+03,3.27E-02
2.42E+03,3.27E-02
2.42E+03,3.27E-02
2.43E+03,3.26E-02
2.43E+03,3.26E-02
2.43E+03,3.27E-02
2.43E+03,3.27E-02
2.43E+03,3.27E-02
2.43E+03,3.26E-02
2.43E+03,3.26E-02
2.43E+03,3.27E-02
2.43E+03,3.26E-02
2.43E+03,3.26E-02
2.44E+03,3.26E-02
2.44E+03,3.26E-02
2.44E+03,3.25E-02
2.44E+03,3.25E-02
2.44E+03,3.25E-02
2.44E+03,3.25E-02
2.44E+03,3.26E-02
2.44E+03,3.25E-02
2.44E+03,3.25E-02
2.44E+03,3.25E-02
2.45E+03,3.25E-02
2.45E+03,3.24E-02
2.45E+03,3.23E-02
2.45E+03,3.23E-02
2.45E+03,3.23E-02
2.45E+03,3.23E-02
2.45E+03,3.24E-02
2.45E+03,3.23E-02
2.45E+03,3.24E-02
2.45E+03,3.23E-02
2.46E+03,3.23E-02
2.46E+03,3.22E-02
2.46E+03,3.23E-02
2.46E+03,3.23E-02
2.46E+03,3.23E-02
2.46E+03,3.23E-02
2.46E+03,3.24E-02
2.46E+03,3.24E-02
2.46E+03,3.24E-02
2.46E+03,3.24E-02
2.47E+03,3.24E-02
2.47E+03,3.24E-02
2.47E+03,3.24E-02
2.47E+03,3.25E-02
2.47E+03,3.25E-02
2.47E+03,3.25E-02
2.47E+03,3.24E-02
2.47E+03,3.25E-02
2.47E+03,3.25E-02
2.47E+03,3.25E-02
2.48E+03,3.24E-02
2.48E+03,3.24E-02
2.48E+03,3.24E-02
2.48E+03,3.24E-02
2.48E+03,3.24E-02
2.48E+03,3.24E-02
2.48E+03,3.24E-02
2.48E+03,3.24E-02
2.48E+03,3.24E-02
2.48E+03,3.24E-02
2.49E+03,3.24E-02
2.49E+03,3.23E-02
2.49E+03,3.23E-02
2.49E+03,3.23E-02
2.49E+03,3.23E-02
2.49E+03,3.23E-02
2.49E+03,3.24E-02
2.49E+03,3.24E-02
2.49E+03,3.24E-02
2.49E+03,3.24E-02
2.50E+03,3.24E-02
2.50E+03,3.24E-02
2.50E+03,3.25E-02
2.50E+03,3.25E-02
2.50E+03,3.25E-02
2.50E+03,3.25E-02
2.50E+03,3.25E-02
2.50E+03,3.25E-02
2.50E+03,3.25E-02
2.50E+03,3.26E-02
2.51E+03,3.26E-02
2.51E+03,3.26E-02
2.51E+03,3.26E-02
2.51E+03,3.26E-02
2.51E+03,3.26E-02
2.51E+03,3.26E-02
2.51E+03,3.27E-02
2.51E+03,3.27E-02
2.51E+03,3.27E-02
2.51E+03,3.27E-02
2.52E+03,3.27E-02
2.52E+03,3.28E-02
2.52E+03,3.28E-02
2.52E+03,3.28E-02
2.52E+03,3.28E-02
2.52E+03,3.28E-02
2.52E+03,3.28E-02
2.52E+03,3.28E-02
2.52E+03,3.28E-02
2.52E+03,3.29E-02
2.53E+03,3.29E-02
2.53E+03,3.28E-02
2.53E+03,3.29E-02
2.53E+03,3.28E-02
2.53E+03,3.28E-02
2.53E+03,3.28E-02
2.53E+03,3.28E-02
2.53E+03,3.27E-02
2.53E+03,3.27E-02
2.53E+03,3.27E-02
2.54E+03,3.26E-02
2.54E+03,3.26E-02
2.54E+03,3.26E-02
2.54E+03,3.25E-02
2.54E+03,3.25E-02
2.54E+03,3.25E-02
2.54E+03,3.24E-02
2.54E+03,3.24E-02
2.54E+03,3.24E-02
2.54E+03,3.24E-02
2.55E+03,3.24E-02
2.55E+03,3.23E-02
2.55E+03,3.23E-02
2.55E+03,3.23E-02
2.55E+03,3.22E-02
2.55E+03,3.22E-02
2.55E+03,3.22E-02
2.55E+03,3.22E-02
2.55E+03,3.22E-02
2.55E+03,3.22E-02
2.56E+03,3.22E-02
2.56E+03,3.21E-02
2.56E+03,3.20E-02
2.56E+03,3.20E-02
2.56E+03,3.20E-02
2.56E+03,3.20E-02
2.56E+03,3.20E-02
2.56E+03,3.20E-02
2.56E+03,3.20E-02
2.56E+03,3.20E-02
2.57E+03,3.20E-02
2.57E+03,3.20E-02
2.57E+03,3.19E-02
2.57E+03,3.19E-02
2.57E+03,3.19E-02
2.57E+03,3.19E-02
2.57E+03,3.19E-02
2.57E+03,3.19E-02
2.57E+03,3.20E-02
2.57E+03,3.20E-02
2.58E+03,3.20E-02
2.58E+03,3.20E-02
2.58E+03,3.20E-02
2.58E+03,3.20E-02
2.58E+03,3.20E-02
2.58E+03,3.20E-02
2.58E+03,3.21E-02
2.58E+03,3.21E-02
2.58E+03,3.22E-02
2.58E+03,3.22E-02
2.59E+03,3.22E-02
2.59E+03,3.23E-02
2.59E+03,3.23E-02
2.59E+03,3.23E-02
2.59E+03,3.23E-02
2.59E+03,3.24E-02
2.59E+03,3.24E-02
2.59E+03,3.24E-02
2.59E+03,3.24E-02
2.59E+03,3.24E-02
2.60E+03,3.24E-02
2.60E+03,3.24E-02
2.60E+03,3.24E-02
2.60E+03,3.24E-02
2.60E+03,3.24E-02
2.60E+03,3.25E-02
2.60E+03,3.25E-02
2.60E+03,3.25E-02
2.60E+03,3.25E-02
2.60E+03,3.25E-02
2.61E+03,3.25E-02
2.61E+03,3.25E-02
2.61E+03,3.25E-02
2.61E+03,3.25E-02
2.61E+03,3.25E-02
2.61E+03,3.24E-02
2.61E+03,3.24E-02
2.61E+03,3.24E-02
2.61E+03,3.23E-02
2.61E+03,3.23E-02
2.62E+03,3.23E-02
2.62E+03,3.23E-02
2.62E+03,3.23E-02
2.62E+03,3.22E-02
2.62E+03,3.22E-02
2.62E+03,3.22E-02
2.62E+03,3.21E-02
2.62E+03,3.21E-02
2.62E+03,3.21E-02
2.62E+03,3.21E-02
2.63E+03,3.21E-02
2.63E+03,3.20E-02
2.63E+03,3.20E-02
2.63E+03,3.20E-02
2.63E+03,3.20E-02
2.63E+03,3.20E-02
2.63E+03,3.20E-02
2.63E+03,3.20E-02
2.63E+03,3.20E-02
2.63E+03,3.21E-02
2.64E+03,3.21E-02
2.64E+03,3.21E-02
2.64E+03,3.21E-02
2.64E+03,3.21E-02
2.64E+03,3.21E-02
2.64E+03,3.21E-02
2.64E+03,3.21E-02
2.64E+03,3.22E-02
2.64E+03,3.22E-02
2.64E+03,3.22E-02
2.65E+03,3.22E-02
2.65E+03,3.22E-02
2.65E+03,3.22E-02
2.65E+03,3.22E-02
2.65E+03,3.22E-02
2.65E+03,3.23E-02
2.65E+03,3.23E-02
2.65E+03,3.22E-02
2.65E+03,3.23E-02
2.65E+03,3.22E-02
2.66E+03,3.22E-02
2.66E+03,3.22E-02
2.66E+03,3.22E-02
2.66E+03,3.22E-02
2.66E+03,3.22E-02
2.66E+03,3.22E-02
2.66E+03,3.22E-02
2.66E+03,3.22E-02
2.66E+03,3.22E-02
2.66E+03,3.22E-02
2.67E+03,3.22E-02
2.67E+03,3.22E-02
2.67E+03,3.22E-02
2.67E+03,3.22E-02
2.67E+03,3.22E-02
2.67E+03,3.22E-02
2.67E+03,3.21E-02
2.67E+03,3.21E-02
2.67E+03,3.21E-02
2.67E+03,3.21E-02
2.68E+03,3.21E-02
2.68E+03,3.21E-02
2.68E+03,3.20E-02
2.68E+03,3.19E-02
2.68E+03,3.18E-02
2.68E+03,3.17E-02
2.68E+03,3.17E-02
2.68E+03,3.18E-02
2.68E+03,3.18E-02
2.68E+03,3.18E-02
2.69E+03,3.18E-02
2.69E+03,3.17E-02
2.69E+03,3.17E-02
2.69E+03,3.17E-02
2.69E+03,3.17E-02
2.69E+03,3.17E-02
2.69E+03,3.17E-02
2.69E+03,3.17E-02
2.69E+03,3.17E-02
2.69E+03,3.16E-02
2.70E+03,3.16E-02
2.70E+03,3.16E-02
2.70E+03,3.17E-02
2.70E+03,3.18E-02
2.70E+03,3.18E-02
2.70E+03,3.19E-02
2.70E+03,3.19E-02
2.70E+03,3.18E-02
2.70E+03,3.18E-02
2.70E+03,3.18E-02
2.71E+03,3.18E-02
2.71E+03,3.18E-02
2.71E+03,3.18E-02
2.71E+03,3.18E-02
2.71E+03,3.18E-02
2.71E+03,3.17E-02
2.71E+03,3.17E-02
2.71E+03,3.17E-02
2.71E+03,3.17E-02
2.71E+03,3.17E-02
2.72E+03,3.16E-02
2.72E+03,3.16E-02
2.72E+03,3.15E-02
2.72E+03,3.15E-02
2.72E+03,3.15E-02
2.72E+03,3.15E-02
2.72E+03,3.15E-02
2.72E+03,3.15E-02
2.72E+03,3.15E-02
2.72E+03,3.15E-02
2.73E+03,3.14E-02
2.73E+03,3.14E-02
2.73E+03,3.15E-02
2.73E+03,3.15E-02
2.73E+03,3.14E-02
2.73E+03,3.14E-02
2.73E+03,3.14E-02
2.73E+03,3.14E-02
2.73E+03,3.13E-02
2.73E+03,3.13E-02
2.74E+03,3.13E-02
2.74E+03,3.13E-02
2.74E+03,3.13E-02
2.74E+03,3.13E-02
2.74E+03,3.13E-02
2.74E+03,3.13E-02
2.74E+03,3.12E-02
2.74E+03,3.12E-02
2.74E+03,3.12E-02
2.74E+03,3.12E-02
2.75E+03,3.12E-02
2.75E+03,3.12E-02
2.75E+03,3.13E-02
2.75E+03,3.12E-02
2.75E+03,3.12E-02
2.75E+03,3.12E-02
2.75E+03,3.12E-02
2.75E+03,3.12E-02
2.75E+03,3.12E-02
2.75E+03,3.11E-02
2.76E+03,3.11E-02
2.76E+03,3.11E-02
2.76E+03,3.10E-02
2.76E+03,3.10E-02
2.76E+03,3.10E-02
2.76E+03,3.09E-02
2.76E+03,3.09E-02
2.76E+03,3.09E-02
2.76E+03,3.09E-02
2.76E+03,3.08E-02
2.77E+03,3.08E-02
2.77E+03,3.08E-02
2.77E+03,3.08E-02
2.77E+03,3.08E-02
2.77E+03,3.09E-02
2.77E+03,3.09E-02
2.77E+03,3.10E-02
2.77E+03,3.09E-02
2.77E+03,3.09E-02
2.77E+03,3.10E-02
2.78E+03,3.10E-02
2.78E+03,3.10E-02
2.78E+03,3.10E-02
2.78E+03,3.10E-02
2.78E+03,3.11E-02
2.78E+03,3.11E-02
2.78E+03,3.11E-02
2.78E+03,3.10E-02
2.78E+03,3.10E-02
2.78E+03,3.10E-02
2.79E+03,3.10E-02
2.79E+03,3.10E-02
2.79E+03,3.10E-02
2.79E+03,3.09E-02
2.79E+03,3.09E-02
2.79E+03,3.09E-02
2.79E+03,3.09E-02
2.79E+03,3.09E-02
2.79E+03,3.09E-02
2.79E+03,3.08E-02
2.80E+03,3.08E-02
2.80E+03,3.08E-02
2.80E+03,3.07E-02
2.80E+03,3.07E-02
2.80E+03,3.07E-02
2.80E+03,3.07E-02
2.80E+03,3.07E-02
2.80E+03,3.07E-02
2.80E+03,3.07E-02
2.80E+03,3.06E-02
2.81E+03,3.06E-02
2.81E+03,3.06E-02
2.81E+03,3.05E-02
2.81E+03,3.05E-02
2.81E+03,3.05E-02
2.81E+03,3.04E-02
2.81E+03,3.03E-02
2.81E+03,3.03E-02
2.81E+03,3.03E-02
2.81E+03,3.03E-02
2.82E+03,3.03E-02
2.82E+03,3.02E-02
2.82E+03,3.02E-02
2.82E+03,3.02E-02
2.82E+03,3.02E-02
2.82E+03,3.03E-02
2.82E+03,3.03E-02
2.82E+03,3.03E-02
2.82E+03,3.03E-02
2.82E+03,3.03E-02
2.83E+03,3.03E-02
2.83E+03,3.03E-02
2.83E+03,3.03E-02
2.83E+03,3.03E-02
2.83E+03,3.03E-02
2.83E+03,3.03E-02
2.83E+03,3.03E-02
2.83E+03,3.03E-02
2.83E+03,3.03E-02
2.83E+03,3.03E-02
2.84E+03,3.03E-02
2.84E+03,3.04E-02
2.84E+03,3.04E-02
2.84E+03,3.04E-02
2.84E+03,3.04E-02
2.84E+03,3.03E-02
2.84E+03,3.03E-02
2.84E+03,3.03E-02
2.84E+03,3.03E-02
2.84E+03,3.04E-02
2.85E+03,3.04E-02
2.85E+03,3.04E-02
2.85E+03,3.04E-02
2.85E+03,3.04E-02
2.85E+03,3.04E-02
2.85E+03,3.03E-02
2.85E+03,3.03E-02
2.85E+03,3.03E-02
2.85E+03,3.02E-02
2.85E+03,3.02E-02
2.86E+03,3.02E-02
2.86E+03,3.01E-02
2.86E+03,3.01E-02
2.86E+03,3.01E-02
2.86E+03,3.01E-02
2.86E+03,3.00E-02
2.86E+03,3.00E-02
2.86E+03,2.99E-02
2.86E+03,2.99E-02
2.86E+03,2.98E-02
2.87E+03,2.98E-02
2.87E+03,2.98E-02
2.87E+03,2.98E-02
2.87E+03,2.98E-02
2.87E+03,2.97E-02
2.87E+03,2.97E-02
2.87E+03,2.97E-02
2.87E+03,2.97E-02
2.87E+03,2.97E-02
2.87E+03,2.97E-02
2.88E+03,2.97E-02
2.88E+03,2.97E-02
2.88E+03,2.97E-02
2.88E+03,2.96E-02
2.88E+03,2.96E-02
2.88E+03,2.97E-02
2.88E+03,2.97E-02
2.88E+03,2.97E-02
2.88E+03,2.97E-02
2.88E+03,2.97E-02
2.89E+03,2.97E-02
2.89E+03,2.96E-02
2.89E+03,2.96E-02
2.89E+03,2.97E-02
2.89E+03,2.96E-02
2.89E+03,2.96E-02
2.89E+03,2.96E-02
2.89E+03,2.96E-02
2.89E+03,2.96E-02
2.89E+03,2.96E-02
2.90E+03,2.96E-02
2.90E+03,2.96E-02
2.90E+03,2.96E-02
2.90E+03,2.96E-02
2.90E+03,2.96E-02
2.90E+03,2.96E-02
2.90E+03,2.95E-02
2.90E+03,2.95E-02
2.90E+03,2.95E-02
2.90E+03,2.95E-02
2.91E+03,2.95E-02
2.91E+03,2.95E-02
2.91E+03,2.95E-02
2.91E+03,2.95E-02
2.91E+03,2.94E-02
2.91E+03,2.94E-02
2.91E+03,2.94E-02
2.91E+03,2.94E-02
2.91E+03,2.93E-02
2.91E+03,2.93E-02
2.92E+03,2.93E-02
2.92E+03,2.92E-02
2.92E+03,2.92E-02
2.92E+03,2.92E-02
2.92E+03,2.92E-02
2.92E+03,2.92E-02
2.92E+03,2.91E-02
2.92E+03,2.91E-02
2.92E+03,2.91E-02
2.92E+03,2.90E-02
2.93E+03,2.90E-02
2.93E+03,2.90E-02
2.93E+03,2.90E-02
2.93E+03,2.90E-02
2.93E+03,2.89E-02
2.93E+03,2.89E-02
2.93E+03,2.89E-02
2.93E+03,2.89E-02
2.93E+03,2.89E-02
2.93E+03,2.88E-02
2.94E+03,2.88E-02
2.94E+03,2.88E-02
2.94E+03,2.88E-02
2.94E+03,2.88E-02
2.94E+03,2.87E-02
2.94E+03,2.87E-02
2.94E+03,2.87E-02
2.94E+03,2.88E-02
2.94E+03,2.88E-02
2.94E+03,2.89E-02
2.95E+03,2.89E-02
2.95E+03,2.90E-02
2.95E+03,2.90E-02
2.95E+03,2.90E-02
2.95E+03,2.91E-02
2.95E+03,2.91E-02
2.95E+03,2.91E-02
2.95E+03,2.91E-02
2.95E+03,2.91E-02
2.95E+03,2.91E-02
2.96E+03,2.92E-02
2.96E+03,2.92E-02
2.96E+03,2.92E-02
2.96E+03,2.92E-02
2.96E+03,2.93E-02
2.96E+03,2.93E-02
2.96E+03,2.92E-02
2.96E+03,2.92E-02
2.96E+03,2.92E-02
2.96E+03,2.91E-02
2.97E+03,2.92E-02
2.97E+03,2.92E-02
2.97E+03,2.92E-02
2.97E+03,2.92E-02
2.97E+03,2.91E-02
2.97E+03,2.91E-02
2.97E+03,2.91E-02
2.97E+03,2.91E-02
2.97E+03,2.91E-02
2.97E+03,2.91E-02
2.98E+03,2.91E-02
2.98E+03,2.91E-02
2.98E+03,2.91E-02
2.98E+03,2.90E-02
2.98E+03,2.90E-02
2.98E+03,2.90E-02
2.98E+03,2.90E-02
2.98E+03,2.89E-02
2.98E+03,2.90E-02
2.98E+03,2.89E-02
2.99E+03,2.89E-02
2.99E+03,2.88E-02
2.99E+03,2.88E-02
2.99E+03,2.88E-02
2.99E+03,2.87E-02
2.99E+03,2.86E-02
2.99E+03,2.86E-02
2.99E+03,2.85E-02
2.99E+03,2.85E-02
2.99E+03,2.84E-02
3.00E+03,2.84E-02
3.00E+03,2.84E-02
3.00E+03,2.84E-02
3.00E+03,2.85E-02
3.00E+03,2.85E-02
3.00E+03,2.85E-02


==> figures/plots/thin_thickness_convergence/L2_error_001.csv <==
1.000000000000000000e+00,9.834809025932038651e-01
2.000000000000000000e+00,9.669182857067328829e-01
3.000000000000000000e+00,9.565265251674937019e-01
4.000000000000000000e+00,9.058932963482092537e-01
5.000000000000000000e+00,8.760319733427974764e-01
6.000000000000000000e+00,8.664886204298227756e-01
7.000000000000000000e+00,8.648937543580791365e-01
8.000000000000000000e+00,8.624360812836299184e-01
9.000000000000000000e+00,8.581871200886439510e-01
1.000000000000000000e+01,8.486728428206797847e-01
1.100000000000000000e+01,8.324917837186603942e-01
1.200000000000000000e+01,8.187706825181326753e-01
1.300000000000000000e+01,8.150186574693627506e-01
1.400000000000000000e+01,8.048167522707518895e-01
1.500000000000000000e+01,7.942030408659173091e-01
1.600000000000000000e+01,7.835154718642312055e-01
1.700000000000000000e+01,7.788932025640036283e-01
1.800000000000000000e+01,7.690821507440973592e-01
1.900000000000000000e+01,7.659631883574282707e-01
2.000000000000000000e+01,7.614694857336082867e-01
2.100000000000000000e+01,7.553026537207651048e-01
2.200000000000000000e+01,7.489672414852568405e-01
2.300000000000000000e+01,7.411594984417175791e-01
2.400000000000000000e+01,7.330892289599358902e-01
2.500000000000000000e+01,7.299247897808883723e-01
2.600000000000000000e+01,7.165198992664411071e-01
2.700000000000000000e+01,7.123834880518066237e-01
2.800000000000000000e+01,6.942104260170248731e-01
2.900000000000000000e+01,6.720425669488875320e-01
3.000000000000000000e+01,6.514932177756271869e-01
3.100000000000000000e+01,6.408912444588684698e-01
3.200000000000000000e+01,6.226739378016010740e-01
3.300000000000000000e+01,6.014949481192314318e-01
3.400000000000000000e+01,5.645128607366860507e-01
3.500000000000000000e+01,5.401789331695121543e-01
3.600000000000000000e+01,4.936656299922838609e-01
3.700000000000000000e+01,4.578848434504075859e-01
3.800000000000000000e+01,4.339927182945865769e-01
3.900000000000000000e+01,4.041812893397158102e-01
4.000000000000000000e+01,3.766818991833790764e-01
4.100000000000000000e+01,3.479370922123773413e-01
4.200000000000000000e+01,3.211462113123187412e-01
4.300000000000000000e+01,2.999749705862552740e-01
4.400000000000000000e+01,2.805764634700472770e-01
4.500000000000000000e+01,2.717677454295955308e-01
4.600000000000000000e+01,2.352740332990435890e-01
4.700000000000000000e+01,2.277028056726034255e-01
4.800000000000000000e+01,2.134967326412864908e-01
4.900000000000000000e+01,1.822098903112844004e-01
5.000000000000000000e+01,1.537950301092264049e-01
5.100000000000000000e+01,1.446601476825348231e-01
5.200000000000000000e+01,1.432813025952409669e-01
5.300000000000000000e+01,1.276461631343627223e-01
5.400000000000000000e+01,1.139351678843188581e-01
5.500000000000000000e+01,1.081417877038249459e-01
5.600000000000000000e+01,1.033865488252641296e-01
5.700000000000000000e+01,1.036078870457918244e-01
5.800000000000000000e+01,1.026609080025993742e-01
5.900000000000000000e+01,1.031336996000049300e-01
6.000000000000000000e+01,1.015110566721464658e-01
6.100000000000000000e+01,9.606342701402099948e-02
6.200000000000000000e+01,9.301075959773122404e-02
6.300000000000000000e+01,9.003552068375324235e-02
6.400000000000000000e+01,9.275804702794612777e-02
6.500000000000000000e+01,8.727674165963898723e-02
6.600000000000000000e+01,8.598366931522630208e-02
6.700000000000000000e+01,7.886610912156967468e-02
6.800000000000000000e+01,8.042500821226376828e-02
6.900000000000000000e+01,8.204666930204781994e-02
7.000000000000000000e+01,7.774961486486865747e-02
7.100000000000000000e+01,7.801943228932567420e-02
7.200000000000000000e+01,7.811597063785832851e-02
7.300000000000000000e+01,7.853027223029181159e-02
7.400000000000000000e+01,7.472091717360782037e-02
7.500000000000000000e+01,7.276436133820438079e-02
7.600000000000000000e+01,7.279101434281247396e-02
7.700000000000000000e+01,7.027841373832742489e-02
7.800000000000000000e+01,6.988058074280020793e-02
7.900000000000000000e+01,6.975922631345375657e-02
8.000000000000000000e+01,6.980659357358223738e-02
8.100000000000000000e+01,7.004138581657995410e-02
8.200000000000000000e+01,6.925791475642621708e-02
8.300000000000000000e+01,6.706248101732101285e-02
8.400000000000000000e+01,6.693049050746904816e-02
8.500000000000000000e+01,6.676437301803873903e-02
8.600000000000000000e+01,6.625690260601103942e-02
8.700000000000000000e+01,6.496848366540032560e-02
8.800000000000000000e+01,6.401526327683754181e-02
8.900000000000000000e+01,6.312836393238704935e-02
9.000000000000000000e+01,6.222738082361610468e-02
9.100000000000000000e+01,6.176980870126341783e-02
9.200000000000000000e+01,6.202772004273300610e-02
9.300000000000000000e+01,6.261763570175363225e-02
9.400000000000000000e+01,6.181930142529103861e-02
9.500000000000000000e+01,6.297439587929259952e-02
9.600000000000000000e+01,6.176959380234404995e-02
9.700000000000000000e+01,6.217909455222055820e-02
9.800000000000000000e+01,6.088219914319729920e-02
9.900000000000000000e+01,6.087461528741241329e-02
1.000000000000000000e+02,6.063948144651470917e-02
1.010000000000000000e+02,6.051849575730128272e-02
1.020000000000000000e+02,6.026545608607282445e-02
1.030000000000000000e+02,5.976266781184481902e-02
1.040000000000000000e+02,6.016556926995899474e-02
1.050000000000000000e+02,5.971800443598009045e-02
1.060000000000000000e+02,5.942521783206141522e-02
1.070000000000000000e+02,5.989084610979663464e-02
1.080000000000000000e+02,5.897537540610842122e-02
1.090000000000000000e+02,5.830769677066236639e-02
1.100000000000000000e+02,5.861987288577365923e-02
1.110000000000000000e+02,5.886634340780654007e-02
1.120000000000000000e+02,5.760403214850778886e-02
1.130000000000000000e+02,5.712129650027546190e-02
1.140000000000000000e+02,5.723437516353977600e-02
1.150000000000000000e+02,5.619876783552875399e-02
1.160000000000000000e+02,5.633546817076588720e-02
1.170000000000000000e+02,5.649260289532744006e-02
1.180000000000000000e+02,5.612820664703480761e-02
1.190000000000000000e+02,5.603422123878226691e-02
1.200000000000000000e+02,5.631223344177390538e-02
1.210000000000000000e+02,5.588708545020967117e-02
1.220000000000000000e+02,5.544168099004025130e-02
1.230000000000000000e+02,5.513740791132778346e-02
1.240000000000000000e+02,5.466628814246309032e-02
1.250000000000000000e+02,5.524712723369661072e-02
1.260000000000000000e+02,5.499985835660257949e-02
1.270000000000000000e+02,5.425076627543314739e-02
1.280000000000000000e+02,5.410520325036752981e-02
1.290000000000000000e+02,5.430529687861035404e-02
1.300000000000000000e+02,5.388108017932473348e-02
1.310000000000000000e+02,5.430334791358136515e-02
1.320000000000000000e+02,5.394164595778412619e-02
1.330000000000000000e+02,5.392408860185259056e-02
1.340000000000000000e+02,5.395660023454227489e-02
1.350000000000000000e+02,5.434763748309250075e-02
1.360000000000000000e+02,5.378482393397152755e-02
1.370000000000000000e+02,5.380589559304353037e-02
1.380000000000000000e+02,5.348177454605522463e-02
1.390000000000000000e+02,5.307367920652246440e-02
1.400000000000000000e+02,5.161668501262429987e-02
1.410000000000000000e+02,5.167426768767539175e-02
1.420000000000000000e+02,5.186048158217028414e-02
1.430000000000000000e+02,5.143947630697128653e-02
1.440000000000000000e+02,5.070875642847123832e-02
1.450000000000000000e+02,5.047859294051617457e-02
1.460000000000000000e+02,4.980805671996961503e-02
1.470000000000000000e+02,4.990167983517303230e-02
1.480000000000000000e+02,5.044802264170815398e-02
1.490000000000000000e+02,5.027586887657380099e-02
1.500000000000000000e+02,5.012355796916900808e-02
1.510000000000000000e+02,5.054920072862267855e-02
1.520000000000000000e+02,5.011782511614643054e-02
1.530000000000000000e+02,4.863937333808356078e-02
1.540000000000000000e+02,4.956207921434177543e-02
1.550000000000000000e+02,4.939435302318739146e-02
1.560000000000000000e+02,4.889638045568526353e-02
1.570000000000000000e+02,4.873841106795619160e-02
1.580000000000000000e+02,4.849909579138185489e-02
1.590000000000000000e+02,4.883981862159967463e-02
1.600000000000000000e+02,4.813025090506252435e-02
1.610000000000000000e+02,4.728751904723171862e-02
1.620000000000000000e+02,4.681459789407326627e-02
1.630000000000000000e+02,4.729908929285039920e-02
1.640000000000000000e+02,4.669685074422981474e-02
1.650000000000000000e+02,4.623026694022421001e-02
1.660000000000000000e+02,4.638476570283792122e-02
1.670000000000000000e+02,4.691466370944250702e-02
1.680000000000000000e+02,4.677862391924212521e-02
1.690000000000000000e+02,4.569039338008751283e-02
1.700000000000000000e+02,4.593500329745496547e-02
1.710000000000000000e+02,4.598590543776360368e-02
1.720000000000000000e+02,4.625845543216845768e-02
1.730000000000000000e+02,4.638931889320219160e-02
1.740000000000000000e+02,4.694725028278051715e-02
1.750000000000000000e+02,4.714113804596411356e-02
1.760000000000000000e+02,4.702884548038534923e-02
1.770000000000000000e+02,4.643494288538063675e-02
1.780000000000000000e+02,4.627791676321241915e-02
1.790000000000000000e+02,4.668715650282821705e-02
1.800000000000000000e+02,4.592981233883690340e-02
1.810000000000000000e+02,4.548675413954837710e-02
1.820000000000000000e+02,4.551766596482945820e-02
1.830000000000000000e+02,4.503210147941206359e-02
1.840000000000000000e+02,4.475592771121800900e-02
1.850000000000000000e+02,4.458390969387367175e-02
1.860000000000000000e+02,4.445479563784011240e-02
1.870000000000000000e+02,4.467949253129501613e-02
1.880000000000000000e+02,4.433847677398240761e-02
1.890000000000000000e+02,4.411034693935486639e-02
1.900000000000000000e+02,4.389589790645438694e-02
1.910000000000000000e+02,4.393835544770939572e-02
1.920000000000000000e+02,4.377136217706599497e-02
1.930000000000000000e+02,4.314553276586008401e-02
1.940000000000000000e+02,4.277788671118763764e-02
1.950000000000000000e+02,4.223179650231583676e-02
1.960000000000000000e+02,4.253499121277468792e-02
1.970000000000000000e+02,4.256383484682712409e-02
1.980000000000000000e+02,4.251333090395377490e-02
1.990000000000000000e+02,4.242041409613886427e-02
2.000000000000000000e+02,4.179341325245444078e-02
2.010000000000000000e+02,4.152344252330943813e-02
2.020000000000000000e+02,4.218679720646171388e-02
2.030000000000000000e+02,4.217644358886014910e-02
2.040000000000000000e+02,4.245127439275087761e-02
2.050000000000000000e+02,4.216210553990033805e-02
2.060000000000000000e+02,4.218821145200389588e-02
2.070000000000000000e+02,4.224005768759334783e-02
2.080000000000000000e+02,4.196120253920296306e-02
2.090000000000000000e+02,4.178466237209147588e-02
2.100000000000000000e+02,4.155917226172105294e-02
2.110000000000000000e+02,4.110663034285909345e-02
2.120000000000000000e+02,4.050757207507836577e-02
2.130000000000000000e+02,3.995527321768321122e-02
2.140000000000000000e+02,4.003227291252424436e-02
2.150000000000000000e+02,4.053298149346647172e-02
2.160000000000000000e+02,4.054692929858751127e-02
2.170000000000000000e+02,4.099977798569195281e-02
2.180000000000000000e+02,4.100239701030663347e-02
2.190000000000000000e+02,4.110739065783643176e-02
2.200000000000000000e+02,4.128448350923456800e-02
2.210000000000000000e+02,4.053802821534728540e-02
2.220000000000000000e+02,4.018894604308783508e-02
2.230000000000000000e+02,3.970160763533183562e-02
2.240000000000000000e+02,3.981907987852551650e-02
2.250000000000000000e+02,3.952494479142259348e-02
2.260000000000000000e+02,3.951967241872174352e-02
2.270000000000000000e+02,3.943245141760173822e-02
2.280000000000000000e+02,3.932107061811047216e-02
2.290000000000000000e+02,3.918981458600488688e-02
2.300000000000000000e+02,3.867477269413910346e-02
2.310000000000000000e+02,3.889242845048752895e-02
2.320000000000000000e+02,3.882311913735277120e-02
2.330000000000000000e+02,3.892568959281151458e-02
2.340000000000000000e+02,3.886175164455744208e-02
2.350000000000000000e+02,3.838074421173653938e-02
2.360000000000000000e+02,3.813115746943211704e-02
2.370000000000000000e+02,3.817261789791921711e-02
2.380000000000000000e+02,3.806725620147730083e-02
2.390000000000000000e+02,3.798350190965540246e-02
2.400000000000000000e+02,3.803896778532885048e-02
2.410000000000000000e+02,3.790144752941129042e-02
2.420000000000000000e+02,3.768001234379057818e-02
2.430000000000000000e+02,3.753008596387748252e-02
2.440000000000000000e+02,3.778002864606424399e-02
2.450000000000000000e+02,3.787276543613298657e-02
2.460000000000000000e+02,3.797172140239860744e-02
2.470000000000000000e+02,3.790565865579675897e-02
2.480000000000000000e+02,3.809111786884850082e-02
2.490000000000000000e+02,3.795736518375628782e-02
2.500000000000000000e+02,3.784912474831026580e-02
2.510000000000000000e+02,3.762022272507705573e-02
2.520000000000000000e+02,3.728391784895140892e-02
2.530000000000000000e+02,3.673902925979120881e-02
2.540000000000000000e+02,3.647479444664287335e-02
2.550000000000000000e+02,3.618924869626363727e-02
2.560000000000000000e+02,3.659976935132792930e-02
2.570000000000000000e+02,3.616445777178111526e-02
2.580000000000000000e+02,3.586844177018978785e-02
2.590000000000000000e+02,3.596227197806774190e-02
2.600000000000000000e+02,3.610767131276326758e-02
2.610000000000000000e+02,3.599365933920532779e-02
2.620000000000000000e+02,3.581937676992976577e-02
2.630000000000000000e+02,3.535673825137770898e-02
2.640000000000000000e+02,3.534846502647400607e-02
2.650000000000000000e+02,3.509124158595858939e-02
2.660000000000000000e+02,3.518079206003153075e-02
2.670000000000000000e+02,3.490730581746621236e-02
2.680000000000000000e+02,3.481685535373920531e-02
2.690000000000000000e+02,3.452721347850611078e-02
2.700000000000000000e+02,3.429302169126648148e-02
2.710000000000000000e+02,3.423464424773534076e-02
2.720000000000000000e+02,3.397647757043336519e-02
2.730000000000000000e+02,3.367402801297340875e-02
2.740000000000000000e+02,3.309791674427131625e-02
2.750000000000000000e+02,3.309660159188182460e-02
2.760000000000000000e+02,3.341523052931170967e-02
2.770000000000000000e+02,3.362034981089423447e-02
2.780000000000000000e+02,3.386988625245280354e-02
2.790000000000000000e+02,3.373200992181540903e-02
2.800000000000000000e+02,3.315392042455015537e-02
2.810000000000000000e+02,3.328929556400873901e-02
2.820000000000000000e+02,3.336538557446926817e-02
2.830000000000000000e+02,3.345909128327322068e-02
2.840000000000000000e+02,3.321212156236377083e-02
2.850000000000000000e+02,3.334113221082896789e-02
2.860000000000000000e+02,3.342551517966269037e-02
2.870000000000000000e+02,3.339918431504940860e-02
2.880000000000000000e+02,3.328746285663894411e-02
2.890000000000000000e+02,3.298827373906181026e-02
2.900000000000000000e+02,3.273385834527074018e-02
2.910000000000000000e+02,3.263801483700397299e-02
2.920000000000000000e+02,3.245091952173638494e-02
2.930000000000000000e+02,3.248737603192884682e-02
2.940000000000000000e+02,3.268583868115363528e-02
2.950000000000000000e+02,3.274138336052168086e-02
2.960000000000000000e+02,3.258614115530723832e-02
2.970000000000000000e+02,3.261227749606451093e-02
2.980000000000000000e+02,3.266930686484578045e-02
2.990000000000000000e+02,3.258627736156048671e-02
3.000000000000000000e+02,3.250897512761580233e-02
3.010000000000000000e+02,3.239835718988450658e-02
3.020000000000000000e+02,3.241895128488336830e-02
3.030000000000000000e+02,3.220443717437061759e-02
3.040000000000000000e+02,3.213672222336237672e-02
3.050000000000000000e+02,3.218710875654396536e-02
3.060000000000000000e+02,3.210327559301107136e-02
3.070000000000000000e+02,3.198920606995608873e-02
3.080000000000000000e+02,3.212414842486314981e-02
3.090000000000000000e+02,3.205545240711087096e-02
3.100000000000000000e+02,3.190242579059006378e-02
3.110000000000000000e+02,3.150001121480140720e-02
3.120000000000000000e+02,3.126096111795930582e-02
3.130000000000000000e+02,3.116772902165531114e-02
3.140000000000000000e+02,3.128639296353770416e-02
3.150000000000000000e+02,3.099578123952331787e-02
3.160000000000000000e+02,3.101288828777009482e-02
3.170000000000000000e+02,3.063763787446539127e-02
3.180000000000000000e+02,3.032725409403386196e-02
3.190000000000000000e+02,3.018062624565242061e-02
3.200000000000000000e+02,2.975011999192310810e-02
3.210000000000000000e+02,2.999955603536003101e-02
3.220000000000000000e+02,3.008327990840210103e-02
3.230000000000000000e+02,2.995619089549157385e-02
3.240000000000000000e+02,3.024071915855271880e-02
3.250000000000000000e+02,3.015291070020939546e-02
3.260000000000000000e+02,3.043475912124984917e-02
3.270000000000000000e+02,3.018964175362117558e-02
3.280000000000000000e+02,2.985528644443514665e-02
3.290000000000000000e+02,2.974745802576690343e-02
3.300000000000000000e+02,2.946298429390661194e-02
3.310000000000000000e+02,2.947691933010836846e-02
3.320000000000000000e+02,2.933508294788175763e-02
3.330000000000000000e+02,2.884125089803834044e-02
3.340000000000000000e+02,2.877518248501552758e-02
3.350000000000000000e+02,2.871814795233750689e-02
3.360000000000000000e+02,2.909834746951425744e-02
3.370000000000000000e+02,2.929412436414855977e-02
3.380000000000000000e+02,2.875549282700267176e-02
3.390000000000000000e+02,2.872390591201330959e-02
3.400000000000000000e+02,2.860008091933797722e-02
3.410000000000000000e+02,2.857844962596983035e-02
3.420000000000000000e+02,2.875286340738747448e-02
3.430000000000000000e+02,2.877663555406672138e-02
3.440000000000000000e+02,2.833842426932018516e-02
3.450000000000000000e+02,2.827334348380797224e-02
3.460000000000000000e+02,2.824789586660759674e-02
3.470000000000000000e+02,2.822441178889435048e-02
3.480000000000000000e+02,2.827719170611602342e-02
3.490000000000000000e+02,2.848744411595892714e-02
3.500000000000000000e+02,2.834295226559277459e-02
3.510000000000000000e+02,2.850513006332470664e-02
3.520000000000000000e+02,2.867967980737979455e-02
3.530000000000000000e+02,2.841724188893960876e-02
3.540000000000000000e+02,2.855411769004529560e-02
3.550000000000000000e+02,2.878333307790193613e-02
3.560000000000000000e+02,2.887658766449219261e-02
3.570000000000000000e+02,2.872354629492744962e-02
3.580000000000000000e+02,2.875967551929509841e-02
3.590000000000000000e+02,2.871798652798292911e-02
3.600000000000000000e+02,2.837377572302177131e-02
3.610000000000000000e+02,2.854537287368060297e-02
3.620000000000000000e+02,2.827785673893463622e-02
3.630000000000000000e+02,2.804330463528244624e-02
3.640000000000000000e+02,2.797205863983169907e-02
3.650000000000000000e+02,2.775960381764575047e-02
3.660000000000000000e+02,2.774545261132806487e-02
3.670000000000000000e+02,2.779582475796635310e-02
3.680000000000000000e+02,2.754594804110256992e-02
3.690000000000000000e+02,2.775786067495509407e-02
3.700000000000000000e+02,2.770934680029260577e-02
3.710000000000000000e+02,2.747928831932988647e-02
3.720000000000000000e+02,2.758133324754128909e-02
3.730000000000000000e+02,2.744844853017402997e-02
3.740000000000000000e+02,2.718523891203410495e-02
3.750000000000000000e+02,2.746277595156382256e-02
3.760000000000000000e+02,2.741547753494286838e-02
3.770000000000000000e+02,2.762698091978556605e-02
3.780000000000000000e+02,2.762952247033830314e-02
3.790000000000000000e+02,2.760041160251870337e-02
3.800000000000000000e+02,2.775501067654443862e-02
3.810000000000000000e+02,2.774137605063787745e-02
3.820000000000000000e+02,2.797983349201506667e-02
3.830000000000000000e+02,2.787937762594048727e-02
3.840000000000000000e+02,2.767411893082687840e-02
3.850000000000000000e+02,2.754059980498256219e-02
3.860000000000000000e+02,2.738994005817853641e-02
3.870000000000000000e+02,2.720114177890464724e-02
3.880000000000000000e+02,2.738769468109891747e-02
3.890000000000000000e+02,2.743695549127372207e-02
3.900000000000000000e+02,2.697418243818338127e-02
3.910000000000000000e+02,2.700675518062724614e-02
3.920000000000000000e+02,2.698453958195209945e-02
3.930000000000000000e+02,2.695342179609341859e-02
3.940000000000000000e+02,2.670786019258932290e-02
3.950000000000000000e+02,2.675251528551284702e-02
3.960000000000000000e+02,2.679314079270842669e-02
3.970000000000000000e+02,2.693034652129621190e-02
3.980000000000000000e+02,2.694871796049476756e-02
3.990000000000000000e+02,2.660955534902405967e-02
4.000000000000000000e+02,2.651140410809478890e-02
4.010000000000000000e+02,2.677395402886589837e-02
4.020000000000000000e+02,2.658728302671473781e-02
4.030000000000000000e+02,2.659679159846086230e-02
4.040000000000000000e+02,2.683517866643926955e-02
4.050000000000000000e+02,2.671889390587377927e-02
4.060000000000000000e+02,2.703834758994208554e-02
4.070000000000000000e+02,2.714929422779582130e-02
4.080000000000000000e+02,2.656213354637485674e-02
4.090000000000000000e+02,2.664207014672790447e-02
4.100000000000000000e+02,2.637843624298628550e-02
4.110000000000000000e+02,2.620589111418336614e-02
4.120000000000000000e+02,2.584034522623790409e-02
4.130000000000000000e+02,2.600228059724672344e-02
4.140000000000000000e+02,2.567417667212520960e-02
4.150000000000000000e+02,2.558509984303272700e-02
4.160000000000000000e+02,2.572091658117177035e-02
4.170000000000000000e+02,2.548315239585845909e-02
4.180000000000000000e+02,2.559226374458613631e-02
4.190000000000000000e+02,2.558050619157473116e-02
4.200000000000000000e+02,2.534681400279312213e-02
4.210000000000000000e+02,2.525795422869569345e-02
4.220000000000000000e+02,2.541635649235726019e-02
4.230000000000000000e+02,2.547919380055824884e-02
4.240000000000000000e+02,2.530144282087783483e-02
4.250000000000000000e+02,2.547316113796260773e-02
4.260000000000000000e+02,2.527418952547940204e-02
4.270000000000000000e+02,2.499565685325439920e-02
4.280000000000000000e+02,2.484747258934666761e-02
4.290000000000000000e+02,2.479472457545589884e-02
4.300000000000000000e+02,2.454846932079726707e-02
4.310000000000000000e+02,2.449243739889670618e-02
4.320000000000000000e+02,2.443400419158614154e-02
4.330000000000000000e+02,2.458818982707684439e-02
4.340000000000000000e+02,2.456554676063869153e-02
4.350000000000000000e+02,2.443764763863036024e-02
4.360000000000000000e+02,2.430373417290249832e-02
4.370000000000000000e+02,2.424618936018963639e-02
4.380000000000000000e+02,2.426345492371790799e-02
4.390000000000000000e+02,2.416883456163540500e-02
4.400000000000000000e+02,2.413255999490281078e-02
4.410000000000000000e+02,2.402069253553696174e-02
4.420000000000000000e+02,2.402626205667524745e-02
4.430000000000000000e+02,2.378782009659901123e-02
4.440000000000000000e+02,2.367066318537009925e-02
4.450000000000000000e+02,2.382520338369088775e-02
4.460000000000000000e+02,2.379708275520071512e-02
4.470000000000000000e+02,2.383930751755947847e-02
4.480000000000000000e+02,2.373177809038730379e-02
4.490000000000000000e+02,2.385225219290847132e-02
4.500000000000000000e+02,2.371151988326652971e-02
4.510000000000000000e+02,2.360830164910487222e-02
4.520000000000000000e+02,2.357798297351049871e-02
4.530000000000000000e+02,2.338938940471388742e-02
4.540000000000000000e+02,2.326881386504765087e-02
4.550000000000000000e+02,2.328031251086169068e-02
4.560000000000000000e+02,2.323181683293067817e-02
4.570000000000000000e+02,2.296377449731925799e-02
4.580000000000000000e+02,2.293324381883349999e-02
4.590000000000000000e+02,2.285469438897078792e-02
4.600000000000000000e+02,2.282581701160788651e-02
4.610000000000000000e+02,2.278333718111819409e-02
4.620000000000000000e+02,2.245944481472888360e-02
4.630000000000000000e+02,2.248770907584806203e-02
4.640000000000000000e+02,2.229399233672155894e-02
4.650000000000000000e+02,2.229370489434341629e-02
4.660000000000000000e+02,2.209685567743911727e-02
4.670000000000000000e+02,2.194155585420897586e-02
4.680000000000000000e+02,2.190072147823848153e-02
4.690000000000000000e+02,2.189593285332463654e-02
4.700000000000000000e+02,2.174069053466553408e-02
4.710000000000000000e+02,2.164700650083472080e-02
4.720000000000000000e+02,2.166176492051914704e-02
4.730000000000000000e+02,2.161932694817136208e-02
4.740000000000000000e+02,2.155513745522908906e-02
4.750000000000000000e+02,2.157820798660322822e-02
4.760000000000000000e+02,2.142036342222049597e-02
4.770000000000000000e+02,2.157418694821738522e-02
4.780000000000000000e+02,2.184580353697149896e-02
4.790000000000000000e+02,2.170009715816167972e-02
4.800000000000000000e+02,2.177631260875923305e-02
4.810000000000000000e+02,2.184011161606170398e-02
4.820000000000000000e+02,2.184986009712718696e-02
4.830000000000000000e+02,2.164733902164495821e-02
4.840000000000000000e+02,2.169345195132275569e-02
4.850000000000000000e+02,2.159170640006133346e-02
4.860000000000000000e+02,2.157379949860053006e-02
4.870000000000000000e+02,2.127074542920200789e-02
4.880000000000000000e+02,2.161253474032336780e-02
4.890000000000000000e+02,2.167443607237086109e-02
4.900000000000000000e+02,2.155025195956037157e-02
4.910000000000000000e+02,2.155598937237650226e-02
4.920000000000000000e+02,2.137586761421662179e-02
4.930000000000000000e+02,2.130642767242426835e-02
4.940000000000000000e+02,2.151437198525641206e-02
4.950000000000000000e+02,2.146567387895489953e-02
4.960000000000000000e+02,2.122555929648223608e-02
4.970000000000000000e+02,2.108378399441907664e-02
4.980000000000000000e+02,2.113767052864616233e-02
4.990000000000000000e+02,2.127933483884381777e-02
5.000000000000000000e+02,2.119589884074372932e-02
5.010000000000000000e+02,2.120526508464424045e-02
5.020000000000000000e+02,2.118978166518287187e-02
5.030000000000000000e+02,2.118388928206086513e-02
5.040000000000000000e+02,2.097915746870053152e-02
5.050000000000000000e+02,2.092524360702565159e-02
5.060000000000000000e+02,2.092345446910065868e-02
5.070000000000000000e+02,2.058548237815765319e-02
5.080000000000000000e+02,2.079120687565231412e-02
5.090000000000000000e+02,2.066431436592824217e-02
5.100000000000000000e+02,2.072872319925137680e-02
5.110000000000000000e+02,2.070125856908043224e-02
5.120000000000000000e+02,2.048263549782346898e-02
5.130000000000000000e+02,2.039403680815563696e-02
5.140000000000000000e+02,2.054501381398337462e-02
5.150000000000000000e+02,2.035517837939361876e-02
5.160000000000000000e+02,1.996505944066805441e-02
5.170000000000000000e+02,1.983136920928721403e-02
5.180000000000000000e+02,1.975653261004257574e-02
5.190000000000000000e+02,1.968847054474909958e-02
5.200000000000000000e+02,1.977627602435413218e-02
5.210000000000000000e+02,2.004877177610179390e-02
5.220000000000000000e+02,1.998510118840620547e-02
5.230000000000000000e+02,1.988329414006832774e-02
5.240000000000000000e+02,1.974868155400105393e-02
5.250000000000000000e+02,1.987349078623826606e-02
5.260000000000000000e+02,1.980018555268068386e-02
5.270000000000000000e+02,1.982616879700424203e-02
5.280000000000000000e+02,1.978750646286813950e-02
5.290000000000000000e+02,1.966997941062494787e-02
5.300000000000000000e+02,1.955472029227622172e-02
5.310000000000000000e+02,1.958144919006543638e-02
5.320000000000000000e+02,1.980334516821879304e-02
5.330000000000000000e+02,1.975646844464143403e-02
5.340000000000000000e+02,1.961619217881858945e-02
5.350000000000000000e+02,1.957466976973913295e-02
5.360000000000000000e+02,1.972808078954865069e-02
5.370000000000000000e+02,1.968732994176806278e-02
5.380000000000000000e+02,1.975233633730765284e-02
5.390000000000000000e+02,1.975033927019542029e-02
5.400000000000000000e+02,1.986466809907007358e-02
5.410000000000000000e+02,1.976698421744913642e-02
5.420000000000000000e+02,1.985159333935748727e-02
5.430000000000000000e+02,1.958441449718469410e-02
5.440000000000000000e+02,1.930011548936465260e-02
5.450000000000000000e+02,1.919205617953828602e-02
5.460000000000000000e+02,1.916232185541024563e-02
5.470000000000000000e+02,1.904607033107709804e-02
5.480000000000000000e+02,1.887144611454490140e-02
5.490000000000000000e+02,1.904758129134451194e-02
5.500000000000000000e+02,1.904809238988628556e-02
5.510000000000000000e+02,1.901027910671318488e-02
5.520000000000000000e+02,1.900961779869991125e-02
5.530000000000000000e+02,1.929342851934209152e-02
5.540000000000000000e+02,1.956875863671667798e-02
5.550000000000000000e+02,1.941042660749191587e-02
5.560000000000000000e+02,1.961654580330151471e-02
5.570000000000000000e+02,1.991099089072193018e-02
5.580000000000000000e+02,1.997140122498720222e-02
5.590000000000000000e+02,2.011974001267850115e-02
5.600000000000000000e+02,1.987502669790071688e-02
5.610000000000000000e+02,1.971515093681386332e-02
5.620000000000000000e+02,1.947785669098019840e-02
5.630000000000000000e+02,1.942207439683611356e-02
5.640000000000000000e+02,1.933519185225198583e-02
5.650000000000000000e+02,1.918113292996145511e-02
5.660000000000000000e+02,1.917738766358785887e-02
5.670000000000000000e+02,1.928309981932276734e-02
5.680000000000000000e+02,1.937036634774383370e-02
5.690000000000000000e+02,1.959592783178080305e-02
5.700000000000000000e+02,1.984503776229615615e-02
5.710000000000000000e+02,1.982964048736150092e-02
5.720000000000000000e+02,1.989410653488365294e-02
5.730000000000000000e+02,1.997472255062385238e-02
5.740000000000000000e+02,1.995778039842519697e-02
5.750000000000000000e+02,1.990468232153397993e-02
5.760000000000000000e+02,1.984844047682606666e-02
5.770000000000000000e+02,1.976446250218663603e-02
5.780000000000000000e+02,1.987087201977287901e-02
5.790000000000000000e+02,1.955904438840271736e-02
5.800000000000000000e+02,1.965735652403482678e-02
5.810000000000000000e+02,1.979436743220980982e-02
5.820000000000000000e+02,1.964096312339430259e-02
5.830000000000000000e+02,1.949378582790204859e-02
5.840000000000000000e+02,1.935940777756714817e-02
5.850000000000000000e+02,1.913360590968640057e-02
5.860000000000000000e+02,1.918940033253466182e-02
5.870000000000000000e+02,1.945308454393779307e-02
5.880000000000000000e+02,1.942426416616567161e-02
5.890000000000000000e+02,1.954182982841450381e-02
5.900000000000000000e+02,1.959607164727731124e-02
5.910000000000000000e+02,1.950277930955349528e-02
5.920000000000000000e+02,1.954469782314018772e-02
5.930000000000000000e+02,1.952705165748907026e-02
5.940000000000000000e+02,1.961229530624702955e-02
5.950000000000000000e+02,1.958996309750787868e-02
5.960000000000000000e+02,1.973540959707151612e-02
5.970000000000000000e+02,1.987551176468325270e-02
5.980000000000000000e+02,1.983773270768839775e-02
5.990000000000000000e+02,1.963244542203814932e-02
6.000000000000000000e+02,1.974082420824887010e-02
6.010000000000000000e+02,1.954703033524863437e-02
6.020000000000000000e+02,1.938907798090459822e-02
6.030000000000000000e+02,1.952992765576482687e-02
6.040000000000000000e+02,1.936063098653242193e-02
6.050000000000000000e+02,1.931920983893488375e-02
6.060000000000000000e+02,1.932648247079326795e-02
6.070000000000000000e+02,1.906062504511556524e-02
6.080000000000000000e+02,1.903730329151560874e-02
6.090000000000000000e+02,1.924836728320077420e-02
6.100000000000000000e+02,1.922208170645586800e-02
6.110000000000000000e+02,1.930089066942880863e-02
6.120000000000000000e+02,1.896195058015162638e-02
6.130000000000000000e+02,1.924273651785141440e-02
6.140000000000000000e+02,1.923281640721274943e-02
6.150000000000000000e+02,1.926833268669538718e-02
6.160000000000000000e+02,1.912296185625377704e-02
6.170000000000000000e+02,1.888752713715610362e-02
6.180000000000000000e+02,1.880798671045197032e-02
6.190000000000000000e+02,1.883549402472532025e-02
6.200000000000000000e+02,1.897610695439846257e-02
6.210000000000000000e+02,1.917948276164149410e-02
6.220000000000000000e+02,1.911015600799961106e-02
6.230000000000000000e+02,1.898332846320378853e-02
6.240000000000000000e+02,1.882891413339047096e-02
6.250000000000000000e+02,1.874539083935847228e-02
6.260000000000000000e+02,1.880432280089546979e-02
6.270000000000000000e+02,1.906018882849709953e-02
6.280000000000000000e+02,1.915901946967515576e-02
6.290000000000000000e+02,1.919232733161995233e-02
6.300000000000000000e+02,1.905259927761631528e-02
6.310000000000000000e+02,1.883664095982840250e-02
6.320000000000000000e+02,1.845420845906862312e-02
6.330000000000000000e+02,1.860031154589056324e-02
6.340000000000000000e+02,1.824622544332148849e-02
6.350000000000000000e+02,1.801889678228538877e-02
6.360000000000000000e+02,1.791551847296630334e-02
6.370000000000000000e+02,1.767237099057247102e-02
6.380000000000000000e+02,1.766794689504380678e-02
6.390000000000000000e+02,1.756816387726449838e-02
6.400000000000000000e+02,1.741362784999037766e-02
6.410000000000000000e+02,1.765778250423149370e-02
6.420000000000000000e+02,1.757243864577602913e-02
6.430000000000000000e+02,1.768134094404479745e-02
6.440000000000000000e+02,1.770785293152406584e-02
6.450000000000000000e+02,1.757856087145077267e-02
6.460000000000000000e+02,1.753897491271252940e-02
6.470000000000000000e+02,1.745967004489983737e-02
6.480000000000000000e+02,1.730949715304130193e-02
6.490000000000000000e+02,1.730139593104617485e-02
6.500000000000000000e+02,1.734031208018459863e-02
6.510000000000000000e+02,1.736801859470035736e-02
6.520000000000000000e+02,1.761255075409001031e-02
6.530000000000000000e+02,1.754109536627741078e-02
6.540000000000000000e+02,1.728454443065273460e-02
6.550000000000000000e+02,1.729119635063581725e-02
6.560000000000000000e+02,1.735294738838869671e-02
6.570000000000000000e+02,1.747585131776206030e-02
6.580000000000000000e+02,1.731733984216232702e-02
6.590000000000000000e+02,1.743746955264541612e-02
6.600000000000000000e+02,1.717256909426275596e-02
6.610000000000000000e+02,1.700243883440722553e-02
6.620000000000000000e+02,1.719658730134233579e-02
6.630000000000000000e+02,1.712397254058452972e-02
6.640000000000000000e+02,1.718540507199654496e-02
6.650000000000000000e+02,1.711363303855802792e-02
6.660000000000000000e+02,1.708542264356830917e-02
6.670000000000000000e+02,1.704548860078115152e-02
6.680000000000000000e+02,1.695500607777456967e-02
6.690000000000000000e+02,1.692933997290769002e-02
6.700000000000000000e+02,1.703399721362667749e-02
6.710000000000000000e+02,1.711382512933062178e-02
6.720000000000000000e+02,1.691588912155827379e-02
6.730000000000000000e+02,1.669256945025952149e-02
6.740000000000000000e+02,1.666361536698553539e-02
6.750000000000000000e+02,1.674653645018725143e-02
6.760000000000000000e+02,1.681050978575313742e-02
6.770000000000000000e+02,1.680932549856424540e-02
6.780000000000000000e+02,1.687036826637833276e-02
6.790000000000000000e+02,1.711114826195678229e-02
6.800000000000000000e+02,1.708624613784710117e-02
6.810000000000000000e+02,1.716710716009351573e-02
6.820000000000000000e+02,1.728291599864654332e-02
6.830000000000000000e+02,1.726444336080150410e-02
6.840000000000000000e+02,1.739064237885509095e-02
6.850000000000000000e+02,1.731941637238224724e-02
6.860000000000000000e+02,1.715796346456661611e-02
6.870000000000000000e+02,1.697866660749616438e-02
6.880000000000000000e+02,1.690646238732009671e-02
6.890000000000000000e+02,1.692332157524415945e-02
6.900000000000000000e+02,1.702352191257533454e-02
6.910000000000000000e+02,1.718731713454049390e-02
6.920000000000000000e+02,1.698726000710818959e-02
6.930000000000000000e+02,1.708043334965671581e-02
6.940000000000000000e+02,1.704290239209809571e-02
6.950000000000000000e+02,1.694289904063434743e-02
6.960000000000000000e+02,1.679634662878927431e-02
6.970000000000000000e+02,1.667811103905948375e-02
6.980000000000000000e+02,1.653774993958319686e-02
6.990000000000000000e+02,1.637017900441743376e-02
7.000000000000000000e+02,1.634605458198789066e-02
7.010000000000000000e+02,1.624267042020736615e-02
7.020000000000000000e+02,1.644418176972405748e-02
7.030000000000000000e+02,1.655274914623475549e-02
7.040000000000000000e+02,1.653455155670379914e-02
7.050000000000000000e+02,1.659565772065151046e-02
7.060000000000000000e+02,1.661993501584368982e-02
7.070000000000000000e+02,1.663496585515846296e-02
7.080000000000000000e+02,1.689336109878526032e-02
7.090000000000000000e+02,1.681951240283238724e-02
7.100000000000000000e+02,1.702016172472636812e-02
7.110000000000000000e+02,1.698805497729040728e-02
7.120000000000000000e+02,1.705083672172769474e-02
7.130000000000000000e+02,1.701411536880339387e-02
7.140000000000000000e+02,1.690989981341137205e-02
7.150000000000000000e+02,1.675574950639195301e-02
7.160000000000000000e+02,1.667698667848753133e-02
7.170000000000000000e+02,1.675921107949266894e-02
7.180000000000000000e+02,1.657683472054369278e-02
7.190000000000000000e+02,1.655964921795338024e-02
7.200000000000000000e+02,1.672389849054374197e-02
7.210000000000000000e+02,1.660126019192427818e-02
7.220000000000000000e+02,1.659798795156918957e-02
7.230000000000000000e+02,1.663469614185299206e-02
7.240000000000000000e+02,1.653415934366768425e-02
7.250000000000000000e+02,1.648500786873160692e-02
7.260000000000000000e+02,1.651926410406158452e-02
7.270000000000000000e+02,1.654242627844286148e-02
7.280000000000000000e+02,1.662186133752590125e-02
7.290000000000000000e+02,1.661514840567758153e-02
7.300000000000000000e+02,1.669948954879956621e-02
7.310000000000000000e+02,1.674922184085974458e-02
7.320000000000000000e+02,1.673922793006080156e-02
7.330000000000000000e+02,1.671873312673037917e-02
7.340000000000000000e+02,1.657400914828517646e-02
7.350000000000000000e+02,1.649321444432537767e-02
7.360000000000000000e+02,1.656407138395398979e-02
7.370000000000000000e+02,1.636979221620058628e-02
7.380000000000000000e+02,1.631668332110658773e-02
7.390000000000000000e+02,1.634763153513493078e-02
7.400000000000000000e+02,1.634738146690006139e-02
7.410000000000000000e+02,1.673301660385611081e-02
7.420000000000000000e+02,1.666977329322024554e-02
7.430000000000000000e+02,1.651533457201739136e-02
7.440000000000000000e+02,1.650546350330622802e-02
7.450000000000000000e+02,1.666347297073508468e-02
7.460000000000000000e+02,1.680505734190770872e-02
7.470000000000000000e+02,1.690122017853833841e-02
7.480000000000000000e+02,1.693585343715138178e-02
7.490000000000000000e+02,1.680943404880912845e-02
7.500000000000000000e+02,1.696137599727665785e-02
7.510000000000000000e+02,1.703490568576600597e-02
7.520000000000000000e+02,1.701671040805511487e-02
7.530000000000000000e+02,1.705256340986079783e-02
7.540000000000000000e+02,1.723757977520393170e-02
7.550000000000000000e+02,1.729802341642201063e-02
7.560000000000000000e+02,1.719621305296856542e-02
7.570000000000000000e+02,1.736508312488803038e-02
7.580000000000000000e+02,1.719379082438787440e-02
7.590000000000000000e+02,1.729154158574310735e-02
7.600000000000000000e+02,1.729513357858774442e-02
7.610000000000000000e+02,1.735950551725181507e-02
7.620000000000000000e+02,1.733903309141675286e-02
7.630000000000000000e+02,1.715653400783145877e-02
7.640000000000000000e+02,1.695195720478696183e-02
7.650000000000000000e+02,1.708991007650820931e-02
7.660000000000000000e+02,1.688281690661102771e-02
7.670000000000000000e+02,1.686526768820208189e-02
7.680000000000000000e+02,1.701687314907995158e-02
7.690000000000000000e+02,1.691972858709914554e-02
7.700000000000000000e+02,1.680227073714844754e-02
7.710000000000000000e+02,1.681961250759320126e-02
7.720000000000000000e+02,1.684067150725572157e-02
7.730000000000000000e+02,1.680629309537981508e-02
7.740000000000000000e+02,1.691355171269443361e-02
7.750000000000000000e+02,1.664385119575286995e-02
7.760000000000000000e+02,1.634935328531444618e-02
7.770000000000000000e+02,1.632784340752947011e-02
7.780000000000000000e+02,1.637934333791006905e-02
7.790000000000000000e+02,1.639404717652689913e-02
7.800000000000000000e+02,1.632357614626550601e-02
7.810000000000000000e+02,1.636661944756099413e-02
7.820000000000000000e+02,1.643253145028011897e-02
7.830000000000000000e+02,1.637432679264331711e-02
7.840000000000000000e+02,1.619798992522577044e-02
7.850000000000000000e+02,1.604953448359404053e-02
7.860000000000000000e+02,1.613559873269223080e-02
7.870000000000000000e+02,1.623980045398705843e-02
7.880000000000000000e+02,1.645563984695786949e-02
7.890000000000000000e+02,1.671335396830562689e-02
7.900000000000000000e+02,1.669822922163560069e-02
7.910000000000000000e+02,1.687434713862769400e-02
7.920000000000000000e+02,1.704027702993214655e-02
7.930000000000000000e+02,1.707365069642947583e-02
7.940000000000000000e+02,1.688944852044545544e-02
7.950000000000000000e+02,1.676128794156373988e-02
7.960000000000000000e+02,1.666553405450172526e-02
7.970000000000000000e+02,1.668841281836754356e-02
7.980000000000000000e+02,1.653510693829681605e-02
7.990000000000000000e+02,1.656586388715215394e-02
8.000000000000000000e+02,1.661831979915513041e-02
8.010000000000000000e+02,1.660064621711870858e-02
8.020000000000000000e+02,1.663415678776097861e-02
8.030000000000000000e+02,1.657314834742117798e-02
8.040000000000000000e+02,1.642042833872917745e-02
8.050000000000000000e+02,1.639235288911692831e-02
8.060000000000000000e+02,1.648040429779755803e-02
8.070000000000000000e+02,1.634949694648445487e-02
8.080000000000000000e+02,1.625250412735803826e-02
8.090000000000000000e+02,1.623797344225824668e-02
8.100000000000000000e+02,1.600661557157887632e-02
8.110000000000000000e+02,1.614028779684373305e-02
8.120000000000000000e+02,1.615300279281788737e-02
8.130000000000000000e+02,1.620923759570512893e-02
8.140000000000000000e+02,1.610728434436179551e-02
8.150000000000000000e+02,1.625933546015716907e-02
8.160000000000000000e+02,1.638080622371288972e-02
8.170000000000000000e+02,1.612382357097548805e-02
8.180000000000000000e+02,1.622596356853749783e-02
8.190000000000000000e+02,1.627680951788819386e-02
8.200000000000000000e+02,1.626673363563215652e-02
8.210000000000000000e+02,1.612980867226722695e-02
8.220000000000000000e+02,1.602848066496784241e-02
8.230000000000000000e+02,1.593069617866586102e-02
8.240000000000000000e+02,1.591280325078127042e-02
8.250000000000000000e+02,1.577948144361702998e-02
8.260000000000000000e+02,1.567029149811729680e-02
8.270000000000000000e+02,1.559866195506043329e-02
8.280000000000000000e+02,1.555229922583487891e-02
8.290000000000000000e+02,1.550136825697016538e-02
8.300000000000000000e+02,1.558540177904736701e-02
8.310000000000000000e+02,1.582828190500591356e-02
8.320000000000000000e+02,1.597024949605941116e-02
8.330000000000000000e+02,1.586609967775302540e-02
8.340000000000000000e+02,1.600541302312139674e-02
8.350000000000000000e+02,1.625091088035311368e-02
8.360000000000000000e+02,1.631340028798852065e-02
8.370000000000000000e+02,1.621753359930860547e-02
8.380000000000000000e+02,1.614432373319328942e-02
8.390000000000000000e+02,1.605418901488616518e-02
8.400000000000000000e+02,1.604312010901258814e-02
8.410000000000000000e+02,1.607822753120999662e-02
8.420000000000000000e+02,1.622735780418780444e-02
8.430000000000000000e+02,1.606747821424605455e-02
8.440000000000000000e+02,1.638655151049015282e-02
8.450000000000000000e+02,1.649930187709870016e-02
8.460000000000000000e+02,1.643670820955894438e-02
8.470000000000000000e+02,1.650875323654215146e-02
8.480000000000000000e+02,1.662424248523881876e-02
8.490000000000000000e+02,1.666996740873123370e-02
8.500000000000000000e+02,1.669564640891305768e-02
8.510000000000000000e+02,1.665021514172727868e-02
8.520000000000000000e+02,1.639382615319641412e-02
8.530000000000000000e+02,1.637722599765424961e-02
8.540000000000000000e+02,1.649953774952821889e-02
8.550000000000000000e+02,1.628308248124592239e-02
8.560000000000000000e+02,1.623878725861619202e-02
8.570000000000000000e+02,1.632327512192295951e-02
8.580000000000000000e+02,1.632003279081075189e-02
8.590000000000000000e+02,1.625018147769460852e-02
8.600000000000000000e+02,1.616089121484174523e-02
8.610000000000000000e+02,1.615646771608777316e-02
8.620000000000000000e+02,1.612465334751913767e-02
8.630000000000000000e+02,1.606211922760205843e-02
8.640000000000000000e+02,1.603159600709198190e-02
8.650000000000000000e+02,1.587571762189379093e-02
8.660000000000000000e+02,1.577592745848090811e-02
8.670000000000000000e+02,1.565783220664899306e-02
8.680000000000000000e+02,1.577248506007997500e-02
8.690000000000000000e+02,1.573257244303654170e-02
8.700000000000000000e+02,1.573629100682067891e-02
8.710000000000000000e+02,1.562145263429558228e-02
8.720000000000000000e+02,1.573412664280992093e-02
8.730000000000000000e+02,1.562641940321557107e-02
8.740000000000000000e+02,1.540445509774075392e-02
8.750000000000000000e+02,1.547547014880933623e-02
8.760000000000000000e+02,1.543805773327089001e-02
8.770000000000000000e+02,1.535760377627910268e-02
8.780000000000000000e+02,1.535692008249408234e-02
8.790000000000000000e+02,1.521798333773606571e-02
8.800000000000000000e+02,1.497909576492590170e-02
8.810000000000000000e+02,1.484882581146559563e-02
8.820000000000000000e+02,1.481175894762258929e-02
8.830000000000000000e+02,1.467231721705100113e-02
8.840000000000000000e+02,1.467324192880122870e-02
8.850000000000000000e+02,1.454775355604960053e-02
8.860000000000000000e+02,1.446026065703812438e-02
8.870000000000000000e+02,1.447894123291237900e-02
8.880000000000000000e+02,1.437081119801071095e-02
8.890000000000000000e+02,1.438062900980624850e-02
8.900000000000000000e+02,1.435882561229837040e-02
8.910000000000000000e+02,1.428453853063605360e-02
8.920000000000000000e+02,1.435472073907257187e-02
8.930000000000000000e+02,1.450310701222900199e-02
8.940000000000000000e+02,1.443569421378575711e-02
8.950000000000000000e+02,1.454801244381249622e-02
8.960000000000000000e+02,1.495592297355145470e-02
8.970000000000000000e+02,1.518726573526675561e-02
8.980000000000000000e+02,1.531328423808127684e-02
8.990000000000000000e+02,1.545649229725240201e-02
9.000000000000000000e+02,1.545347343120588232e-02
9.010000000000000000e+02,1.547060154640755338e-02
9.020000000000000000e+02,1.535613966450548838e-02
9.030000000000000000e+02,1.532802080301370537e-02
9.040000000000000000e+02,1.547880552898142983e-02
9.050000000000000000e+02,1.547724869308269267e-02
9.060000000000000000e+02,1.559875741155645514e-02
9.070000000000000000e+02,1.558713653638370798e-02
9.080000000000000000e+02,1.554852247039027226e-02
9.090000000000000000e+02,1.563903589105420863e-02
9.100000000000000000e+02,1.549906810898959986e-02
9.110000000000000000e+02,1.537657159807604215e-02
9.120000000000000000e+02,1.520924526080609171e-02
9.130000000000000000e+02,1.501836560938654697e-02
9.140000000000000000e+02,1.491562655815560981e-02
9.150000000000000000e+02,1.475795168036666584e-02
9.160000000000000000e+02,1.457757421270157797e-02
9.170000000000000000e+02,1.462197297993319232e-02
9.180000000000000000e+02,1.453681431279177892e-02
9.190000000000000000e+02,1.439479671165523958e-02
9.200000000000000000e+02,1.426466512687768473e-02
9.210000000000000000e+02,1.426584498941492127e-02
9.220000000000000000e+02,1.439330839850154996e-02
9.230000000000000000e+02,1.434274699229611851e-02
9.240000000000000000e+02,1.437187772226411822e-02
9.250000000000000000e+02,1.435803984473256814e-02
9.260000000000000000e+02,1.438488719091553583e-02
9.270000000000000000e+02,1.431238256810153306e-02
9.280000000000000000e+02,1.418425561001073441e-02
9.290000000000000000e+02,1.424337218290531136e-02
9.300000000000000000e+02,1.428700457745244422e-02
9.310000000000000000e+02,1.446267693459440604e-02
9.320000000000000000e+02,1.441239234120340537e-02
9.330000000000000000e+02,1.444457121284079340e-02
9.340000000000000000e+02,1.440208400357880988e-02
9.350000000000000000e+02,1.459255517712756099e-02
9.360000000000000000e+02,1.442557495501453103e-02
9.370000000000000000e+02,1.444015457269627947e-02
9.380000000000000000e+02,1.441273924173989453e-02
9.390000000000000000e+02,1.440123347627392594e-02
9.400000000000000000e+02,1.423691689284881969e-02
9.410000000000000000e+02,1.429070901337990175e-02
9.420000000000000000e+02,1.426028779965509904e-02
9.430000000000000000e+02,1.425575859302144130e-02
9.440000000000000000e+02,1.432434686769476842e-02
9.450000000000000000e+02,1.422790175827274607e-02
9.460000000000000000e+02,1.409268729942759688e-02
9.470000000000000000e+02,1.424999502736804501e-02
9.480000000000000000e+02,1.449499585188636884e-02
9.490000000000000000e+02,1.463528374906954491e-02
9.500000000000000000e+02,1.460038859303864310e-02
9.510000000000000000e+02,1.456170555013152658e-02
9.520000000000000000e+02,1.460210677156936233e-02
9.530000000000000000e+02,1.470792309407322959e-02
9.540000000000000000e+02,1.473414790549359109e-02
9.550000000000000000e+02,1.483475650228267308e-02
9.560000000000000000e+02,1.490434058189409397e-02
9.570000000000000000e+02,1.494024499590334079e-02
9.580000000000000000e+02,1.492786711929378583e-02
9.590000000000000000e+02,1.491852027894358459e-02
9.600000000000000000e+02,1.496948171438726091e-02
9.610000000000000000e+02,1.515888145914424424e-02
9.620000000000000000e+02,1.511658105528363924e-02
9.630000000000000000e+02,1.501632694658955845e-02
9.640000000000000000e+02,1.482922502745378027e-02
9.650000000000000000e+02,1.480976658621708034e-02
9.660000000000000000e+02,1.489356625189722227e-02
9.670000000000000000e+02,1.488663206508076750e-02
9.680000000000000000e+02,1.475209007274282634e-02
9.690000000000000000e+02,1.458841656364266194e-02
9.700000000000000000e+02,1.465521144043914134e-02
9.710000000000000000e+02,1.461588915177282864e-02
9.720000000000000000e+02,1.465647717000553331e-02
9.730000000000000000e+02,1.462795293474414629e-02
9.740000000000000000e+02,1.463169102591575788e-02
9.750000000000000000e+02,1.477429887406662458e-02
9.760000000000000000e+02,1.496065338937500357e-02
9.770000000000000000e+02,1.488646371751805794e-02
9.780000000000000000e+02,1.476633181874746625e-02
9.790000000000000000e+02,1.471721743735861752e-02
9.800000000000000000e+02,1.476136129978660241e-02
9.810000000000000000e+02,1.480497629396446482e-02
9.820000000000000000e+02,1.484025004526520752e-02
9.830000000000000000e+02,1.487658653797806728e-02
9.840000000000000000e+02,1.468225466793167053e-02
9.850000000000000000e+02,1.485185384176676213e-02
9.860000000000000000e+02,1.499446614232418165e-02
9.870000000000000000e+02,1.500838887441502748e-02
9.880000000000000000e+02,1.500970519600479738e-02
9.890000000000000000e+02,1.496850722983852390e-02
9.900000000000000000e+02,1.497833930324897478e-02
9.910000000000000000e+02,1.510589536362697514e-02
9.920000000000000000e+02,1.502147862567636619e-02
9.930000000000000000e+02,1.489131527562888822e-02
9.940000000000000000e+02,1.484648604208964329e-02
9.950000000000000000e+02,1.468421356541930664e-02
9.960000000000000000e+02,1.471471198781618660e-02
9.970000000000000000e+02,1.469638031293873937e-02
9.980000000000000000e+02,1.456707333228478632e-02
9.990000000000000000e+02,1.450683501662518825e-02
1.000000000000000000e+03,1.439222917108890290e-02


==> figures/plots/thin_thickness_convergence/L2_error_01.csv <==
1.000000000000000000e+00,8.568440067005020921e-01
2.000000000000000000e+00,7.473882773157940473e-01
3.000000000000000000e+00,6.652370931943740739e-01
4.000000000000000000e+00,4.602890751251608736e-01
5.000000000000000000e+00,3.826421092987750683e-01
6.000000000000000000e+00,3.131146413089339053e-01
7.000000000000000000e+00,4.140291590053624127e-01
8.000000000000000000e+00,2.736522769837382851e-01
9.000000000000000000e+00,2.582517845143983970e-01
1.000000000000000000e+01,1.893869277819309471e-01
1.100000000000000000e+01,1.557744922177471958e-01
1.200000000000000000e+01,1.304836601797594864e-01
1.300000000000000000e+01,1.766204631966388217e-01
1.400000000000000000e+01,1.044222003573503088e-01
1.500000000000000000e+01,1.104910903760067953e-01
1.600000000000000000e+01,9.502157201554695121e-02
1.700000000000000000e+01,8.907990184505823472e-02
1.800000000000000000e+01,8.853791971969984798e-02
1.900000000000000000e+01,9.267924399874280517e-02
2.000000000000000000e+01,8.568784510709384628e-02
2.100000000000000000e+01,8.775577064452608211e-02
2.200000000000000000e+01,7.816654436429273933e-02
2.300000000000000000e+01,7.950508958974268625e-02
2.400000000000000000e+01,9.115508967692018127e-02
2.500000000000000000e+01,6.399884684196463502e-02
2.600000000000000000e+01,6.335332125239241663e-02
2.700000000000000000e+01,5.690804209074160763e-02
2.800000000000000000e+01,6.014404366143166758e-02
2.900000000000000000e+01,5.588825877707388756e-02
3.000000000000000000e+01,5.393838964156731641e-02
3.100000000000000000e+01,5.198640670287683896e-02
3.200000000000000000e+01,5.137814068530181799e-02
3.300000000000000000e+01,7.366062220370642177e-02
3.400000000000000000e+01,5.664459012398470605e-02
3.500000000000000000e+01,4.519062436946794797e-02
3.600000000000000000e+01,4.156708862088252798e-02
3.700000000000000000e+01,4.400258076567453713e-02
3.800000000000000000e+01,4.804580134024320770e-02
3.900000000000000000e+01,4.433214868521005714e-02
4.000000000000000000e+01,3.812345162786823227e-02
4.100000000000000000e+01,3.782029990954776516e-02
4.200000000000000000e+01,3.661924681149204830e-02
4.300000000000000000e+01,3.990976926463542934e-02
4.400000000000000000e+01,4.146197506888923273e-02
4.500000000000000000e+01,4.503773196995451700e-02
4.600000000000000000e+01,5.249418590753853614e-02
4.700000000000000000e+01,4.915790784967044580e-02
4.800000000000000000e+01,4.219927541334041882e-02
4.900000000000000000e+01,4.702388362196574523e-02
5.000000000000000000e+01,4.505572847989446766e-02
5.100000000000000000e+01,4.488410638221587007e-02
5.200000000000000000e+01,4.909768470209947833e-02
5.300000000000000000e+01,4.816629879510551937e-02
5.400000000000000000e+01,4.557147513370849584e-02
5.500000000000000000e+01,4.577756204740906359e-02
5.600000000000000000e+01,4.350883297370662650e-02
5.700000000000000000e+01,4.441541503021832066e-02
5.800000000000000000e+01,4.620984285841138461e-02
5.900000000000000000e+01,4.697889781229771383e-02
6.000000000000000000e+01,4.486568625404883937e-02
6.100000000000000000e+01,4.477646973078168446e-02
6.200000000000000000e+01,4.054536296266829376e-02
6.300000000000000000e+01,3.657772963939203564e-02
6.400000000000000000e+01,3.633733923241673491e-02
6.500000000000000000e+01,3.413458248202716483e-02
6.600000000000000000e+01,3.456108497187661971e-02
6.700000000000000000e+01,3.436226981970176564e-02
6.800000000000000000e+01,3.284732198058879643e-02
6.900000000000000000e+01,3.453842928025992881e-02
7.000000000000000000e+01,3.567901785494411587e-02
7.100000000000000000e+01,3.225119836983112581e-02
7.200000000000000000e+01,3.034747191116884957e-02
7.300000000000000000e+01,3.362150853204791401e-02
7.400000000000000000e+01,3.181023360460542848e-02
7.500000000000000000e+01,3.081033221177499268e-02
7.600000000000000000e+01,3.118366568083248344e-02
7.700000000000000000e+01,2.833107390488685123e-02
7.800000000000000000e+01,2.739281628308712357e-02
7.900000000000000000e+01,2.697699406983530140e-02
8.000000000000000000e+01,2.771117203652338074e-02
8.100000000000000000e+01,2.714679162437018053e-02
8.200000000000000000e+01,2.685531003444200510e-02
8.300000000000000000e+01,2.584300244262736218e-02
8.400000000000000000e+01,2.416234565277601207e-02
8.500000000000000000e+01,2.311863369588860670e-02
8.600000000000000000e+01,2.627859771148199908e-02
8.700000000000000000e+01,2.845213998117212401e-02
8.800000000000000000e+01,2.965932280726805287e-02
8.900000000000000000e+01,2.726344722818970293e-02
9.000000000000000000e+01,2.430627312120979891e-02
9.100000000000000000e+01,2.387715872196234310e-02
9.200000000000000000e+01,2.450305732882957985e-02
9.300000000000000000e+01,2.650705980155412117e-02
9.400000000000000000e+01,2.213930419024174798e-02
9.500000000000000000e+01,2.004654669837192121e-02
9.600000000000000000e+01,2.401422491671896878e-02
9.700000000000000000e+01,2.260397872126079441e-02
9.800000000000000000e+01,2.185690110338306402e-02
9.900000000000000000e+01,2.087571433653854017e-02
1.000000000000000000e+02,2.074594996175415512e-02


==> figures/plots/thin_thickness_convergence/L2_error_1.csv <==
1.000000000000000000e+00,9.084675143748874859e-01
2.000000000000000000e+00,8.972580124230870036e-01
3.000000000000000000e+00,2.756840601140291835e-01
4.000000000000000000e+00,2.374825115734924275e-01
5.000000000000000000e+00,1.846928089340143797e-01
6.000000000000000000e+00,1.312439163964221611e-01
7.000000000000000000e+00,1.234346682750656343e-01
8.000000000000000000e+00,9.486495942913132640e-02
9.000000000000000000e+00,8.945265005301597516e-02
1.000000000000000000e+01,7.143178941478664501e-02
1.100000000000000000e+01,6.336765390637093265e-02
1.200000000000000000e+01,5.955100414686226307e-02
1.300000000000000000e+01,5.564585941058654284e-02
1.400000000000000000e+01,5.428814538132142875e-02
1.500000000000000000e+01,6.164462054745860342e-02
1.600000000000000000e+01,5.343682616574750577e-02
1.700000000000000000e+01,4.724598897833287570e-02
1.800000000000000000e+01,4.077793901547218519e-02
1.900000000000000000e+01,3.762272042942009509e-02
2.000000000000000000e+01,3.870048466653273900e-02
2.100000000000000000e+01,3.819072967091223514e-02
2.200000000000000000e+01,3.797120293826761889e-02
2.300000000000000000e+01,3.571848632890518155e-02
2.400000000000000000e+01,3.394673657329576322e-02
2.500000000000000000e+01,3.653033142832951691e-02
2.600000000000000000e+01,3.329800937783410075e-02
2.700000000000000000e+01,3.386613728703904286e-02
2.800000000000000000e+01,3.023026174350668116e-02
2.900000000000000000e+01,3.653976635751288865e-02
3.000000000000000000e+01,2.932741341762392512e-02
3.100000000000000000e+01,3.135832809444069613e-02
3.200000000000000000e+01,3.101164216585580030e-02
3.300000000000000000e+01,2.993845155729467702e-02
3.400000000000000000e+01,3.027463017214621077e-02
3.500000000000000000e+01,2.729661083498463592e-02
3.600000000000000000e+01,2.563454714351183841e-02
3.700000000000000000e+01,2.528697431666371287e-02
3.800000000000000000e+01,2.350286166373141000e-02
3.900000000000000000e+01,2.566475934637298811e-02
4.000000000000000000e+01,2.197271464452323422e-02
4.100000000000000000e+01,2.022873383107398615e-02
4.200000000000000000e+01,2.070428060902771913e-02
4.300000000000000000e+01,1.874429128674403450e-02
4.400000000000000000e+01,2.003146480464728166e-02
4.500000000000000000e+01,2.030730675708689731e-02
4.600000000000000000e+01,1.954436956721861823e-02
4.700000000000000000e+01,1.974477304638822678e-02
4.800000000000000000e+01,1.789139669256186935e-02
4.900000000000000000e+01,1.798944733409780367e-02
5.000000000000000000e+01,1.879181165495215702e-02
5.100000000000000000e+01,1.807854731494989639e-02
5.200000000000000000e+01,1.677331218557229567e-02
5.300000000000000000e+01,1.843610888990094773e-02
5.400000000000000000e+01,1.748077840518278553e-02
5.500000000000000000e+01,1.629919469159157863e-02
5.600000000000000000e+01,1.506567982424840066e-02
5.700000000000000000e+01,1.550297371045996145e-02
5.800000000000000000e+01,1.671330018181254456e-02
5.900000000000000000e+01,1.748006650196554795e-02
6.000000000000000000e+01,1.530057018819247841e-02
6.100000000000000000e+01,1.586514128800336348e-02
6.200000000000000000e+01,1.497609531102793781e-02
6.300000000000000000e+01,1.439604453119185459e-02
6.400000000000000000e+01,1.451869831000142039e-02
6.500000000000000000e+01,1.378477985951239750e-02
6.600000000000000000e+01,1.526218715576603893e-02
6.700000000000000000e+01,1.512537794695955132e-02
6.800000000000000000e+01,1.387727216750977988e-02
6.900000000000000000e+01,1.324754471293909143e-02
7.000000000000000000e+01,1.396580694596723585e-02
7.100000000000000000e+01,1.404004101370124116e-02
7.200000000000000000e+01,1.434209671730739266e-02
7.300000000000000000e+01,1.346458453732284587e-02
7.400000000000000000e+01,1.343205884276154650e-02
7.500000000000000000e+01,1.317587594492302880e-02
7.600000000000000000e+01,1.306516852624841317e-02
7.700000000000000000e+01,1.358151442125637466e-02
7.800000000000000000e+01,1.212671810652703533e-02
7.900000000000000000e+01,1.208957341749669623e-02
8.000000000000000000e+01,1.173532309951517624e-02
8.100000000000000000e+01,1.210933141645278641e-02
8.200000000000000000e+01,1.288573677469026860e-02
8.300000000000000000e+01,1.159970738582699265e-02
8.400000000000000000e+01,1.119817753528691735e-02
8.500000000000000000e+01,1.165933401960358301e-02
8.600000000000000000e+01,1.096597532275566007e-02
8.700000000000000000e+01,1.107590680670176783e-02
8.800000000000000000e+01,1.016312680304494800e-02
8.900000000000000000e+01,1.012526091811051868e-02
9.000000000000000000e+01,1.020900343239494745e-02
9.100000000000000000e+01,1.004143170817636474e-02
9.200000000000000000e+01,1.031957946435626758e-02
9.300000000000000000e+01,1.035365329630913260e-02
9.400000000000000000e+01,9.587620016272479714e-03
9.500000000000000000e+01,1.019109977722777380e-02
9.600000000000000000e+01,9.265701501442317675e-03
9.700000000000000000e+01,9.441331069928188963e-03
9.800000000000000000e+01,1.006640208672178460e-02
9.900000000000000000e+01,8.927963565650056874e-03
1.000000000000000000e+02,8.915471071932861910e-03

